A Fully Automated Platform for Evaluating ReRAM Crossbars

Resistive Random Access Memory (ReRAM) is a promising candidate for implementing Computing-in-Memory (CIM) architectures and neuromorphic circuits. ReRAM cells exhibit significant variability across different memristive devices and cycles, necessitating further improvements in the areas of devices, algorithms, and applications. To achieve this, understanding the stochastic behavior of the different ReRAM technologies is essential. The NeuroBreakoutBoard (NBB) is a versatile instrumentation platform to characterize Non-Volatile Memories (NVMs). However, the NBB itself does not provide any functionality in the form of software or a controller. In this paper, we present a control board for the NBB able to perform reliability assessments of 1T1R ReRAM crossbars. In more detail, an interface that allows a host PC to communicate with the NBB via the new control board is implemented. In a case study, we analyze the Cycle-to-Cycle (C2C) variation and read disturb TiN/Ti/HfO2/TiN cells for different read voltages to gain an understanding of their operational behavior.

==> data/cdf/cell14/set_reset_chip_8_sl_1_bl_4_cdf_0.15V.csv <==
,curr_reset_x,curr_reset_cdf,curr_set_x,curr_set_cdf
0,0.82,0.04,55.25,0.01
1,1.64,0.37,55.5,0.01
2,2.46,0.41,55.75,0.01
3,3.28,0.43,56.0,0.01
4,4.1,0.47,56.25,0.01
5,4.92,0.47,56.5,0.01
6,5.739999999999999,0.47,56.75,0.01
7,6.56,0.47,57.0,0.01
8,7.38,0.47,57.25,0.01
9,8.2,0.49,57.5,0.01
10,9.02,0.49,57.75,0.01
11,9.84,0.49,58.0,0.01
12,10.66,0.49,58.25,0.02
13,11.479999999999999,0.49,58.5,0.02
14,12.299999999999999,0.49,58.75,0.02
15,13.12,0.49,59.0,0.02
16,13.94,0.49,59.25,0.02
17,14.76,0.5,59.5,0.02
18,15.579999999999998,0.5,59.75,0.02
19,16.4,0.5,60.0,0.02
20,17.22,0.5,60.25,0.04
21,18.04,0.51,60.5,0.04
22,18.86,0.51,60.75,0.04
23,19.68,0.51,61.0,0.04
24,20.5,0.52,61.25,0.05
25,21.32,0.52,61.5,0.05
26,22.139999999999997,0.52,61.75,0.05
27,22.959999999999997,0.52,62.0,0.05
28,23.779999999999998,0.54,62.25,0.09
29,24.599999999999998,0.55,62.5,0.09
30,25.419999999999998,0.56,62.75,0.09
31,26.24,0.56,63.0,0.09
32,27.06,0.56,63.25,0.09999999999999999
33,27.88,0.56,63.5,0.09999999999999999
34,28.7,0.56,63.75,0.09999999999999999
35,29.52,0.56,64.0,0.09999999999999999
36,30.34,0.5800000000000001,64.25,0.15999999999999998
37,31.159999999999997,0.5800000000000001,64.5,0.15999999999999998
38,31.979999999999997,0.5800000000000001,64.75,0.15999999999999998
39,32.8,0.5900000000000001,65.0,0.15999999999999998
40,33.62,0.5900000000000001,65.25,0.20999999999999996
41,34.44,0.5900000000000001,65.5,0.20999999999999996
42,35.26,0.6000000000000001,65.75,0.20999999999999996
43,36.08,0.6100000000000001,66.0,0.20999999999999996
44,36.9,0.6100000000000001,66.25,0.31999999999999995
45,37.72,0.6100000000000001,66.5,0.31999999999999995
46,38.54,0.6300000000000001,66.75,0.31999999999999995
47,39.36,0.6400000000000001,67.0,0.31999999999999995
48,40.18,0.6400000000000001,67.25,0.45999999999999996
49,41.0,0.6400000000000001,67.5,0.45999999999999996
50,41.82,0.6600000000000001,67.75,0.45999999999999996
51,42.64,0.6600000000000001,68.0,0.45999999999999996
52,43.46,0.6700000000000002,68.25,0.53
53,44.279999999999994,0.6800000000000002,68.5,0.53
54,45.099999999999994,0.6900000000000002,68.75,0.53
55,45.919999999999995,0.6900000000000002,69.0,0.53
56,46.739999999999995,0.7000000000000002,69.25,0.56
57,47.559999999999995,0.7100000000000002,69.5,0.56
58,48.379999999999995,0.7300000000000002,69.75,0.56
59,49.199999999999996,0.7300000000000002,70.0,0.56
60,50.019999999999996,0.7300000000000002,70.25,0.6000000000000001
61,50.839999999999996,0.7300000000000002,70.5,0.6000000000000001
62,51.66,0.7500000000000002,70.75,0.6000000000000001
63,52.48,0.7700000000000002,71.0,0.6000000000000001
64,53.3,0.7900000000000003,71.25,0.6500000000000001
65,54.12,0.7900000000000003,71.5,0.6500000000000001
66,54.94,0.7900000000000003,71.75,0.6500000000000001
67,55.76,0.8200000000000003,72.0,0.6500000000000001
68,56.58,0.8400000000000003,72.25,0.6900000000000002
69,57.4,0.8600000000000003,72.5,0.6900000000000002
70,58.22,0.8800000000000003,72.75,0.6900000000000002
71,59.04,0.9100000000000004,73.0,0.6900000000000002
72,59.86,0.9100000000000004,73.25,0.7400000000000002
73,60.68,0.9400000000000004,73.5,0.7400000000000002
74,61.49999999999999,0.9400000000000004,73.75,0.7400000000000002
75,62.31999999999999,0.9400000000000004,74.0,0.7400000000000002
76,63.13999999999999,0.9500000000000004,74.25,0.8200000000000002
77,63.959999999999994,0.9500000000000004,74.5,0.8200000000000002
78,64.78,0.9500000000000004,74.75,0.8200000000000002
79,65.6,0.9500000000000004,75.0,0.8200000000000002
80,66.42,0.9600000000000004,75.25,0.8700000000000002
81,67.24,0.9600000000000004,75.5,0.8700000000000002
82,68.06,0.9600000000000004,75.75,0.8700000000000002
83,68.88,0.9600000000000004,76.0,0.8700000000000002
84,69.7,0.9600000000000004,76.25,0.8900000000000002
85,70.52,0.9600000000000004,76.5,0.8900000000000002
86,71.33999999999999,0.9700000000000004,76.75,0.8900000000000002
87,72.16,0.9800000000000004,77.0,0.8900000000000002
88,72.97999999999999,0.9800000000000004,77.25,0.9200000000000003
89,73.8,0.9800000000000004,77.5,0.9200000000000003
90,74.61999999999999,0.9900000000000004,77.75,0.9200000000000003
91,75.44,0.9900000000000004,78.0,0.9200000000000003
92,76.25999999999999,0.9900000000000004,78.25,0.9600000000000003
93,77.08,0.9900000000000004,78.5,0.9600000000000003
94,77.89999999999999,0.9900000000000004,78.75,0.9600000000000003
95,78.72,0.9900000000000004,79.0,0.9600000000000003
96,79.53999999999999,0.9900000000000004,79.25,0.9900000000000003
97,80.36,0.9900000000000004,79.5,0.9900000000000003
98,81.17999999999999,0.9900000000000004,79.75,0.9900000000000003
99,82.0,1.0000000000000004,80.0,1.0000000000000002


==> data/cdf/cell14/set_reset_chip_8_sl_1_bl_4_cdf_0.1V.csv <==
,curr_reset_x,curr_reset_cdf,curr_set_x,curr_set_cdf
0,0.56,0.17,0.63,0.02
1,1.12,0.41000000000000003,1.26,0.02
2,1.6800000000000002,0.41000000000000003,1.8900000000000001,0.02
3,2.24,0.46,2.52,0.02
4,2.8000000000000003,0.46,3.15,0.02
5,3.3600000000000003,0.49,3.7800000000000002,0.02
6,3.9200000000000004,0.49,4.41,0.02
7,4.48,0.52,5.04,0.02
8,5.040000000000001,0.52,5.67,0.02
9,5.6000000000000005,0.52,6.3,0.02
10,6.16,0.53,6.93,0.02
11,6.720000000000001,0.53,7.5600000000000005,0.02
12,7.280000000000001,0.54,8.19,0.02
13,7.840000000000001,0.54,8.82,0.02
14,8.4,0.55,9.45,0.02
15,8.96,0.55,10.08,0.02
16,9.520000000000001,0.56,10.71,0.02
17,10.080000000000002,0.56,11.34,0.02
18,10.64,0.56,11.97,0.02
19,11.200000000000001,0.56,12.6,0.02
20,11.760000000000002,0.56,13.23,0.02
21,12.32,0.5700000000000001,13.86,0.02
22,12.88,0.5700000000000001,14.49,0.02
23,13.440000000000001,0.5700000000000001,15.120000000000001,0.02
24,14.000000000000002,0.5800000000000001,15.75,0.02
25,14.560000000000002,0.5800000000000001,16.38,0.02
26,15.120000000000001,0.6100000000000001,17.01,0.02
27,15.680000000000001,0.6100000000000001,17.64,0.02
28,16.240000000000002,0.6100000000000001,18.27,0.02
29,16.8,0.6100000000000001,18.9,0.02
30,17.360000000000003,0.6100000000000001,19.53,0.02
31,17.92,0.6100000000000001,20.16,0.02
32,18.48,0.6100000000000001,20.79,0.02
33,19.040000000000003,0.6200000000000001,21.42,0.02
34,19.6,0.6200000000000001,22.05,0.02
35,20.160000000000004,0.6300000000000001,22.68,0.02
36,20.720000000000002,0.6300000000000001,23.31,0.02
37,21.28,0.6400000000000001,23.94,0.02
38,21.840000000000003,0.6400000000000001,24.57,0.02
39,22.400000000000002,0.6400000000000001,25.2,0.02
40,22.96,0.6400000000000001,25.830000000000002,0.02
41,23.520000000000003,0.6500000000000001,26.46,0.02
42,24.080000000000002,0.6600000000000001,27.09,0.02
43,24.64,0.6600000000000001,27.72,0.02
44,25.200000000000003,0.6600000000000001,28.35,0.02
45,25.76,0.6600000000000001,28.98,0.02
46,26.320000000000004,0.6600000000000001,29.61,0.02
47,26.880000000000003,0.6600000000000001,30.240000000000002,0.02
48,27.44,0.6700000000000002,30.87,0.02
49,28.000000000000004,0.6800000000000002,31.5,0.02
50,28.560000000000002,0.6800000000000002,32.13,0.02
51,29.120000000000005,0.6900000000000002,32.76,0.02
52,29.680000000000003,0.6900000000000002,33.39,0.02
53,30.240000000000002,0.7100000000000002,34.02,0.02
54,30.800000000000004,0.7100000000000002,34.65,0.02
55,31.360000000000003,0.7200000000000002,35.28,0.02
56,31.92,0.7200000000000002,35.910000000000004,0.02
57,32.480000000000004,0.7300000000000002,36.54,0.02
58,33.040000000000006,0.7400000000000002,37.17,0.02
59,33.6,0.7400000000000002,37.8,0.02
60,34.160000000000004,0.7600000000000002,38.43,0.02
61,34.720000000000006,0.7600000000000002,39.06,0.02
62,35.28,0.7600000000000002,39.69,0.02
63,35.84,0.7600000000000002,40.32,0.02
64,36.400000000000006,0.7800000000000002,40.95,0.02
65,36.96,0.7800000000000002,41.58,0.02
66,37.52,0.7800000000000002,42.21,0.02
67,38.080000000000005,0.8200000000000003,42.84,0.02
68,38.64,0.8200000000000003,43.47,0.02
69,39.2,0.8200000000000003,44.1,0.02
70,39.760000000000005,0.8200000000000003,44.73,0.02
71,40.32000000000001,0.8200000000000003,45.36,0.03
72,40.88,0.8200000000000003,45.99,0.03
73,41.440000000000005,0.8300000000000003,46.62,0.05
74,42.00000000000001,0.8700000000000003,47.25,0.060000000000000005
75,42.56,0.8700000000000003,47.88,0.060000000000000005
76,43.120000000000005,0.8800000000000003,48.51,0.13
77,43.68000000000001,0.8800000000000003,49.14,0.18
78,44.24,0.9000000000000004,49.77,0.18
79,44.800000000000004,0.9000000000000004,50.4,0.27
80,45.36000000000001,0.9300000000000004,51.03,0.39
81,45.92,0.9300000000000004,51.660000000000004,0.39
82,46.480000000000004,0.9300000000000004,52.29,0.49
83,47.040000000000006,0.9400000000000004,52.92,0.49
84,47.6,0.9400000000000004,53.55,0.57
85,48.160000000000004,0.9500000000000004,54.18,0.6399999999999999
86,48.720000000000006,0.9500000000000004,54.81,0.6399999999999999
87,49.28,0.9500000000000004,55.44,0.7
88,49.84,0.9500000000000004,56.07,0.7999999999999999
89,50.400000000000006,0.9500000000000004,56.7,0.7999999999999999
90,50.96000000000001,0.9500000000000004,57.33,0.85
91,51.52,0.9700000000000004,57.96,0.85
92,52.080000000000005,0.9700000000000004,58.59,0.9
93,52.64000000000001,0.9700000000000004,59.22,0.9500000000000001
94,53.2,0.9800000000000004,59.85,0.9500000000000001
95,53.760000000000005,0.9800000000000004,60.480000000000004,0.9600000000000001
96,54.32000000000001,0.9900000000000004,61.11,0.9800000000000001
97,54.88,0.9900000000000004,61.74,0.9800000000000001
98,55.440000000000005,0.9900000000000004,62.37,0.9900000000000001
99,56.0,1.0000000000000004,63.0,1.0


==> data/cdf/cell14/set_reset_chip_8_sl_1_bl_4_cdf_0.25V.csv <==
,curr_reset_x,curr_reset_cdf,curr_set_x,curr_set_cdf
0,1.19,0.34,89.32,0.01
1,2.38,0.46,89.64,0.01
2,3.57,0.5,89.96,0.01
3,4.76,0.51,90.28,0.01
4,5.949999999999999,0.51,90.6,0.01
5,7.14,0.51,90.92,0.01
6,8.33,0.51,91.24,0.02
7,9.52,0.52,91.56,0.02
8,10.709999999999999,0.52,91.88,0.02
9,11.899999999999999,0.53,92.2,0.02
10,13.09,0.55,92.52,0.02
11,14.28,0.5700000000000001,92.84,0.02
12,15.469999999999999,0.5700000000000001,93.16,0.04
13,16.66,0.5700000000000001,93.48,0.04
14,17.849999999999998,0.5700000000000001,93.8,0.04
15,19.04,0.5700000000000001,94.12,0.05
16,20.23,0.5700000000000001,94.44,0.05
17,21.419999999999998,0.5700000000000001,94.76,0.05
18,22.61,0.5700000000000001,95.08,0.08
19,23.799999999999997,0.5700000000000001,95.4,0.08
20,24.99,0.5700000000000001,95.72,0.08
21,26.18,0.5700000000000001,96.04,0.12
22,27.369999999999997,0.5700000000000001,96.36,0.12
23,28.56,0.5700000000000001,96.68,0.12
24,29.75,0.5700000000000001,97.0,0.12
25,30.939999999999998,0.5700000000000001,97.32,0.16
26,32.129999999999995,0.5700000000000001,97.64,0.16
27,33.32,0.5700000000000001,97.96000000000001,0.16
28,34.51,0.5700000000000001,98.28,0.19
29,35.699999999999996,0.5700000000000001,98.6,0.19
30,36.89,0.5700000000000001,98.92,0.19
31,38.08,0.5700000000000001,99.24,0.25
32,39.269999999999996,0.5700000000000001,99.56,0.25
33,40.46,0.5700000000000001,99.88,0.25
34,41.65,0.5700000000000001,100.2,0.31
35,42.839999999999996,0.5700000000000001,100.52,0.31
36,44.03,0.5700000000000001,100.84,0.31
37,45.22,0.5700000000000001,101.16,0.33999999999999997
38,46.41,0.5700000000000001,101.48,0.33999999999999997
39,47.599999999999994,0.5700000000000001,101.8,0.33999999999999997
40,48.79,0.5700000000000001,102.12,0.41
41,49.98,0.5700000000000001,102.44,0.41
42,51.169999999999995,0.5700000000000001,102.76,0.41
43,52.36,0.5800000000000001,103.08,0.51
44,53.55,0.5800000000000001,103.4,0.51
45,54.739999999999995,0.5800000000000001,103.72,0.51
46,55.93,0.5800000000000001,104.04,0.5800000000000001
47,57.12,0.6000000000000001,104.36,0.5800000000000001
48,58.309999999999995,0.6000000000000001,104.68,0.5800000000000001
49,59.5,0.6000000000000001,105.0,0.5800000000000001
50,60.69,0.6000000000000001,105.32,0.6200000000000001
51,61.879999999999995,0.6000000000000001,105.64,0.6200000000000001
52,63.07,0.6100000000000001,105.96000000000001,0.6200000000000001
53,64.25999999999999,0.6200000000000001,106.28,0.6800000000000002
54,65.45,0.6200000000000001,106.6,0.6800000000000002
55,66.64,0.6400000000000001,106.92,0.6800000000000002
56,67.83,0.6400000000000001,107.24000000000001,0.7100000000000002
57,69.02,0.6400000000000001,107.56,0.7100000000000002
58,70.21,0.6500000000000001,107.88,0.7100000000000002
59,71.39999999999999,0.6500000000000001,108.2,0.7500000000000002
60,72.59,0.6500000000000001,108.52,0.7500000000000002
61,73.78,0.6500000000000001,108.84,0.7500000000000002
62,74.97,0.6500000000000001,109.16,0.7900000000000003
63,76.16,0.6600000000000001,109.48,0.7900000000000003
64,77.35,0.6600000000000001,109.8,0.7900000000000003
65,78.53999999999999,0.6600000000000001,110.12,0.8200000000000003
66,79.72999999999999,0.6600000000000001,110.44,0.8200000000000003
67,80.92,0.6800000000000002,110.76,0.8200000000000003
68,82.11,0.6900000000000002,111.08,0.8400000000000003
69,83.3,0.7000000000000002,111.4,0.8400000000000003
70,84.49,0.7100000000000002,111.72,0.8400000000000003
71,85.67999999999999,0.7200000000000002,112.03999999999999,0.9200000000000003
72,86.86999999999999,0.7400000000000002,112.36,0.9200000000000003
73,88.06,0.7500000000000002,112.68,0.9200000000000003
74,89.25,0.7600000000000002,113.0,0.9200000000000003
75,90.44,0.7600000000000002,113.32,0.9400000000000003
76,91.63,0.7600000000000002,113.64,0.9400000000000003
77,92.82,0.7600000000000002,113.96000000000001,0.9400000000000003
78,94.00999999999999,0.7800000000000002,114.28,0.9500000000000003
79,95.19999999999999,0.8000000000000003,114.6,0.9500000000000003
80,96.39,0.8000000000000003,114.92,0.9500000000000003
81,97.58,0.8200000000000003,115.24000000000001,0.9800000000000003
82,98.77,0.8500000000000003,115.56,0.9800000000000003
83,99.96,0.8500000000000003,115.88,0.9800000000000003
84,101.14999999999999,0.9000000000000004,116.2,0.9900000000000003
85,102.33999999999999,0.9200000000000004,116.52,0.9900000000000003
86,103.53,0.9400000000000004,116.84,0.9900000000000003
87,104.72,0.9500000000000004,117.16,0.9900000000000003
88,105.91,0.9600000000000004,117.48,0.9900000000000003
89,107.1,0.9600000000000004,117.8,0.9900000000000003
90,108.28999999999999,0.9600000000000004,118.12,0.9900000000000003
91,109.47999999999999,0.9800000000000004,118.44,0.9900000000000003
92,110.67,0.9800000000000004,118.76,0.9900000000000003
93,111.86,0.9800000000000004,119.08,0.9900000000000003
94,113.05,0.9900000000000004,119.4,0.9900000000000003
95,114.24,0.9900000000000004,119.72,0.9900000000000003
96,115.42999999999999,0.9900000000000004,120.03999999999999,0.9900000000000003
97,116.61999999999999,0.9900000000000004,120.36,0.9900000000000003
98,117.80999999999999,0.9900000000000004,120.68,0.9900000000000003
99,119.0,1.0000000000000004,121.0,1.0000000000000002


==> data/cdf/cell14/set_reset_chip_8_sl_1_bl_4_cdf_0.2V.csv <==
,curr_reset_x,curr_reset_cdf,curr_set_x,curr_set_cdf
0,0.91,0.02,71.31,0.02
1,1.82,0.30000000000000004,71.62,0.02
2,2.73,0.4,71.93,0.02
3,3.64,0.45,72.24,0.02
4,4.55,0.48,72.55,0.02
5,5.46,0.51,72.86,0.02
6,6.37,0.51,73.17,0.02
7,7.28,0.51,73.48,0.02
8,8.19,0.51,73.79,0.02
9,9.1,0.51,74.1,0.02
10,10.01,0.51,74.41,0.02
11,10.92,0.51,74.72,0.02
12,11.83,0.51,75.03,0.02
13,12.74,0.51,75.34,0.02
14,13.65,0.51,75.65,0.02
15,14.56,0.51,75.96,0.02
16,15.47,0.51,76.27,0.03
17,16.38,0.51,76.58,0.03
18,17.29,0.51,76.89,0.03
19,18.2,0.51,77.2,0.05
20,19.11,0.51,77.51,0.05
21,20.02,0.51,77.82,0.05
22,20.93,0.51,78.13,0.09
23,21.84,0.51,78.44,0.09
24,22.75,0.51,78.75,0.09
25,23.66,0.51,79.06,0.09
26,24.57,0.52,79.37,0.09
27,25.48,0.52,79.68,0.09
28,26.39,0.52,79.99,0.09
29,27.3,0.52,80.3,0.16
30,28.21,0.52,80.61,0.16
31,29.12,0.52,80.92,0.16
32,30.03,0.52,81.23,0.19
33,30.94,0.52,81.53999999999999,0.19
34,31.85,0.52,81.85,0.19
35,32.76,0.53,82.16,0.27
36,33.67,0.54,82.47,0.27
37,34.58,0.54,82.78,0.27
38,35.49,0.55,83.09,0.36
39,36.4,0.55,83.4,0.36
40,37.31,0.55,83.71,0.36
41,38.22,0.56,84.02,0.45999999999999996
42,39.13,0.5700000000000001,84.33,0.45999999999999996
43,40.04,0.5800000000000001,84.64,0.45999999999999996
44,40.95,0.5800000000000001,84.95,0.45999999999999996
45,41.86,0.5800000000000001,85.26,0.49999999999999994
46,42.77,0.5900000000000001,85.57,0.49999999999999994
47,43.68,0.5900000000000001,85.88,0.49999999999999994
48,44.59,0.5900000000000001,86.19,0.58
49,45.5,0.5900000000000001,86.5,0.58
50,46.410000000000004,0.6000000000000001,86.81,0.58
51,47.32,0.6200000000000001,87.12,0.61
52,48.230000000000004,0.6200000000000001,87.43,0.61
53,49.14,0.6300000000000001,87.74,0.61
54,50.050000000000004,0.6300000000000001,88.05,0.63
55,50.96,0.6300000000000001,88.36,0.63
56,51.870000000000005,0.6300000000000001,88.67,0.63
57,52.78,0.6400000000000001,88.98,0.63
58,53.690000000000005,0.6400000000000001,89.28999999999999,0.66
59,54.6,0.6400000000000001,89.6,0.66
60,55.510000000000005,0.6400000000000001,89.91,0.66
61,56.42,0.6500000000000001,90.22,0.7100000000000001
62,57.330000000000005,0.6700000000000002,90.53,0.7100000000000001
63,58.24,0.6700000000000002,90.84,0.7100000000000001
64,59.15,0.6800000000000002,91.15,0.7500000000000001
65,60.06,0.6800000000000002,91.46000000000001,0.7500000000000001
66,60.97,0.6800000000000002,91.77,0.7500000000000001
67,61.88,0.7000000000000002,92.08,0.81
68,62.79,0.7000000000000002,92.39,0.81
69,63.7,0.7200000000000002,92.7,0.81
70,64.61,0.7200000000000002,93.01,0.8700000000000001
71,65.52,0.7400000000000002,93.32,0.8700000000000001
72,66.43,0.7600000000000002,93.63,0.8700000000000001
73,67.34,0.7800000000000002,93.94,0.8700000000000001
74,68.25,0.7900000000000003,94.25,0.9100000000000001
75,69.16,0.7900000000000003,94.56,0.9100000000000001
76,70.07000000000001,0.8100000000000003,94.87,0.9100000000000001
77,70.98,0.8100000000000003,95.18,0.9200000000000002
78,71.89,0.8200000000000003,95.49,0.9200000000000002
79,72.8,0.8300000000000003,95.8,0.9200000000000002
80,73.71000000000001,0.8500000000000003,96.11,0.9400000000000002
81,74.62,0.8700000000000003,96.42,0.9400000000000002
82,75.53,0.8800000000000003,96.73,0.9400000000000002
83,76.44,0.9000000000000004,97.03999999999999,0.9500000000000002
84,77.35000000000001,0.9000000000000004,97.35,0.9500000000000002
85,78.26,0.9100000000000004,97.66,0.9500000000000002
86,79.17,0.9200000000000004,97.97,0.9500000000000002
87,80.08,0.9200000000000004,98.28,0.9800000000000002
88,80.99000000000001,0.9200000000000004,98.59,0.9800000000000002
89,81.9,0.9200000000000004,98.9,0.9800000000000002
90,82.81,0.9200000000000004,99.21000000000001,0.9900000000000002
91,83.72,0.9300000000000004,99.52,0.9900000000000002
92,84.63000000000001,0.9400000000000004,99.83,0.9900000000000002
93,85.54,0.9500000000000004,100.14,0.9900000000000002
94,86.45,0.9600000000000004,100.45,0.9900000000000002
95,87.36,0.9700000000000004,100.75999999999999,0.9900000000000002
96,88.27,0.9800000000000004,101.07,0.9900000000000002
97,89.18,0.9900000000000004,101.38,0.9900000000000002
98,90.09,0.9900000000000004,101.69,0.9900000000000002
99,91.0,1.0000000000000004,102.0,1.0000000000000002


==> data/cdf/cell14/set_reset_chip_8_sl_1_bl_4_cdf_0.3V.csv <==
,curr_reset_x,curr_reset_cdf,curr_set_x,curr_set_cdf
0,1.32,0.15,96.44,0.01
1,2.64,0.38,96.88,0.01
2,3.96,0.44,97.32,0.01
3,5.28,0.45,97.76,0.01
4,6.6000000000000005,0.46,98.2,0.01
5,7.92,0.46,98.64,0.01
6,9.24,0.46,99.08,0.01
7,10.56,0.46,99.52,0.01
8,11.88,0.46,99.96,0.01
9,13.200000000000001,0.46,100.4,0.01
10,14.520000000000001,0.47000000000000003,100.84,0.01
11,15.84,0.47000000000000003,101.28,0.01
12,17.16,0.47000000000000003,101.72,0.01
13,18.48,0.48000000000000004,102.16,0.01
14,19.8,0.48000000000000004,102.6,0.01
15,21.12,0.48000000000000004,103.04,0.01
16,22.44,0.48000000000000004,103.48,0.01
17,23.76,0.48000000000000004,103.92,0.01
18,25.080000000000002,0.49000000000000005,104.36,0.01
19,26.400000000000002,0.49000000000000005,104.8,0.01
20,27.720000000000002,0.49000000000000005,105.24,0.03
21,29.040000000000003,0.49000000000000005,105.68,0.03
22,30.360000000000003,0.49000000000000005,106.12,0.04
23,31.68,0.49000000000000005,106.56,0.04
24,33.0,0.49000000000000005,107.0,0.04
25,34.32,0.49000000000000005,107.44,0.04
26,35.64,0.49000000000000005,107.88,0.04
27,36.96,0.49000000000000005,108.32,0.05
28,38.28,0.49000000000000005,108.76,0.05
29,39.6,0.5,109.2,0.060000000000000005
30,40.92,0.5,109.64,0.060000000000000005
31,42.24,0.5,110.08,0.08
32,43.56,0.5,110.52,0.08
33,44.88,0.5,110.96000000000001,0.08
34,46.2,0.5,111.4,0.15000000000000002
35,47.52,0.5,111.84,0.15000000000000002
36,48.84,0.5,112.28,0.16000000000000003
37,50.160000000000004,0.5,112.72,0.16000000000000003
38,51.480000000000004,0.5,113.16,0.21000000000000002
39,52.800000000000004,0.51,113.6,0.21000000000000002
40,54.120000000000005,0.51,114.03999999999999,0.24000000000000002
41,55.440000000000005,0.51,114.48,0.24000000000000002
42,56.760000000000005,0.51,114.92,0.24000000000000002
43,58.080000000000005,0.51,115.36,0.24000000000000002
44,59.400000000000006,0.51,115.8,0.24000000000000002
45,60.720000000000006,0.51,116.24,0.26
46,62.040000000000006,0.51,116.68,0.26
47,63.36,0.51,117.12,0.31
48,64.68,0.51,117.56,0.31
49,66.0,0.51,118.0,0.31
50,67.32000000000001,0.52,118.44,0.32
51,68.64,0.52,118.88,0.32
52,69.96000000000001,0.52,119.32,0.36
53,71.28,0.52,119.76,0.36
54,72.60000000000001,0.52,120.2,0.41
55,73.92,0.52,120.64,0.41
56,75.24000000000001,0.52,121.08,0.43999999999999995
57,76.56,0.52,121.52,0.43999999999999995
58,77.88000000000001,0.53,121.96000000000001,0.43999999999999995
59,79.2,0.54,122.4,0.49999999999999994
60,80.52000000000001,0.54,122.84,0.49999999999999994
61,81.84,0.55,123.28,0.58
62,83.16000000000001,0.5700000000000001,123.72,0.58
63,84.48,0.5700000000000001,124.16,0.61
64,85.8,0.5900000000000001,124.6,0.61
65,87.12,0.5900000000000001,125.03999999999999,0.66
66,88.44,0.5900000000000001,125.48,0.66
67,89.76,0.5900000000000001,125.92,0.66
68,91.08,0.6200000000000001,126.36,0.73
69,92.4,0.6300000000000001,126.8,0.73
70,93.72,0.6400000000000001,127.24,0.75
71,95.04,0.6400000000000001,127.68,0.75
72,96.36,0.6600000000000001,128.12,0.78
73,97.68,0.6700000000000002,128.56,0.78
74,99.0,0.6800000000000002,129.0,0.78
75,100.32000000000001,0.7000000000000002,129.44,0.8300000000000001
76,101.64,0.7000000000000002,129.88,0.8300000000000001
77,102.96000000000001,0.7000000000000002,130.32,0.8700000000000001
78,104.28,0.7400000000000002,130.76,0.8700000000000001
79,105.60000000000001,0.7500000000000002,131.2,0.8800000000000001
80,106.92,0.7700000000000002,131.64,0.8800000000000001
81,108.24000000000001,0.8000000000000003,132.07999999999998,0.9200000000000002
82,109.56,0.8400000000000003,132.52,0.9200000000000002
83,110.88000000000001,0.8400000000000003,132.96,0.9200000000000002
84,112.2,0.8500000000000003,133.4,0.9500000000000002
85,113.52000000000001,0.8600000000000003,133.84,0.9500000000000002
86,114.84,0.8700000000000003,134.28,0.9800000000000002
87,116.16000000000001,0.8700000000000003,134.72,0.9800000000000002
88,117.48,0.8700000000000003,135.16,0.9800000000000002
89,118.80000000000001,0.8900000000000003,135.6,0.9800000000000002
90,120.12,0.8900000000000003,136.04,0.9900000000000002
91,121.44000000000001,0.9000000000000004,136.48,0.9900000000000002
92,122.76,0.9100000000000004,136.92000000000002,0.9900000000000002
93,124.08000000000001,0.9200000000000004,137.36,0.9900000000000002
94,125.4,0.9200000000000004,137.8,0.9900000000000002
95,126.72,0.9400000000000004,138.24,0.9900000000000002
96,128.04,0.9700000000000004,138.68,0.9900000000000002
97,129.36,0.9800000000000004,139.12,0.9900000000000002
98,130.68,0.9900000000000004,139.56,0.9900000000000002
99,132.0,1.0000000000000004,140.0,1.0000000000000002


==> data/cdf/cell15/set_reset_chip_8_sl_1_bl_5_cdf_0.15V.csv <==
,curr_reset_x,curr_reset_cdf,curr_set_x,curr_set_cdf
0,1.6400000000000001,0.01,58.1,0.01
1,2.2800000000000002,0.16,58.2,0.01
2,2.92,0.16,58.3,0.01
3,3.56,0.42000000000000004,58.4,0.01
4,4.2,0.8200000000000001,58.5,0.01
5,4.84,0.8200000000000001,58.6,0.01
6,5.48,0.91,58.7,0.01
7,6.12,0.92,58.8,0.01
8,6.76,0.92,58.9,0.01
9,7.4,0.93,59.0,0.01
10,8.04,0.9500000000000001,59.1,0.05
11,8.68,0.9500000000000001,59.2,0.05
12,9.32,0.9600000000000001,59.3,0.05
13,9.96,0.9600000000000001,59.4,0.05
14,10.6,0.9600000000000001,59.5,0.05
15,11.24,0.9600000000000001,59.6,0.05
16,11.88,0.9600000000000001,59.7,0.05
17,12.52,0.9600000000000001,59.8,0.05
18,13.16,0.9600000000000001,59.9,0.05
19,13.8,0.9600000000000001,60.0,0.05
20,14.44,0.9600000000000001,60.1,0.11
21,15.08,0.9700000000000001,60.2,0.11
22,15.72,0.9700000000000001,60.3,0.11
23,16.36,0.9700000000000001,60.4,0.11
24,17.0,0.9700000000000001,60.5,0.11
25,17.64,0.9700000000000001,60.6,0.11
26,18.28,0.9800000000000001,60.7,0.11
27,18.92,0.9800000000000001,60.8,0.11
28,19.56,0.9800000000000001,60.9,0.11
29,20.2,0.9800000000000001,61.0,0.11
30,20.84,0.9800000000000001,61.1,0.28
31,21.48,0.9800000000000001,61.2,0.28
32,22.12,0.9800000000000001,61.3,0.28
33,22.76,0.9800000000000001,61.4,0.28
34,23.400000000000002,0.9800000000000001,61.5,0.28
35,24.04,0.9800000000000001,61.6,0.28
36,24.68,0.9800000000000001,61.7,0.28
37,25.32,0.9800000000000001,61.8,0.28
38,25.96,0.9800000000000001,61.9,0.28
39,26.6,0.9800000000000001,62.0,0.28
40,27.240000000000002,0.9800000000000001,62.1,0.5
41,27.88,0.9800000000000001,62.2,0.5
42,28.52,0.9800000000000001,62.3,0.5
43,29.16,0.9800000000000001,62.4,0.5
44,29.8,0.9800000000000001,62.5,0.5
45,30.44,0.9800000000000001,62.6,0.5
46,31.080000000000002,0.9900000000000001,62.7,0.5
47,31.72,0.9900000000000001,62.8,0.5
48,32.36,0.9900000000000001,62.9,0.5
49,33.0,0.9900000000000001,63.0,0.5
50,33.64,0.9900000000000001,63.1,0.65
51,34.28,0.9900000000000001,63.2,0.65
52,34.92,0.9900000000000001,63.3,0.65
53,35.56,0.9900000000000001,63.4,0.65
54,36.2,0.9900000000000001,63.5,0.65
55,36.84,0.9900000000000001,63.6,0.65
56,37.480000000000004,0.9900000000000001,63.7,0.65
57,38.12,0.9900000000000001,63.8,0.65
58,38.76,0.9900000000000001,63.9,0.65
59,39.4,0.9900000000000001,64.0,0.65
60,40.04,0.9900000000000001,64.1,0.8
61,40.68,0.9900000000000001,64.2,0.8
62,41.32,0.9900000000000001,64.3,0.8
63,41.96,0.9900000000000001,64.4,0.8
64,42.6,0.9900000000000001,64.5,0.8
65,43.24,0.9900000000000001,64.6,0.8
66,43.88,0.9900000000000001,64.7,0.8
67,44.52,0.9900000000000001,64.8,0.8
68,45.160000000000004,0.9900000000000001,64.9,0.8
69,45.800000000000004,0.9900000000000001,65.0,0.8
70,46.44,0.9900000000000001,65.1,0.91
71,47.08,0.9900000000000001,65.2,0.91
72,47.72,0.9900000000000001,65.3,0.91
73,48.36,0.9900000000000001,65.4,0.91
74,49.0,0.9900000000000001,65.5,0.91
75,49.64,0.9900000000000001,65.6,0.91
76,50.28,0.9900000000000001,65.7,0.91
77,50.92,0.9900000000000001,65.8,0.91
78,51.56,0.9900000000000001,65.9,0.91
79,52.2,0.9900000000000001,66.0,0.91
80,52.84,0.9900000000000001,66.1,0.9600000000000001
81,53.480000000000004,0.9900000000000001,66.2,0.9600000000000001
82,54.120000000000005,0.9900000000000001,66.3,0.9600000000000001
83,54.76,0.9900000000000001,66.4,0.9600000000000001
84,55.4,0.9900000000000001,66.5,0.9600000000000001
85,56.04,0.9900000000000001,66.6,0.9600000000000001
86,56.68,0.9900000000000001,66.7,0.9600000000000001
87,57.32,0.9900000000000001,66.8,0.9600000000000001
88,57.96,0.9900000000000001,66.9,0.9600000000000001
89,58.6,0.9900000000000001,67.0,0.9600000000000001
90,59.24,0.9900000000000001,67.1,0.9800000000000001
91,59.88,0.9900000000000001,67.2,0.9800000000000001
92,60.52,0.9900000000000001,67.3,0.9800000000000001
93,61.160000000000004,0.9900000000000001,67.4,0.9800000000000001
94,61.800000000000004,0.9900000000000001,67.5,0.9800000000000001
95,62.44,0.9900000000000001,67.6,0.9800000000000001
96,63.08,0.9900000000000001,67.7,0.9800000000000001
97,63.72,0.9900000000000001,67.8,0.9800000000000001
98,64.36,0.9900000000000001,67.9,0.9800000000000001
99,65.0,1.0,68.0,1.0


==> data/cdf/cell15/set_reset_chip_8_sl_1_bl_5_cdf_0.1V.csv <==
,curr_reset_x,curr_reset_cdf,curr_set_x,curr_set_cdf
0,1.26,0.08,38.07,0.01
1,1.52,0.08,38.14,0.01
2,1.78,0.08,38.21,0.01
3,2.04,0.63,38.28,0.01
4,2.3,0.63,38.35,0.01
5,2.56,0.63,38.42,0.01
6,2.8200000000000003,0.63,38.49,0.01
7,3.08,0.9199999999999999,38.56,0.01
8,3.34,0.9199999999999999,38.63,0.01
9,3.6,0.9199999999999999,38.7,0.01
10,3.8600000000000003,0.9199999999999999,38.77,0.01
11,4.12,0.94,38.84,0.01
12,4.38,0.94,38.91,0.01
13,4.640000000000001,0.94,38.98,0.01
14,4.9,0.94,39.05,0.11
15,5.16,0.96,39.12,0.11
16,5.42,0.96,39.19,0.11
17,5.68,0.96,39.26,0.11
18,5.94,0.96,39.33,0.11
19,6.2,0.96,39.4,0.11
20,6.46,0.96,39.47,0.11
21,6.720000000000001,0.96,39.54,0.11
22,6.98,0.96,39.61,0.11
23,7.24,0.97,39.68,0.11
24,7.5,0.97,39.75,0.11
25,7.76,0.97,39.82,0.11
26,8.02,0.97,39.89,0.11
27,8.280000000000001,0.97,39.96,0.11
28,8.54,0.97,40.03,0.34
29,8.8,0.97,40.1,0.34
30,9.06,0.97,40.17,0.34
31,9.32,0.97,40.24,0.34
32,9.58,0.97,40.31,0.34
33,9.84,0.97,40.38,0.34
34,10.1,0.97,40.45,0.34
35,10.36,0.97,40.52,0.34
36,10.620000000000001,0.97,40.59,0.34
37,10.88,0.97,40.66,0.34
38,11.14,0.97,40.730000000000004,0.34
39,11.4,0.97,40.8,0.34
40,11.66,0.97,40.87,0.34
41,11.92,0.97,40.94,0.34
42,12.18,0.97,41.01,0.63
43,12.440000000000001,0.97,41.08,0.63
44,12.700000000000001,0.97,41.15,0.63
45,12.96,0.97,41.22,0.63
46,13.22,0.98,41.29,0.63
47,13.48,0.98,41.36,0.63
48,13.74,0.98,41.43,0.63
49,14.0,0.98,41.5,0.63
50,14.26,0.98,41.57,0.63
51,14.52,0.98,41.64,0.63
52,14.780000000000001,0.98,41.71,0.63
53,15.040000000000001,0.98,41.78,0.63
54,15.3,0.98,41.85,0.63
55,15.56,0.98,41.92,0.63
56,15.82,0.98,41.99,0.63
57,16.08,0.98,42.06,0.8200000000000001
58,16.34,0.98,42.13,0.8200000000000001
59,16.6,0.98,42.2,0.8200000000000001
60,16.86,0.98,42.27,0.8200000000000001
61,17.12,0.98,42.34,0.8200000000000001
62,17.38,0.98,42.41,0.8200000000000001
63,17.64,0.98,42.480000000000004,0.8200000000000001
64,17.900000000000002,0.98,42.55,0.8200000000000001
65,18.16,0.98,42.62,0.8200000000000001
66,18.42,0.98,42.69,0.8200000000000001
67,18.68,0.98,42.76,0.8200000000000001
68,18.94,0.98,42.83,0.8200000000000001
69,19.2,0.99,42.9,0.8200000000000001
70,19.46,0.99,42.97,0.8200000000000001
71,19.72,0.99,43.04,0.9400000000000001
72,19.98,0.99,43.11,0.9400000000000001
73,20.240000000000002,0.99,43.18,0.9400000000000001
74,20.5,0.99,43.25,0.9400000000000001
75,20.76,0.99,43.32,0.9400000000000001
76,21.02,0.99,43.39,0.9400000000000001
77,21.28,0.99,43.46,0.9400000000000001
78,21.54,0.99,43.53,0.9400000000000001
79,21.8,0.99,43.6,0.9400000000000001
80,22.060000000000002,0.99,43.67,0.9400000000000001
81,22.32,0.99,43.74,0.9400000000000001
82,22.580000000000002,0.99,43.81,0.9400000000000001
83,22.84,0.99,43.88,0.9400000000000001
84,23.1,0.99,43.95,0.9400000000000001
85,23.36,0.99,44.02,0.9800000000000001
86,23.62,0.99,44.09,0.9800000000000001
87,23.880000000000003,0.99,44.16,0.9800000000000001
88,24.14,0.99,44.230000000000004,0.9800000000000001
89,24.400000000000002,0.99,44.3,0.9800000000000001
90,24.66,0.99,44.370000000000005,0.9800000000000001
91,24.92,0.99,44.44,0.9800000000000001
92,25.18,0.99,44.51,0.9800000000000001
93,25.44,0.99,44.58,0.9800000000000001
94,25.7,0.99,44.65,0.9800000000000001
95,25.96,0.99,44.72,0.9800000000000001
96,26.220000000000002,0.99,44.79,0.9800000000000001
97,26.48,0.99,44.86,0.9800000000000001
98,26.740000000000002,0.99,44.93,0.9800000000000001
99,27.0,1.0,45.0,1.0


==> data/cdf/cell15/set_reset_chip_8_sl_1_bl_5_cdf_0.25V.csv <==
,curr_reset_x,curr_reset_cdf,curr_set_x,curr_set_cdf
0,2.75,0.01,99.18,0.02
1,3.5,0.01,99.36,0.02
2,4.25,0.09,99.54,0.02
3,5.0,0.09,99.72,0.02
4,5.75,0.26,99.9,0.02
5,6.5,0.44,100.08,0.06
6,7.25,0.5700000000000001,100.26,0.06
7,8.0,0.5700000000000001,100.44,0.06
8,8.75,0.65,100.62,0.06
9,9.5,0.77,100.8,0.06
10,10.25,0.8,100.98,0.06
11,11.0,0.8,101.16,0.12
12,11.75,0.8300000000000001,101.34,0.12
13,12.5,0.8400000000000001,101.52,0.12
14,13.25,0.8700000000000001,101.7,0.12
15,14.0,0.8700000000000001,101.88,0.12
16,14.75,0.8900000000000001,102.06,0.22
17,15.5,0.9000000000000001,102.24,0.22
18,16.25,0.9000000000000001,102.42,0.22
19,17.0,0.9000000000000001,102.6,0.22
20,17.75,0.9100000000000001,102.78,0.22
21,18.5,0.9200000000000002,102.96,0.22
22,19.25,0.9200000000000002,103.14,0.33
23,20.0,0.9200000000000002,103.32,0.33
24,20.75,0.9200000000000002,103.5,0.33
25,21.5,0.9200000000000002,103.68,0.33
26,22.25,0.9400000000000002,103.86,0.33
27,23.0,0.9400000000000002,104.04,0.5
28,23.75,0.9400000000000002,104.22,0.5
29,24.5,0.9400000000000002,104.4,0.5
30,25.25,0.9400000000000002,104.58,0.5
31,26.0,0.9400000000000002,104.76,0.5
32,26.75,0.9500000000000002,104.94,0.5
33,27.5,0.9500000000000002,105.12,0.5700000000000001
34,28.25,0.9500000000000002,105.3,0.5700000000000001
35,29.0,0.9500000000000002,105.48,0.5700000000000001
36,29.75,0.9500000000000002,105.66,0.5700000000000001
37,30.5,0.9500000000000002,105.84,0.5700000000000001
38,31.25,0.9500000000000002,106.02,0.67
39,32.0,0.9500000000000002,106.2,0.67
40,32.75,0.9500000000000002,106.38,0.67
41,33.5,0.9500000000000002,106.56,0.67
42,34.25,0.9500000000000002,106.74,0.67
43,35.0,0.9500000000000002,106.92,0.67
44,35.75,0.9600000000000002,107.1,0.73
45,36.5,0.9600000000000002,107.28,0.73
46,37.25,0.9600000000000002,107.46,0.73
47,38.0,0.9600000000000002,107.64,0.73
48,38.75,0.9700000000000002,107.82,0.73
49,39.5,0.9700000000000002,108.0,0.73
50,40.25,0.9700000000000002,108.18,0.82
51,41.0,0.9700000000000002,108.36,0.82
52,41.75,0.9700000000000002,108.53999999999999,0.82
53,42.5,0.9700000000000002,108.72,0.82
54,43.25,0.9700000000000002,108.9,0.82
55,44.0,0.9700000000000002,109.08,0.86
56,44.75,0.9700000000000002,109.26,0.86
57,45.5,0.9700000000000002,109.44,0.86
58,46.25,0.9800000000000002,109.62,0.86
59,47.0,0.9800000000000002,109.8,0.86
60,47.75,0.9800000000000002,109.98,0.86
61,48.5,0.9800000000000002,110.16,0.91
62,49.25,0.9800000000000002,110.34,0.91
63,50.0,0.9800000000000002,110.52,0.91
64,50.75,0.9800000000000002,110.7,0.91
65,51.5,0.9800000000000002,110.88,0.91
66,52.25,0.9800000000000002,111.06,0.9400000000000001
67,53.0,0.9800000000000002,111.24,0.9400000000000001
68,53.75,0.9800000000000002,111.42,0.9400000000000001
69,54.5,0.9800000000000002,111.6,0.9400000000000001
70,55.25,0.9800000000000002,111.78,0.9400000000000001
71,56.0,0.9800000000000002,111.96,0.9400000000000001
72,56.75,0.9800000000000002,112.14,0.9600000000000001
73,57.5,0.9800000000000002,112.32,0.9600000000000001
74,58.25,0.9800000000000002,112.5,0.9600000000000001
75,59.0,0.9800000000000002,112.68,0.9600000000000001
76,59.75,0.9900000000000002,112.86,0.9600000000000001
77,60.5,0.9900000000000002,113.03999999999999,0.9700000000000001
78,61.25,0.9900000000000002,113.22,0.9700000000000001
79,62.0,0.9900000000000002,113.4,0.9700000000000001
80,62.75,0.9900000000000002,113.58,0.9700000000000001
81,63.5,0.9900000000000002,113.76,0.9700000000000001
82,64.25,0.9900000000000002,113.94,0.9700000000000001
83,65.0,0.9900000000000002,114.12,0.9800000000000001
84,65.75,0.9900000000000002,114.3,0.9800000000000001
85,66.5,0.9900000000000002,114.48,0.9800000000000001
86,67.25,0.9900000000000002,114.66,0.9800000000000001
87,68.0,0.9900000000000002,114.84,0.9800000000000001
88,68.75,0.9900000000000002,115.02,0.9800000000000001
89,69.5,0.9900000000000002,115.2,0.9800000000000001
90,70.25,0.9900000000000002,115.38,0.9800000000000001
91,71.0,0.9900000000000002,115.56,0.9800000000000001
92,71.75,0.9900000000000002,115.74,0.9800000000000001
93,72.5,0.9900000000000002,115.92,0.9800000000000001
94,73.25,0.9900000000000002,116.1,0.9900000000000001
95,74.0,0.9900000000000002,116.28,0.9900000000000001
96,74.75,0.9900000000000002,116.46000000000001,0.9900000000000001
97,75.5,0.9900000000000002,116.64,0.9900000000000001
98,76.25,0.9900000000000002,116.82,0.9900000000000001
99,77.0,1.0000000000000002,117.0,1.0


==> data/cdf/cell15/set_reset_chip_8_sl_1_bl_5_cdf_0.2V.csv <==
,curr_reset_x,curr_reset_cdf,curr_set_x,curr_set_cdf
0,3.77,0.12,78.13,0.02
1,4.54,0.43,78.26,0.02
2,5.3100000000000005,0.73,78.39,0.02
3,6.08,0.83,78.52,0.02
4,6.85,0.83,78.65,0.02
5,7.62,0.84,78.78,0.02
6,8.39,0.87,78.91,0.02
7,9.16,0.9,79.04,0.07
8,9.93,0.9,79.17,0.07
9,10.7,0.9,79.3,0.07
10,11.47,0.93,79.43,0.07
11,12.24,0.9400000000000001,79.56,0.07
12,13.01,0.9500000000000001,79.69,0.07
13,13.780000000000001,0.9500000000000001,79.82,0.07
14,14.55,0.9700000000000001,79.95,0.07
15,15.32,0.9700000000000001,80.08,0.16
16,16.09,0.9700000000000001,80.21,0.16
17,16.86,0.9700000000000001,80.34,0.16
18,17.630000000000003,0.9700000000000001,80.47,0.16
19,18.4,0.9700000000000001,80.6,0.16
20,19.17,0.9700000000000001,80.73,0.16
21,19.94,0.9700000000000001,80.86,0.16
22,20.71,0.9700000000000001,80.99,0.16
23,21.48,0.9700000000000001,81.12,0.28
24,22.25,0.9700000000000001,81.25,0.28
25,23.02,0.9700000000000001,81.38,0.28
26,23.79,0.9700000000000001,81.51,0.28
27,24.560000000000002,0.9700000000000001,81.64,0.28
28,25.330000000000002,0.9700000000000001,81.77,0.28
29,26.1,0.9700000000000001,81.9,0.28
30,26.87,0.9700000000000001,82.03,0.45000000000000007
31,27.64,0.9700000000000001,82.16,0.45000000000000007
32,28.41,0.9700000000000001,82.29,0.45000000000000007
33,29.18,0.9700000000000001,82.42,0.45000000000000007
34,29.95,0.9700000000000001,82.55,0.45000000000000007
35,30.72,0.9800000000000001,82.68,0.45000000000000007
36,31.490000000000002,0.9800000000000001,82.81,0.45000000000000007
37,32.260000000000005,0.9800000000000001,82.94,0.45000000000000007
38,33.03,0.9800000000000001,83.07,0.5700000000000001
39,33.8,0.9800000000000001,83.2,0.5700000000000001
40,34.57,0.9900000000000001,83.33,0.5700000000000001
41,35.34,0.9900000000000001,83.46,0.5700000000000001
42,36.11,0.9900000000000001,83.59,0.5700000000000001
43,36.88,0.9900000000000001,83.72,0.5700000000000001
44,37.65,0.9900000000000001,83.85,0.5700000000000001
45,38.42,0.9900000000000001,83.98,0.5700000000000001
46,39.19,0.9900000000000001,84.11,0.7000000000000001
47,39.96,0.9900000000000001,84.24,0.7000000000000001
48,40.730000000000004,0.9900000000000001,84.37,0.7000000000000001
49,41.5,0.9900000000000001,84.5,0.7000000000000001
50,42.27,0.9900000000000001,84.63,0.7000000000000001
51,43.04,0.9900000000000001,84.76,0.7000000000000001
52,43.81,0.9900000000000001,84.89,0.7000000000000001
53,44.58,0.9900000000000001,85.02,0.77
54,45.35,0.9900000000000001,85.15,0.77
55,46.120000000000005,0.9900000000000001,85.28,0.77
56,46.89,0.9900000000000001,85.41,0.77
57,47.660000000000004,0.9900000000000001,85.54,0.77
58,48.43,0.9900000000000001,85.67,0.77
59,49.2,0.9900000000000001,85.8,0.77
60,49.97,0.9900000000000001,85.93,0.77
61,50.74,0.9900000000000001,86.06,0.81
62,51.51,0.9900000000000001,86.19,0.81
63,52.28,0.9900000000000001,86.32,0.81
64,53.050000000000004,0.9900000000000001,86.45,0.81
65,53.82,0.9900000000000001,86.58,0.81
66,54.59,0.9900000000000001,86.71000000000001,0.81
67,55.36,0.9900000000000001,86.84,0.81
68,56.13,0.9900000000000001,86.97,0.81
69,56.9,0.9900000000000001,87.1,0.8800000000000001
70,57.67,0.9900000000000001,87.23,0.8800000000000001
71,58.44,0.9900000000000001,87.36,0.8800000000000001
72,59.21,0.9900000000000001,87.49,0.8800000000000001
73,59.980000000000004,0.9900000000000001,87.62,0.8800000000000001
74,60.75,0.9900000000000001,87.75,0.8800000000000001
75,61.52,0.9900000000000001,87.88,0.8800000000000001
76,62.29,0.9900000000000001,88.01,0.9500000000000002
77,63.06,0.9900000000000001,88.14,0.9500000000000002
78,63.83,0.9900000000000001,88.27,0.9500000000000002
79,64.6,0.9900000000000001,88.4,0.9500000000000002
80,65.37,0.9900000000000001,88.53,0.9500000000000002
81,66.14,0.9900000000000001,88.66,0.9500000000000002
82,66.91,0.9900000000000001,88.79,0.9500000000000002
83,67.68,0.9900000000000001,88.92,0.9500000000000002
84,68.45,0.9900000000000001,89.05,0.9600000000000002
85,69.22,0.9900000000000001,89.18,0.9600000000000002
86,69.99,0.9900000000000001,89.31,0.9600000000000002
87,70.76,0.9900000000000001,89.44,0.9600000000000002
88,71.53,0.9900000000000001,89.57,0.9600000000000002
89,72.3,0.9900000000000001,89.7,0.9600000000000002
90,73.07000000000001,0.9900000000000001,89.83,0.9600000000000002
91,73.84,0.9900000000000001,89.96000000000001,0.9600000000000002
92,74.61,0.9900000000000001,90.09,0.9900000000000002
93,75.38,0.9900000000000001,90.22,0.9900000000000002
94,76.15,0.9900000000000001,90.35,0.9900000000000002
95,76.92,0.9900000000000001,90.48,0.9900000000000002
96,77.69,0.9900000000000001,90.61,0.9900000000000002
97,78.46000000000001,0.9900000000000001,90.74,0.9900000000000002
98,79.23,0.9900000000000001,90.87,0.9900000000000002
99,80.0,1.0,91.0,1.0000000000000002


==> data/cdf/cell15/set_reset_chip_8_sl_1_bl_5_cdf_0.3V.csv <==
,curr_reset_x,curr_reset_cdf,curr_set_x,curr_set_cdf
0,5.22,0.15,116.22,0.02
1,6.4399999999999995,0.29000000000000004,116.44,0.02
2,7.66,0.31000000000000005,116.66,0.02
3,8.879999999999999,0.39000000000000007,116.88,0.02
4,10.1,0.5800000000000001,117.1,0.02
5,11.32,0.6100000000000001,117.32,0.02
6,12.54,0.6800000000000002,117.54,0.02
7,13.76,0.6900000000000002,117.76,0.02
8,14.98,0.7100000000000002,117.98,0.02
9,16.2,0.7500000000000002,118.2,0.02
10,17.42,0.7700000000000002,118.42,0.02
11,18.64,0.7800000000000002,118.64,0.02
12,19.86,0.8000000000000003,118.86,0.02
13,21.08,0.8000000000000003,119.08,0.03
14,22.3,0.8000000000000003,119.3,0.03
15,23.52,0.8000000000000003,119.52,0.03
16,24.74,0.8100000000000003,119.74,0.03
17,25.96,0.8100000000000003,119.96,0.03
18,27.18,0.8100000000000003,120.18,0.06
19,28.4,0.8100000000000003,120.4,0.06
20,29.62,0.8100000000000003,120.62,0.06
21,30.84,0.8100000000000003,120.84,0.06
22,32.06,0.8300000000000003,121.06,0.12
23,33.28,0.8300000000000003,121.28,0.12
24,34.5,0.8300000000000003,121.5,0.12
25,35.72,0.8300000000000003,121.72,0.12
26,36.94,0.8300000000000003,121.94,0.12
27,38.16,0.8400000000000003,122.16,0.2
28,39.38,0.8400000000000003,122.38,0.2
29,40.6,0.8400000000000003,122.6,0.2
30,41.82,0.8400000000000003,122.82,0.2
31,43.04,0.8400000000000003,123.04,0.29000000000000004
32,44.26,0.8400000000000003,123.26,0.29000000000000004
33,45.48,0.8400000000000003,123.48,0.29000000000000004
34,46.699999999999996,0.8500000000000003,123.7,0.29000000000000004
35,47.92,0.8500000000000003,123.92,0.29000000000000004
36,49.14,0.8800000000000003,124.14,0.38
37,50.36,0.8900000000000003,124.36,0.38
38,51.58,0.9200000000000004,124.58,0.38
39,52.8,0.9300000000000004,124.8,0.38
40,54.019999999999996,0.9300000000000004,125.02,0.49
41,55.24,0.9400000000000004,125.24,0.49
42,56.46,0.9400000000000004,125.46000000000001,0.49
43,57.68,0.9400000000000004,125.68,0.49
44,58.9,0.9400000000000004,125.9,0.49
45,60.12,0.9500000000000004,126.12,0.57
46,61.339999999999996,0.9500000000000004,126.34,0.57
47,62.56,0.9600000000000004,126.56,0.57
48,63.78,0.9600000000000004,126.78,0.57
49,65.0,0.9600000000000004,127.0,0.57
50,66.22,0.9600000000000004,127.22,0.7
51,67.44,0.9600000000000004,127.44,0.7
52,68.66,0.9600000000000004,127.66,0.7
53,69.88,0.9600000000000004,127.88,0.7
54,71.1,0.9600000000000004,128.1,0.75
55,72.32,0.9700000000000004,128.32,0.75
56,73.53999999999999,0.9700000000000004,128.54,0.75
57,74.76,0.9700000000000004,128.76,0.75
58,75.98,0.9700000000000004,128.98,0.75
59,77.2,0.9700000000000004,129.2,0.8200000000000001
60,78.42,0.9700000000000004,129.42,0.8200000000000001
61,79.64,0.9800000000000004,129.64,0.8200000000000001
62,80.86,0.9800000000000004,129.86,0.8200000000000001
63,82.08,0.9800000000000004,130.08,0.8400000000000001
64,83.3,0.9800000000000004,130.3,0.8400000000000001
65,84.52,0.9800000000000004,130.52,0.8400000000000001
66,85.74,0.9800000000000004,130.74,0.8400000000000001
67,86.96,0.9800000000000004,130.96,0.8400000000000001
68,88.17999999999999,0.9800000000000004,131.18,0.8800000000000001
69,89.39999999999999,0.9800000000000004,131.4,0.8800000000000001
70,90.62,0.9800000000000004,131.62,0.8800000000000001
71,91.84,0.9800000000000004,131.84,0.8800000000000001
72,93.06,0.9800000000000004,132.06,0.9100000000000001
73,94.28,0.9800000000000004,132.28,0.9100000000000001
74,95.5,0.9800000000000004,132.5,0.9100000000000001
75,96.72,0.9800000000000004,132.72,0.9100000000000001
76,97.94,0.9800000000000004,132.94,0.9100000000000001
77,99.16,0.9800000000000004,133.16,0.9400000000000002
78,100.38,0.9800000000000004,133.38,0.9400000000000002
79,101.6,0.9800000000000004,133.6,0.9400000000000002
80,102.82,0.9800000000000004,133.82,0.9400000000000002
81,104.03999999999999,0.9800000000000004,134.04,0.9700000000000002
82,105.25999999999999,0.9800000000000004,134.26,0.9700000000000002
83,106.48,0.9800000000000004,134.48,0.9700000000000002
84,107.7,0.9800000000000004,134.7,0.9700000000000002
85,108.92,0.9800000000000004,134.92000000000002,0.9700000000000002
86,110.14,0.9800000000000004,135.14,0.9800000000000002
87,111.36,0.9800000000000004,135.36,0.9800000000000002
88,112.58,0.9800000000000004,135.58,0.9800000000000002
89,113.8,0.9800000000000004,135.8,0.9800000000000002
90,115.02,0.9800000000000004,136.02,0.9900000000000002
91,116.24,0.9800000000000004,136.24,0.9900000000000002
92,117.46,0.9800000000000004,136.46,0.9900000000000002
93,118.67999999999999,0.9800000000000004,136.68,0.9900000000000002
94,119.89999999999999,0.9800000000000004,136.9,0.9900000000000002
95,121.12,0.9800000000000004,137.12,0.9900000000000002
96,122.34,0.9800000000000004,137.34,0.9900000000000002
97,123.56,0.9800000000000004,137.56,0.9900000000000002
98,124.78,0.9800000000000004,137.78,0.9900000000000002
99,126.0,1.0000000000000004,138.0,1.0000000000000002


==> data/cdf/cell16/set_reset_chip_8_sl_1_bl_6_cdf_0.15V.csv <==
,curr_reset_x,curr_reset_cdf,curr_set_x,curr_set_cdf
0,1.33,0.13,59.1,0.06
1,1.6600000000000001,0.13,59.2,0.06
2,1.99,0.13,59.3,0.06
3,2.3200000000000003,0.4,59.4,0.06
4,2.6500000000000004,0.4,59.5,0.06
5,2.98,0.4,59.6,0.06
6,3.31,0.67,59.7,0.06
7,3.64,0.67,59.8,0.06
8,3.97,0.67,59.9,0.06
9,4.300000000000001,0.8500000000000001,60.0,0.06
10,4.630000000000001,0.8500000000000001,60.1,0.16
11,4.96,0.8500000000000001,60.2,0.16
12,5.29,0.9100000000000001,60.3,0.16
13,5.62,0.9100000000000001,60.4,0.16
14,5.95,0.9100000000000001,60.5,0.16
15,6.28,0.9300000000000002,60.6,0.16
16,6.61,0.9300000000000002,60.7,0.16
17,6.94,0.9300000000000002,60.8,0.16
18,7.2700000000000005,0.9300000000000002,60.9,0.16
19,7.6000000000000005,0.9300000000000002,61.0,0.16
20,7.930000000000001,0.9300000000000002,61.1,0.29000000000000004
21,8.260000000000002,0.9300000000000002,61.2,0.29000000000000004
22,8.59,0.9300000000000002,61.3,0.29000000000000004
23,8.92,0.9300000000000002,61.4,0.29000000000000004
24,9.25,0.9300000000000002,61.5,0.29000000000000004
25,9.58,0.9300000000000002,61.6,0.29000000000000004
26,9.91,0.9300000000000002,61.7,0.29000000000000004
27,10.24,0.9300000000000002,61.8,0.29000000000000004
28,10.57,0.9300000000000002,61.9,0.29000000000000004
29,10.9,0.9300000000000002,62.0,0.29000000000000004
30,11.23,0.9500000000000002,62.1,0.48000000000000004
31,11.56,0.9500000000000002,62.2,0.48000000000000004
32,11.89,0.9500000000000002,62.3,0.48000000000000004
33,12.22,0.9500000000000002,62.4,0.48000000000000004
34,12.55,0.9500000000000002,62.5,0.48000000000000004
35,12.88,0.9500000000000002,62.6,0.48000000000000004
36,13.21,0.9700000000000002,62.7,0.48000000000000004
37,13.540000000000001,0.9700000000000002,62.8,0.48000000000000004
38,13.870000000000001,0.9700000000000002,62.9,0.48000000000000004
39,14.200000000000001,0.9800000000000002,63.0,0.48000000000000004
40,14.530000000000001,0.9800000000000002,63.1,0.6000000000000001
41,14.860000000000001,0.9800000000000002,63.2,0.6000000000000001
42,15.190000000000001,0.9800000000000002,63.3,0.6000000000000001
43,15.520000000000001,0.9800000000000002,63.4,0.6000000000000001
44,15.850000000000001,0.9800000000000002,63.5,0.6000000000000001
45,16.18,0.9800000000000002,63.6,0.6000000000000001
46,16.51,0.9800000000000002,63.7,0.6000000000000001
47,16.84,0.9800000000000002,63.8,0.6000000000000001
48,17.17,0.9800000000000002,63.9,0.6000000000000001
49,17.5,0.9800000000000002,64.0,0.6000000000000001
50,17.830000000000002,0.9800000000000002,64.1,0.7200000000000001
51,18.16,0.9800000000000002,64.2,0.7200000000000001
52,18.490000000000002,0.9800000000000002,64.3,0.7200000000000001
53,18.82,0.9800000000000002,64.4,0.7200000000000001
54,19.150000000000002,0.9800000000000002,64.5,0.7200000000000001
55,19.48,0.9800000000000002,64.6,0.7200000000000001
56,19.810000000000002,0.9800000000000002,64.7,0.7200000000000001
57,20.14,0.9800000000000002,64.8,0.7200000000000001
58,20.470000000000002,0.9800000000000002,64.9,0.7200000000000001
59,20.8,0.9800000000000002,65.0,0.7200000000000001
60,21.130000000000003,0.9800000000000002,65.1,0.8300000000000001
61,21.46,0.9800000000000002,65.2,0.8300000000000001
62,21.790000000000003,0.9800000000000002,65.3,0.8300000000000001
63,22.12,0.9800000000000002,65.4,0.8300000000000001
64,22.45,0.9800000000000002,65.5,0.8300000000000001
65,22.78,0.9800000000000002,65.6,0.8300000000000001
66,23.11,0.9800000000000002,65.7,0.8300000000000001
67,23.44,0.9800000000000002,65.8,0.8300000000000001
68,23.77,0.9800000000000002,65.9,0.8300000000000001
69,24.1,0.9800000000000002,66.0,0.8300000000000001
70,24.43,0.9800000000000002,66.1,0.92
71,24.76,0.9800000000000002,66.2,0.92
72,25.09,0.9800000000000002,66.3,0.92
73,25.42,0.9800000000000002,66.4,0.92
74,25.75,0.9800000000000002,66.5,0.92
75,26.080000000000002,0.9800000000000002,66.6,0.92
76,26.41,0.9800000000000002,66.7,0.92
77,26.740000000000002,0.9800000000000002,66.8,0.92
78,27.07,0.9800000000000002,66.9,0.92
79,27.400000000000002,0.9800000000000002,67.0,0.92
80,27.73,0.9800000000000002,67.1,0.98
81,28.060000000000002,0.9800000000000002,67.2,0.98
82,28.39,0.9800000000000002,67.3,0.98
83,28.720000000000002,0.9800000000000002,67.4,0.98
84,29.05,0.9800000000000002,67.5,0.98
85,29.380000000000003,0.9800000000000002,67.6,0.98
86,29.71,0.9800000000000002,67.7,0.98
87,30.040000000000003,0.9900000000000002,67.8,0.98
88,30.37,0.9900000000000002,67.9,0.98
89,30.700000000000003,0.9900000000000002,68.0,0.98
90,31.03,0.9900000000000002,68.1,0.99
91,31.360000000000003,0.9900000000000002,68.2,0.99
92,31.69,0.9900000000000002,68.3,0.99
93,32.02,0.9900000000000002,68.4,0.99
94,32.35,0.9900000000000002,68.5,0.99
95,32.68,0.9900000000000002,68.6,0.99
96,33.01,0.9900000000000002,68.7,0.99
97,33.34,0.9900000000000002,68.8,0.99
98,33.67,0.9900000000000002,68.9,0.99
99,34.0,1.0000000000000002,69.0,1.0


==> data/cdf/cell16/set_reset_chip_8_sl_1_bl_6_cdf_0.1V.csv <==
,curr_reset_x,curr_reset_cdf,curr_set_x,curr_set_cdf
0,1.44,0.35,39.05,0.05
1,1.88,0.35,39.1,0.05
2,2.3200000000000003,0.72,39.15,0.05
3,2.76,0.72,39.2,0.05
4,3.2,0.85,39.25,0.05
5,3.64,0.85,39.3,0.05
6,4.08,0.88,39.35,0.05
7,4.52,0.88,39.4,0.05
8,4.96,0.88,39.45,0.05
9,5.4,0.91,39.5,0.05
10,5.84,0.91,39.55,0.05
11,6.28,0.91,39.6,0.05
12,6.72,0.91,39.65,0.05
13,7.16,0.92,39.7,0.05
14,7.6,0.92,39.75,0.05
15,8.04,0.93,39.8,0.05
16,8.48,0.93,39.85,0.05
17,8.92,0.93,39.9,0.05
18,9.36,0.9400000000000001,39.95,0.05
19,9.8,0.9400000000000001,40.0,0.05
20,10.24,0.9400000000000001,40.05,0.26
21,10.68,0.9400000000000001,40.1,0.26
22,11.12,0.9700000000000001,40.15,0.26
23,11.56,0.9700000000000001,40.2,0.26
24,12.0,0.9700000000000001,40.25,0.26
25,12.44,0.9700000000000001,40.3,0.26
26,12.88,0.9700000000000001,40.35,0.26
27,13.32,0.9700000000000001,40.4,0.26
28,13.76,0.9700000000000001,40.45,0.26
29,14.2,0.9800000000000001,40.5,0.26
30,14.64,0.9800000000000001,40.55,0.26
31,15.08,0.9800000000000001,40.6,0.26
32,15.52,0.9800000000000001,40.65,0.26
33,15.96,0.9800000000000001,40.7,0.26
34,16.4,0.9800000000000001,40.75,0.26
35,16.84,0.9800000000000001,40.8,0.26
36,17.28,0.9800000000000001,40.85,0.26
37,17.72,0.9800000000000001,40.9,0.26
38,18.16,0.9800000000000001,40.95,0.26
39,18.6,0.9800000000000001,41.0,0.26
40,19.04,0.9800000000000001,41.05,0.46
41,19.48,0.9800000000000001,41.1,0.46
42,19.92,0.9800000000000001,41.15,0.46
43,20.36,0.9800000000000001,41.2,0.46
44,20.8,0.9800000000000001,41.25,0.46
45,21.24,0.9800000000000001,41.3,0.46
46,21.68,0.9800000000000001,41.35,0.46
47,22.12,0.9800000000000001,41.4,0.46
48,22.56,0.9800000000000001,41.45,0.46
49,23.0,0.9800000000000001,41.5,0.46
50,23.44,0.9800000000000001,41.55,0.46
51,23.88,0.9800000000000001,41.6,0.46
52,24.32,0.9800000000000001,41.65,0.46
53,24.76,0.9800000000000001,41.7,0.46
54,25.2,0.9800000000000001,41.75,0.46
55,25.64,0.9800000000000001,41.8,0.46
56,26.080000000000002,0.9800000000000001,41.85,0.46
57,26.52,0.9800000000000001,41.9,0.46
58,26.96,0.9800000000000001,41.95,0.46
59,27.4,0.9800000000000001,42.0,0.46
60,27.84,0.9800000000000001,42.05,0.67
61,28.28,0.9900000000000001,42.1,0.67
62,28.72,0.9900000000000001,42.15,0.67
63,29.16,0.9900000000000001,42.2,0.67
64,29.6,0.9900000000000001,42.25,0.67
65,30.04,0.9900000000000001,42.3,0.67
66,30.48,0.9900000000000001,42.35,0.67
67,30.92,0.9900000000000001,42.4,0.67
68,31.36,0.9900000000000001,42.45,0.67
69,31.8,0.9900000000000001,42.5,0.67
70,32.239999999999995,0.9900000000000001,42.55,0.67
71,32.68,0.9900000000000001,42.6,0.67
72,33.12,0.9900000000000001,42.65,0.67
73,33.56,0.9900000000000001,42.7,0.67
74,34.0,0.9900000000000001,42.75,0.67
75,34.44,0.9900000000000001,42.8,0.67
76,34.88,0.9900000000000001,42.85,0.67
77,35.32,0.9900000000000001,42.9,0.67
78,35.76,0.9900000000000001,42.95,0.67
79,36.2,0.9900000000000001,43.0,0.67
80,36.64,0.9900000000000001,43.05,0.88
81,37.08,0.9900000000000001,43.1,0.88
82,37.52,0.9900000000000001,43.15,0.88
83,37.96,0.9900000000000001,43.2,0.88
84,38.4,0.9900000000000001,43.25,0.88
85,38.84,0.9900000000000001,43.3,0.88
86,39.28,0.9900000000000001,43.35,0.88
87,39.72,0.9900000000000001,43.4,0.88
88,40.160000000000004,0.9900000000000001,43.45,0.88
89,40.6,0.9900000000000001,43.5,0.88
90,41.04,0.9900000000000001,43.55,0.88
91,41.48,0.9900000000000001,43.6,0.88
92,41.92,0.9900000000000001,43.65,0.88
93,42.36,0.9900000000000001,43.7,0.88
94,42.8,0.9900000000000001,43.75,0.88
95,43.24,0.9900000000000001,43.8,0.88
96,43.68,0.9900000000000001,43.85,0.88
97,44.12,0.9900000000000001,43.9,0.88
98,44.56,0.9900000000000001,43.95,0.88
99,45.0,1.0,44.0,1.0


==> data/cdf/cell16/set_reset_chip_8_sl_1_bl_6_cdf_0.25V.csv <==
,curr_reset_x,curr_reset_cdf,curr_set_x,curr_set_cdf
0,2.0300000000000002,0.06,99.14,0.02
1,3.06,0.12,99.28,0.02
2,4.09,0.29000000000000004,99.42,0.02
3,5.12,0.55,99.56,0.02
4,6.15,0.6100000000000001,99.7,0.02
5,7.18,0.6200000000000001,99.84,0.02
6,8.21,0.6700000000000002,99.98,0.02
7,9.24,0.7100000000000002,100.12,0.08
8,10.27,0.7300000000000002,100.26,0.08
9,11.3,0.7400000000000002,100.4,0.08
10,12.33,0.7400000000000002,100.54,0.08
11,13.36,0.7500000000000002,100.68,0.08
12,14.39,0.7900000000000003,100.82,0.08
13,15.42,0.8100000000000003,100.96,0.08
14,16.450000000000003,0.8100000000000003,101.1,0.12
15,17.48,0.8200000000000003,101.24,0.12
16,18.51,0.8300000000000003,101.38,0.12
17,19.54,0.8300000000000003,101.52,0.12
18,20.57,0.8400000000000003,101.66,0.12
19,21.6,0.8700000000000003,101.8,0.12
20,22.63,0.8800000000000003,101.94,0.12
21,23.66,0.8800000000000003,102.08,0.22
22,24.69,0.8800000000000003,102.22,0.22
23,25.72,0.8800000000000003,102.36,0.22
24,26.75,0.8900000000000003,102.5,0.22
25,27.78,0.8900000000000003,102.64,0.22
26,28.810000000000002,0.8900000000000003,102.78,0.22
27,29.84,0.8900000000000003,102.92,0.22
28,30.87,0.8900000000000003,103.06,0.32
29,31.900000000000002,0.8900000000000003,103.2,0.32
30,32.93,0.8900000000000003,103.34,0.32
31,33.96,0.8900000000000003,103.48,0.32
32,34.99,0.9000000000000004,103.62,0.32
33,36.02,0.9000000000000004,103.76,0.32
34,37.050000000000004,0.9000000000000004,103.9,0.32
35,38.08,0.9000000000000004,104.04,0.44
36,39.11,0.9100000000000004,104.18,0.44
37,40.14,0.9100000000000004,104.32,0.44
38,41.17,0.9100000000000004,104.46000000000001,0.44
39,42.2,0.9200000000000004,104.6,0.44
40,43.230000000000004,0.9300000000000004,104.74,0.44
41,44.26,0.9300000000000004,104.88,0.44
42,45.29,0.9400000000000004,105.02,0.55
43,46.32,0.9400000000000004,105.16,0.55
44,47.35,0.9400000000000004,105.3,0.55
45,48.38,0.9500000000000004,105.44,0.55
46,49.410000000000004,0.9500000000000004,105.58,0.55
47,50.44,0.9600000000000004,105.72,0.55
48,51.47,0.9600000000000004,105.86,0.55
49,52.5,0.9700000000000004,106.0,0.55
50,53.53,0.9700000000000004,106.14,0.6200000000000001
51,54.56,0.9700000000000004,106.28,0.6200000000000001
52,55.59,0.9700000000000004,106.42,0.6200000000000001
53,56.620000000000005,0.9700000000000004,106.56,0.6200000000000001
54,57.65,0.9700000000000004,106.7,0.6200000000000001
55,58.68,0.9700000000000004,106.84,0.6200000000000001
56,59.71,0.9700000000000004,106.98,0.6200000000000001
57,60.74,0.9700000000000004,107.12,0.6700000000000002
58,61.77,0.9700000000000004,107.26,0.6700000000000002
59,62.800000000000004,0.9700000000000004,107.4,0.6700000000000002
60,63.83,0.9700000000000004,107.54,0.6700000000000002
61,64.86,0.9700000000000004,107.68,0.6700000000000002
62,65.89,0.9800000000000004,107.82,0.6700000000000002
63,66.92,0.9800000000000004,107.96000000000001,0.6700000000000002
64,67.95,0.9800000000000004,108.1,0.7600000000000001
65,68.98,0.9900000000000004,108.24,0.7600000000000001
66,70.01,0.9900000000000004,108.38,0.7600000000000001
67,71.04,0.9900000000000004,108.52,0.7600000000000001
68,72.07000000000001,0.9900000000000004,108.66,0.7600000000000001
69,73.10000000000001,0.9900000000000004,108.8,0.7600000000000001
70,74.13,0.9900000000000004,108.94,0.7600000000000001
71,75.16,0.9900000000000004,109.08,0.8300000000000001
72,76.19,0.9900000000000004,109.22,0.8300000000000001
73,77.22,0.9900000000000004,109.36,0.8300000000000001
74,78.25,0.9900000000000004,109.5,0.8300000000000001
75,79.28,0.9900000000000004,109.64,0.8300000000000001
76,80.31,0.9900000000000004,109.78,0.8300000000000001
77,81.34,0.9900000000000004,109.92,0.8300000000000001
78,82.37,0.9900000000000004,110.06,0.91
79,83.4,0.9900000000000004,110.2,0.91
80,84.43,0.9900000000000004,110.34,0.91
81,85.46000000000001,0.9900000000000004,110.48,0.91
82,86.49000000000001,0.9900000000000004,110.62,0.91
83,87.52,0.9900000000000004,110.76,0.91
84,88.55,0.9900000000000004,110.9,0.91
85,89.58,0.9900000000000004,111.04,0.99
86,90.61,0.9900000000000004,111.18,0.99
87,91.64,0.9900000000000004,111.32,0.99
88,92.67,0.9900000000000004,111.46000000000001,0.99
89,93.7,0.9900000000000004,111.6,0.99
90,94.73,0.9900000000000004,111.74000000000001,0.99
91,95.76,0.9900000000000004,111.88,0.99
92,96.79,0.9900000000000004,112.02,0.99
93,97.82000000000001,0.9900000000000004,112.16,0.99
94,98.85000000000001,0.9900000000000004,112.3,0.99
95,99.88,0.9900000000000004,112.44,0.99
96,100.91,0.9900000000000004,112.58,0.99
97,101.94,0.9900000000000004,112.72,0.99
98,102.97,0.9900000000000004,112.86,0.99
99,104.0,1.0000000000000004,113.0,1.0


==> data/cdf/cell16/set_reset_chip_8_sl_1_bl_6_cdf_0.2V.csv <==
,curr_reset_x,curr_reset_cdf,curr_set_x,curr_set_cdf
0,1.43,0.03,78.14,0.01
1,1.8599999999999999,0.03,78.28,0.01
2,2.29,0.1,78.42,0.01
3,2.7199999999999998,0.1,78.56,0.01
4,3.15,0.24000000000000002,78.7,0.01
5,3.58,0.24000000000000002,78.84,0.01
6,4.01,0.56,78.98,0.01
7,4.4399999999999995,0.56,79.12,0.08
8,4.87,0.56,79.26,0.08
9,5.3,0.74,79.4,0.08
10,5.7299999999999995,0.74,79.54,0.08
11,6.16,0.86,79.68,0.08
12,6.59,0.86,79.82,0.08
13,7.02,0.89,79.96,0.08
14,7.45,0.89,80.1,0.22000000000000003
15,7.88,0.89,80.24,0.22000000000000003
16,8.309999999999999,0.92,80.38,0.22000000000000003
17,8.74,0.92,80.52,0.22000000000000003
18,9.17,0.93,80.66,0.22000000000000003
19,9.6,0.93,80.8,0.22000000000000003
20,10.03,0.93,80.94,0.22000000000000003
21,10.459999999999999,0.93,81.08,0.36000000000000004
22,10.89,0.93,81.22,0.36000000000000004
23,11.32,0.93,81.36,0.36000000000000004
24,11.75,0.93,81.5,0.36000000000000004
25,12.18,0.9500000000000001,81.64,0.36000000000000004
26,12.61,0.9500000000000001,81.78,0.36000000000000004
27,13.04,0.9500000000000001,81.92,0.36000000000000004
28,13.47,0.9500000000000001,82.06,0.47000000000000003
29,13.9,0.9500000000000001,82.2,0.47000000000000003
30,14.33,0.9500000000000001,82.34,0.47000000000000003
31,14.76,0.9500000000000001,82.48,0.47000000000000003
32,15.19,0.9500000000000001,82.62,0.47000000000000003
33,15.62,0.9500000000000001,82.76,0.47000000000000003
34,16.049999999999997,0.9500000000000001,82.9,0.47000000000000003
35,16.48,0.9500000000000001,83.04,0.62
36,16.91,0.9500000000000001,83.18,0.62
37,17.34,0.9600000000000001,83.32,0.62
38,17.77,0.9600000000000001,83.46000000000001,0.62
39,18.2,0.9600000000000001,83.6,0.62
40,18.63,0.9600000000000001,83.74,0.62
41,19.06,0.9600000000000001,83.88,0.62
42,19.49,0.9600000000000001,84.02,0.6799999999999999
43,19.919999999999998,0.9600000000000001,84.16,0.6799999999999999
44,20.35,0.9700000000000001,84.3,0.6799999999999999
45,20.78,0.9700000000000001,84.44,0.6799999999999999
46,21.21,0.9700000000000001,84.58,0.6799999999999999
47,21.64,0.9700000000000001,84.72,0.6799999999999999
48,22.07,0.9700000000000001,84.86,0.6799999999999999
49,22.5,0.9700000000000001,85.0,0.6799999999999999
50,22.93,0.9700000000000001,85.14,0.7599999999999999
51,23.36,0.9700000000000001,85.28,0.7599999999999999
52,23.79,0.9700000000000001,85.42,0.7599999999999999
53,24.22,0.9700000000000001,85.56,0.7599999999999999
54,24.65,0.9700000000000001,85.7,0.7599999999999999
55,25.08,0.9700000000000001,85.84,0.7599999999999999
56,25.509999999999998,0.9700000000000001,85.98,0.7599999999999999
57,25.94,0.9700000000000001,86.12,0.7999999999999999
58,26.37,0.9700000000000001,86.26,0.7999999999999999
59,26.8,0.9700000000000001,86.4,0.7999999999999999
60,27.23,0.9700000000000001,86.54,0.7999999999999999
61,27.66,0.9700000000000001,86.68,0.7999999999999999
62,28.09,0.9700000000000001,86.82,0.7999999999999999
63,28.52,0.9700000000000001,86.96000000000001,0.7999999999999999
64,28.95,0.9700000000000001,87.1,0.8899999999999999
65,29.38,0.9700000000000001,87.24,0.8899999999999999
66,29.81,0.9700000000000001,87.38,0.8899999999999999
67,30.24,0.9700000000000001,87.52,0.8899999999999999
68,30.669999999999998,0.9700000000000001,87.66,0.8899999999999999
69,31.099999999999998,0.9700000000000001,87.8,0.8899999999999999
70,31.53,0.9700000000000001,87.94,0.8899999999999999
71,31.96,0.9700000000000001,88.08,0.94
72,32.39,0.9700000000000001,88.22,0.94
73,32.82,0.9700000000000001,88.36,0.94
74,33.25,0.9700000000000001,88.5,0.94
75,33.68,0.9700000000000001,88.64,0.94
76,34.11,0.9700000000000001,88.78,0.94
77,34.54,0.9700000000000001,88.92,0.94
78,34.97,0.9700000000000001,89.06,0.97
79,35.4,0.9700000000000001,89.2,0.97
80,35.83,0.9700000000000001,89.34,0.97
81,36.26,0.9700000000000001,89.48,0.97
82,36.69,0.9700000000000001,89.62,0.97
83,37.12,0.9700000000000001,89.76,0.97
84,37.55,0.9700000000000001,89.9,0.97
85,37.98,0.9700000000000001,90.04,0.99
86,38.41,0.9800000000000001,90.18,0.99
87,38.839999999999996,0.9800000000000001,90.32,0.99
88,39.269999999999996,0.9800000000000001,90.46000000000001,0.99
89,39.7,0.9800000000000001,90.6,0.99
90,40.13,0.9800000000000001,90.74000000000001,0.99
91,40.56,0.9800000000000001,90.88,0.99
92,40.99,0.9800000000000001,91.02,0.99
93,41.42,0.9800000000000001,91.16,0.99
94,41.85,0.9800000000000001,91.3,0.99
95,42.28,0.9800000000000001,91.44,0.99
96,42.71,0.9800000000000001,91.58,0.99
97,43.14,0.9900000000000001,91.72,0.99
98,43.57,0.9900000000000001,91.86,0.99
99,44.0,1.0,92.0,1.0


==> data/cdf/cell16/set_reset_chip_8_sl_1_bl_6_cdf_0.3V.csv <==
,curr_reset_x,curr_reset_cdf,curr_set_x,curr_set_cdf
0,3.2800000000000002,0.1,116.21,0.01
1,4.5600000000000005,0.19,116.42,0.01
2,5.84,0.35,116.63,0.01
3,7.12,0.48,116.84,0.01
4,8.4,0.51,117.05,0.01
5,9.68,0.53,117.26,0.01
6,10.96,0.55,117.47,0.01
7,12.24,0.5800000000000001,117.68,0.01
8,13.52,0.5900000000000001,117.89,0.01
9,14.8,0.5900000000000001,118.1,0.03
10,16.08,0.5900000000000001,118.31,0.03
11,17.36,0.6000000000000001,118.52,0.03
12,18.64,0.6000000000000001,118.73,0.03
13,19.92,0.6000000000000001,118.94,0.03
14,21.2,0.6200000000000001,119.15,0.05
15,22.48,0.6200000000000001,119.36,0.05
16,23.76,0.6200000000000001,119.57,0.05
17,25.04,0.6400000000000001,119.78,0.05
18,26.32,0.6500000000000001,119.99,0.05
19,27.6,0.6500000000000001,120.2,0.08
20,28.88,0.6500000000000001,120.41,0.08
21,30.16,0.6800000000000002,120.62,0.08
22,31.44,0.6800000000000002,120.83,0.08
23,32.72,0.6900000000000002,121.04,0.18
24,34.0,0.6900000000000002,121.25,0.18
25,35.28,0.7000000000000002,121.46,0.18
26,36.56,0.7100000000000002,121.67,0.18
27,37.84,0.7100000000000002,121.88,0.18
28,39.12,0.7100000000000002,122.09,0.22999999999999998
29,40.4,0.7200000000000002,122.3,0.22999999999999998
30,41.68,0.7300000000000002,122.51,0.22999999999999998
31,42.96,0.7300000000000002,122.72,0.22999999999999998
32,44.24,0.7400000000000002,122.93,0.22999999999999998
33,45.52,0.7500000000000002,123.14,0.31999999999999995
34,46.800000000000004,0.7600000000000002,123.35,0.31999999999999995
35,48.08,0.7700000000000002,123.56,0.31999999999999995
36,49.36,0.7700000000000002,123.77,0.31999999999999995
37,50.64,0.7800000000000002,123.98,0.31999999999999995
38,51.92,0.7800000000000002,124.19,0.42999999999999994
39,53.2,0.7900000000000003,124.4,0.42999999999999994
40,54.480000000000004,0.7900000000000003,124.61,0.42999999999999994
41,55.76,0.7900000000000003,124.82,0.42999999999999994
42,57.04,0.7900000000000003,125.03,0.48999999999999994
43,58.32,0.7900000000000003,125.24,0.48999999999999994
44,59.6,0.7900000000000003,125.45,0.48999999999999994
45,60.88,0.7900000000000003,125.66,0.48999999999999994
46,62.160000000000004,0.8000000000000003,125.87,0.48999999999999994
47,63.44,0.8100000000000003,126.08,0.5299999999999999
48,64.72,0.8100000000000003,126.28999999999999,0.5299999999999999
49,66.0,0.8100000000000003,126.5,0.5299999999999999
50,67.28,0.8200000000000003,126.71,0.5299999999999999
51,68.56,0.8200000000000003,126.92,0.5299999999999999
52,69.84,0.8200000000000003,127.13,0.5599999999999999
53,71.12,0.8300000000000003,127.34,0.5599999999999999
54,72.4,0.8300000000000003,127.55,0.5599999999999999
55,73.68,0.8400000000000003,127.76,0.5599999999999999
56,74.96000000000001,0.8600000000000003,127.97,0.5599999999999999
57,76.24,0.8600000000000003,128.18,0.6399999999999999
58,77.52,0.8600000000000003,128.39,0.6399999999999999
59,78.8,0.8700000000000003,128.6,0.6399999999999999
60,80.08,0.9000000000000004,128.81,0.6399999999999999
61,81.36,0.9100000000000004,129.02,0.71
62,82.64,0.9100000000000004,129.23,0.71
63,83.92,0.9200000000000004,129.44,0.71
64,85.2,0.9200000000000004,129.65,0.71
65,86.48,0.9200000000000004,129.86,0.71
66,87.76,0.9300000000000004,130.07,0.77
67,89.04,0.9300000000000004,130.28,0.77
68,90.32000000000001,0.9300000000000004,130.49,0.77
69,91.60000000000001,0.9300000000000004,130.7,0.77
70,92.88,0.9300000000000004,130.91,0.77
71,94.16,0.9400000000000004,131.12,0.85
72,95.44,0.9400000000000004,131.33,0.85
73,96.72,0.9400000000000004,131.54,0.85
74,98.0,0.9500000000000004,131.75,0.85
75,99.28,0.9500000000000004,131.96,0.85
76,100.56,0.9500000000000004,132.17,0.9199999999999999
77,101.84,0.9600000000000004,132.38,0.9199999999999999
78,103.12,0.9700000000000004,132.59,0.9199999999999999
79,104.4,0.9700000000000004,132.8,0.9199999999999999
80,105.68,0.9700000000000004,133.01,0.95
81,106.96000000000001,0.9700000000000004,133.22,0.95
82,108.24000000000001,0.9700000000000004,133.43,0.95
83,109.52,0.9700000000000004,133.64,0.95
84,110.8,0.9700000000000004,133.85,0.95
85,112.08,0.9700000000000004,134.06,0.97
86,113.36,0.9700000000000004,134.27,0.97
87,114.64,0.9700000000000004,134.48,0.97
88,115.92,0.9700000000000004,134.69,0.97
89,117.2,0.9700000000000004,134.9,0.97
90,118.48,0.9700000000000004,135.11,0.99
91,119.76,0.9700000000000004,135.32,0.99
92,121.04,0.9700000000000004,135.53,0.99
93,122.32000000000001,0.9700000000000004,135.74,0.99
94,123.60000000000001,0.9700000000000004,135.95,0.99
95,124.88,0.9700000000000004,136.16,0.99
96,126.16,0.9700000000000004,136.37,0.99
97,127.44,0.9700000000000004,136.57999999999998,0.99
98,128.72,0.9800000000000004,136.79,0.99
99,130.0,1.0000000000000004,137.0,1.0


==> data/chip_8/sl_1_bl_5/gen_csv/cycle-to-cycle-gen-V-0.1.csv <==
,curr_reset_x,curr_reset_cdf,curr_set_x,curr_set_cdf
0,-42.58,0.01,-45.95,0.04
1,-42.16,0.01,-45.9,0.04
2,-41.74,0.01,-45.85,0.04
3,-41.32,0.01,-45.8,0.04
4,-40.9,0.01,-45.75,0.04
5,-40.48,0.01,-45.7,0.04
6,-40.06,0.01,-45.65,0.04
7,-39.64,0.01,-45.6,0.04
8,-39.22,0.01,-45.55,0.04
9,-38.8,0.01,-45.5,0.04
10,-38.38,0.01,-45.45,0.04
11,-37.96,0.01,-45.4,0.04
12,-37.54,0.01,-45.35,0.04
13,-37.12,0.01,-45.3,0.04
14,-36.7,0.01,-45.25,0.04
15,-36.28,0.01,-45.2,0.04
16,-35.86,0.01,-45.15,0.04
17,-35.44,0.01,-45.1,0.04
18,-35.02,0.01,-45.05,0.04
19,-34.6,0.01,-45.0,0.04
20,-34.18,0.01,-44.95,0.17
21,-33.76,0.01,-44.9,0.17
22,-33.34,0.01,-44.85,0.17
23,-32.92,0.01,-44.8,0.17
24,-32.5,0.01,-44.75,0.17
25,-32.08,0.01,-44.7,0.17
26,-31.66,0.01,-44.65,0.17
27,-31.240000000000002,0.01,-44.6,0.17
28,-30.82,0.01,-44.55,0.17
29,-30.4,0.01,-44.5,0.17
30,-29.98,0.01,-44.45,0.17
31,-29.560000000000002,0.01,-44.4,0.17
32,-29.14,0.01,-44.35,0.17
33,-28.72,0.01,-44.3,0.17
34,-28.3,0.01,-44.25,0.17
35,-27.880000000000003,0.01,-44.2,0.17
36,-27.46,0.01,-44.15,0.17
37,-27.04,0.01,-44.1,0.17
38,-26.62,0.01,-44.05,0.17
39,-26.2,0.01,-44.0,0.17
40,-25.78,0.01,-43.95,0.36
41,-25.36,0.01,-43.9,0.36
42,-24.94,0.01,-43.85,0.36
43,-24.52,0.01,-43.8,0.36
44,-24.1,0.01,-43.75,0.36
45,-23.68,0.01,-43.7,0.36
46,-23.26,0.01,-43.65,0.36
47,-22.84,0.01,-43.6,0.36
48,-22.42,0.01,-43.55,0.36
49,-22.0,0.01,-43.5,0.36
50,-21.580000000000002,0.01,-43.45,0.36
51,-21.16,0.01,-43.4,0.36
52,-20.740000000000002,0.01,-43.35,0.36
53,-20.32,0.01,-43.3,0.36
54,-19.900000000000002,0.01,-43.25,0.36
55,-19.48,0.01,-43.2,0.36
56,-19.060000000000002,0.01,-43.15,0.36
57,-18.64,0.01,-43.1,0.36
58,-18.220000000000002,0.01,-43.05,0.36
59,-17.8,0.01,-43.0,0.36
60,-17.380000000000003,0.01,-42.95,0.63
61,-16.96,0.01,-42.9,0.63
62,-16.540000000000003,0.01,-42.85,0.63
63,-16.12,0.01,-42.8,0.63
64,-15.7,0.01,-42.75,0.63
65,-15.280000000000001,0.01,-42.7,0.63
66,-14.86,0.01,-42.65,0.63
67,-14.440000000000001,0.01,-42.6,0.63
68,-14.02,0.01,-42.55,0.63
69,-13.600000000000001,0.01,-42.5,0.63
70,-13.18,0.01,-42.45,0.63
71,-12.760000000000002,0.01,-42.4,0.63
72,-12.34,0.01,-42.35,0.63
73,-11.920000000000002,0.01,-42.3,0.63
74,-11.5,0.01,-42.25,0.63
75,-11.080000000000002,0.01,-42.2,0.63
76,-10.660000000000004,0.01,-42.15,0.63
77,-10.240000000000002,0.01,-42.1,0.63
78,-9.82,0.02,-42.05,0.63
79,-9.399999999999999,0.02,-42.0,0.63
80,-8.980000000000004,0.02,-41.95,0.85
81,-8.560000000000002,0.02,-41.9,0.85
82,-8.14,0.02,-41.85,0.85
83,-7.719999999999999,0.02,-41.8,0.85
84,-7.300000000000004,0.02,-41.75,0.85
85,-6.880000000000003,0.02,-41.7,0.85
86,-6.460000000000001,0.02,-41.65,0.85
87,-6.039999999999999,0.02,-41.6,0.85
88,-5.6200000000000045,0.03,-41.55,0.85
89,-5.200000000000003,0.03,-41.5,0.85
90,-4.780000000000001,0.08,-41.45,0.85
91,-4.359999999999999,0.08,-41.4,0.85
92,-3.940000000000005,0.1,-41.35,0.85
93,-3.520000000000003,0.1,-41.3,0.85
94,-3.1000000000000014,0.1,-41.25,0.85
95,-2.6799999999999997,0.35,-41.2,0.85
96,-2.259999999999998,0.35,-41.15,0.85
97,-1.8400000000000034,0.9,-41.1,0.85
98,-1.4200000000000017,0.9,-41.05,0.85
99,-1.0,1.0,-41.0,1.0


==> data/chip_8/sl_1_bl_5/gen_csv/cycle-to-cycle-gen-V-0.15.csv <==
,curr_reset_x,curr_reset_cdf,curr_set_x,curr_set_cdf
0,-62.38,0.01,-71.9,0.03
1,-61.76,0.01,-71.8,0.03
2,-61.14,0.01,-71.7,0.03
3,-60.52,0.01,-71.6,0.03
4,-59.9,0.01,-71.5,0.03
5,-59.28,0.01,-71.4,0.03
6,-58.66,0.01,-71.3,0.03
7,-58.04,0.01,-71.2,0.03
8,-57.42,0.01,-71.1,0.03
9,-56.8,0.01,-71.0,0.03
10,-56.18,0.01,-70.9,0.03
11,-55.56,0.01,-70.8,0.03
12,-54.94,0.01,-70.7,0.03
13,-54.32,0.01,-70.6,0.03
14,-53.7,0.01,-70.5,0.03
15,-53.08,0.01,-70.4,0.03
16,-52.46,0.01,-70.3,0.03
17,-51.84,0.01,-70.2,0.03
18,-51.22,0.01,-70.1,0.03
19,-50.6,0.01,-70.0,0.03
20,-49.980000000000004,0.01,-69.9,0.05
21,-49.36,0.01,-69.8,0.05
22,-48.74,0.01,-69.7,0.05
23,-48.120000000000005,0.01,-69.6,0.05
24,-47.5,0.01,-69.5,0.05
25,-46.879999999999995,0.01,-69.4,0.05
26,-46.260000000000005,0.01,-69.3,0.05
27,-45.64,0.01,-69.2,0.05
28,-45.019999999999996,0.01,-69.1,0.05
29,-44.4,0.01,-69.0,0.05
30,-43.78,0.01,-68.9,0.1
31,-43.16,0.01,-68.8,0.1
32,-42.54,0.01,-68.7,0.1
33,-41.92,0.01,-68.6,0.1
34,-41.3,0.01,-68.5,0.1
35,-40.68,0.01,-68.4,0.1
36,-40.06,0.01,-68.3,0.1
37,-39.44,0.01,-68.2,0.1
38,-38.82,0.01,-68.1,0.1
39,-38.2,0.01,-68.0,0.1
40,-37.58,0.01,-67.9,0.19
41,-36.96,0.01,-67.8,0.19
42,-36.34,0.01,-67.7,0.19
43,-35.72,0.01,-67.6,0.19
44,-35.1,0.01,-67.5,0.19
45,-34.480000000000004,0.01,-67.4,0.19
46,-33.86,0.01,-67.3,0.19
47,-33.24,0.01,-67.2,0.19
48,-32.620000000000005,0.01,-67.1,0.19
49,-32.0,0.01,-67.0,0.19
50,-31.38,0.01,-66.9,0.27
51,-30.759999999999998,0.01,-66.8,0.27
52,-30.14,0.01,-66.7,0.27
53,-29.520000000000003,0.01,-66.6,0.27
54,-28.9,0.02,-66.5,0.27
55,-28.28,0.02,-66.4,0.27
56,-27.660000000000004,0.02,-66.3,0.27
57,-27.04,0.02,-66.2,0.27
58,-26.42,0.02,-66.1,0.27
59,-25.799999999999997,0.02,-66.0,0.27
60,-25.18,0.02,-65.9,0.42000000000000004
61,-24.560000000000002,0.02,-65.8,0.42000000000000004
62,-23.939999999999998,0.02,-65.7,0.42000000000000004
63,-23.32,0.02,-65.6,0.42000000000000004
64,-22.700000000000003,0.02,-65.5,0.42000000000000004
65,-22.08,0.02,-65.4,0.42000000000000004
66,-21.46,0.02,-65.3,0.42000000000000004
67,-20.840000000000003,0.02,-65.2,0.42000000000000004
68,-20.22,0.02,-65.1,0.42000000000000004
69,-19.6,0.02,-65.0,0.42000000000000004
70,-18.979999999999997,0.02,-64.9,0.64
71,-18.36,0.02,-64.8,0.64
72,-17.740000000000002,0.03,-64.7,0.64
73,-17.119999999999997,0.03,-64.6,0.64
74,-16.5,0.03,-64.5,0.64
75,-15.880000000000003,0.03,-64.4,0.64
76,-15.259999999999998,0.03,-64.3,0.64
77,-14.64,0.04,-64.2,0.64
78,-14.020000000000003,0.04,-64.1,0.64
79,-13.399999999999999,0.04,-64.0,0.64
80,-12.780000000000001,0.04,-63.9,0.87
81,-12.160000000000004,0.04,-63.8,0.87
82,-11.54,0.04,-63.7,0.87
83,-10.920000000000002,0.05,-63.6,0.87
84,-10.299999999999997,0.05,-63.5,0.87
85,-9.68,0.05,-63.4,0.87
86,-9.060000000000002,0.05,-63.3,0.87
87,-8.439999999999998,0.060000000000000005,-63.2,0.87
88,-7.82,0.060000000000000005,-63.1,0.87
89,-7.200000000000003,0.060000000000000005,-63.0,0.87
90,-6.579999999999998,0.060000000000000005,-62.9,0.99
91,-5.960000000000001,0.09,-62.8,0.99
92,-5.340000000000003,0.09,-62.7,0.99
93,-4.719999999999999,0.24,-62.6,0.99
94,-4.100000000000001,0.24,-62.5,0.99
95,-3.480000000000004,0.54,-62.4,0.99
96,-2.8599999999999994,0.8,-62.3,0.99
97,-2.240000000000002,0.8,-62.2,0.99
98,-1.6199999999999974,0.99,-62.1,0.99
99,-1.0,1.0,-62.0,1.0


==> data/chip_8/sl_1_bl_5/gen_csv/cycle-to-cycle-gen-V-0.2.csv <==
,curr_reset_x,curr_reset_cdf,curr_set_x,curr_set_cdf
0,-87.14,0.01,-93.88,0.01
1,-86.28,0.01,-93.76,0.01
2,-85.42,0.01,-93.64,0.01
3,-84.56,0.01,-93.52,0.01
4,-83.7,0.01,-93.4,0.01
5,-82.84,0.01,-93.28,0.01
6,-81.98,0.02,-93.16,0.01
7,-81.12,0.02,-93.04,0.01
8,-80.26,0.02,-92.92,0.04
9,-79.4,0.02,-92.8,0.04
10,-78.54,0.02,-92.68,0.04
11,-77.68,0.02,-92.56,0.04
12,-76.82,0.02,-92.44,0.04
13,-75.96000000000001,0.02,-92.32,0.04
14,-75.1,0.02,-92.2,0.04
15,-74.24,0.02,-92.08,0.04
16,-73.38,0.02,-91.96,0.06
17,-72.52,0.02,-91.84,0.06
18,-71.66,0.02,-91.72,0.06
19,-70.8,0.02,-91.6,0.06
20,-69.94,0.02,-91.48,0.06
21,-69.08,0.02,-91.36,0.06
22,-68.22,0.02,-91.24,0.06
23,-67.36,0.02,-91.12,0.06
24,-66.5,0.02,-91.0,0.06
25,-65.64,0.02,-90.88,0.1
26,-64.78,0.02,-90.76,0.1
27,-63.92,0.02,-90.64,0.1
28,-63.06,0.02,-90.52,0.1
29,-62.2,0.02,-90.4,0.1
30,-61.34,0.02,-90.28,0.1
31,-60.480000000000004,0.02,-90.16,0.1
32,-59.620000000000005,0.02,-90.04,0.1
33,-58.760000000000005,0.02,-89.92,0.15000000000000002
34,-57.900000000000006,0.02,-89.8,0.15000000000000002
35,-57.04,0.02,-89.68,0.15000000000000002
36,-56.18,0.02,-89.56,0.15000000000000002
37,-55.32,0.02,-89.44,0.15000000000000002
38,-54.46,0.02,-89.32,0.15000000000000002
39,-53.6,0.02,-89.2,0.15000000000000002
40,-52.74,0.02,-89.08,0.15000000000000002
41,-51.88,0.02,-88.96,0.28
42,-51.02,0.02,-88.84,0.28
43,-50.160000000000004,0.02,-88.72,0.28
44,-49.3,0.02,-88.6,0.28
45,-48.44,0.02,-88.48,0.28
46,-47.58,0.02,-88.36,0.28
47,-46.72,0.02,-88.24,0.28
48,-45.86,0.02,-88.12,0.28
49,-45.0,0.02,-88.0,0.28
50,-44.14,0.02,-87.88,0.39
51,-43.28,0.02,-87.76,0.39
52,-42.42,0.02,-87.64,0.39
53,-41.56,0.02,-87.52,0.39
54,-40.7,0.02,-87.4,0.39
55,-39.84,0.02,-87.28,0.39
56,-38.980000000000004,0.02,-87.16,0.39
57,-38.12,0.02,-87.04,0.39
58,-37.26,0.02,-86.92,0.53
59,-36.4,0.02,-86.8,0.53
60,-35.54,0.02,-86.68,0.53
61,-34.68,0.02,-86.56,0.53
62,-33.82,0.02,-86.44,0.53
63,-32.96,0.02,-86.32,0.53
64,-32.1,0.02,-86.2,0.53
65,-31.240000000000002,0.02,-86.08,0.53
66,-30.380000000000003,0.02,-85.96000000000001,0.67
67,-29.520000000000003,0.02,-85.84,0.67
68,-28.660000000000004,0.02,-85.72,0.67
69,-27.800000000000004,0.02,-85.6,0.67
70,-26.939999999999998,0.02,-85.48,0.67
71,-26.08,0.02,-85.36,0.67
72,-25.22,0.02,-85.24,0.67
73,-24.36,0.02,-85.12,0.67
74,-23.5,0.02,-85.0,0.67
75,-22.64,0.03,-84.88,0.81
76,-21.78,0.03,-84.76,0.81
77,-20.92,0.03,-84.64,0.81
78,-20.060000000000002,0.03,-84.52,0.81
79,-19.200000000000003,0.03,-84.4,0.81
80,-18.340000000000003,0.03,-84.28,0.81
81,-17.480000000000004,0.03,-84.16,0.81
82,-16.620000000000005,0.03,-84.04,0.81
83,-15.760000000000005,0.03,-83.92,0.92
84,-14.900000000000006,0.03,-83.8,0.92
85,-14.040000000000006,0.03,-83.68,0.92
86,-13.180000000000007,0.03,-83.56,0.92
87,-12.320000000000007,0.03,-83.44,0.92
88,-11.460000000000008,0.03,-83.32,0.92
89,-10.599999999999994,0.04,-83.2,0.92
90,-9.739999999999995,0.05,-83.08,0.92
91,-8.879999999999995,0.07,-82.96000000000001,0.98
92,-8.019999999999996,0.07,-82.84,0.98
93,-7.159999999999997,0.09000000000000001,-82.72,0.98
94,-6.299999999999997,0.12000000000000001,-82.6,0.98
95,-5.439999999999998,0.25,-82.48,0.98
96,-4.579999999999998,0.5700000000000001,-82.36,0.98
97,-3.719999999999999,0.8200000000000001,-82.24,0.98
98,-2.8599999999999994,0.9800000000000001,-82.12,0.98
99,-2.0,1.0,-82.0,1.0


==> data/chip_8/sl_1_bl_5/gen_csv/cycle-to-cycle-gen-V-0.25.csv <==
,curr_reset_x,curr_reset_cdf,curr_set_x,curr_set_cdf
0,-32.67,0.01,-115.87,0.03
1,-32.34,0.01,-115.74,0.03
2,-32.01,0.01,-115.61,0.03
3,-31.68,0.01,-115.48,0.03
4,-31.35,0.01,-115.35,0.03
5,-31.02,0.01,-115.22,0.03
6,-30.69,0.01,-115.09,0.03
7,-30.36,0.01,-114.96,0.03
8,-30.03,0.01,-114.83,0.03
9,-29.7,0.01,-114.7,0.03
10,-29.37,0.01,-114.57,0.03
11,-29.04,0.01,-114.44,0.03
12,-28.71,0.01,-114.31,0.03
13,-28.38,0.01,-114.18,0.03
14,-28.05,0.01,-114.05,0.03
15,-27.72,0.01,-113.92,0.08
16,-27.39,0.01,-113.79,0.08
17,-27.06,0.01,-113.66,0.08
18,-26.73,0.01,-113.53,0.08
19,-26.4,0.01,-113.4,0.08
20,-26.07,0.01,-113.27,0.08
21,-25.74,0.01,-113.14,0.08
22,-25.41,0.01,-113.01,0.08
23,-25.08,0.01,-112.88,0.14
24,-24.75,0.01,-112.75,0.14
25,-24.42,0.01,-112.62,0.14
26,-24.09,0.01,-112.49,0.14
27,-23.759999999999998,0.01,-112.36,0.14
28,-23.43,0.01,-112.23,0.14
29,-23.1,0.01,-112.1,0.14
30,-22.77,0.01,-111.97,0.25
31,-22.439999999999998,0.01,-111.84,0.25
32,-22.11,0.01,-111.71,0.25
33,-21.78,0.01,-111.58,0.25
34,-21.45,0.01,-111.45,0.25
35,-21.119999999999997,0.01,-111.32,0.25
36,-20.79,0.01,-111.19,0.25
37,-20.46,0.01,-111.06,0.25
38,-20.13,0.01,-110.93,0.36
39,-19.799999999999997,0.01,-110.8,0.36
40,-19.47,0.01,-110.67,0.36
41,-19.14,0.01,-110.54,0.36
42,-18.81,0.01,-110.41,0.36
43,-18.479999999999997,0.01,-110.28,0.36
44,-18.15,0.01,-110.15,0.36
45,-17.82,0.03,-110.02,0.36
46,-17.49,0.03,-109.89,0.44
47,-17.16,0.03,-109.76,0.44
48,-16.83,0.03,-109.63,0.44
49,-16.5,0.03,-109.5,0.44
50,-16.169999999999998,0.03,-109.37,0.44
51,-15.84,0.04,-109.24,0.44
52,-15.509999999999998,0.04,-109.11,0.44
53,-15.18,0.04,-108.98,0.5700000000000001
54,-14.849999999999998,0.04,-108.85,0.5700000000000001
55,-14.52,0.04,-108.72,0.5700000000000001
56,-14.189999999999998,0.04,-108.59,0.5700000000000001
57,-13.86,0.04,-108.46,0.5700000000000001
58,-13.529999999999998,0.04,-108.33,0.5700000000000001
59,-13.2,0.04,-108.2,0.5700000000000001
60,-12.869999999999997,0.05,-108.07,0.5700000000000001
61,-12.54,0.05,-107.94,0.7100000000000001
62,-12.209999999999997,0.05,-107.81,0.7100000000000001
63,-11.879999999999999,0.060000000000000005,-107.68,0.7100000000000001
64,-11.55,0.060000000000000005,-107.55,0.7100000000000001
65,-11.219999999999999,0.060000000000000005,-107.42,0.7100000000000001
66,-10.89,0.060000000000000005,-107.28999999999999,0.7100000000000001
67,-10.559999999999999,0.060000000000000005,-107.16,0.7100000000000001
68,-10.23,0.060000000000000005,-107.03,0.7100000000000001
69,-9.899999999999999,0.08,-106.9,0.78
70,-9.57,0.08,-106.77,0.78
71,-9.239999999999998,0.08,-106.64,0.78
72,-8.91,0.09,-106.51,0.78
73,-8.579999999999998,0.09,-106.38,0.78
74,-8.25,0.09,-106.25,0.78
75,-7.919999999999998,0.12,-106.12,0.78
76,-7.59,0.12,-105.99,0.88
77,-7.259999999999998,0.12,-105.86,0.88
78,-6.93,0.32,-105.73,0.88
79,-6.599999999999998,0.32,-105.6,0.88
80,-6.27,0.32,-105.47,0.88
81,-5.939999999999998,0.63,-105.34,0.88
82,-5.609999999999999,0.63,-105.21,0.88
83,-5.279999999999998,0.63,-105.08,0.88
84,-4.949999999999999,0.9,-104.95,0.97
85,-4.619999999999997,0.9,-104.82,0.97
86,-4.289999999999999,0.9,-104.69,0.97
87,-3.9599999999999973,0.97,-104.56,0.97
88,-3.629999999999999,0.97,-104.43,0.97
89,-3.299999999999997,0.97,-104.3,0.97
90,-2.969999999999999,0.99,-104.17,0.97
91,-2.639999999999997,0.99,-104.03999999999999,0.97
92,-2.3099999999999987,0.99,-103.91,0.99
93,-1.9799999999999969,0.99,-103.78,0.99
94,-1.6499999999999986,0.99,-103.65,0.99
95,-1.3200000000000003,0.99,-103.52,0.99
96,-0.990000000000002,0.99,-103.39,0.99
97,-0.6599999999999966,0.99,-103.26,0.99
98,-0.3299999999999983,0.99,-103.13,0.99
99,0.0,1.0,-103.0,1.0


==> data/chip_8/sl_1_bl_5/gen_csv/cycle-to-cycle-gen-V-0.3.csv <==
,curr_reset_x,curr_reset_cdf,curr_set_x,curr_set_cdf
0,-130.71,0.01,-142.82,0.01
1,-129.42,0.01,-142.64,0.01
2,-128.13,0.01,-142.46,0.01
3,-126.84,0.01,-142.28,0.01
4,-125.55,0.01,-142.1,0.01
5,-124.26,0.02,-141.92,0.01
6,-122.97,0.02,-141.74,0.01
7,-121.68,0.02,-141.56,0.01
8,-120.39,0.02,-141.38,0.01
9,-119.1,0.02,-141.2,0.01
10,-117.81,0.02,-141.02,0.01
11,-116.52,0.02,-140.84,0.01
12,-115.23,0.02,-140.66,0.01
13,-113.94,0.02,-140.48,0.01
14,-112.65,0.02,-140.3,0.01
15,-111.36,0.02,-140.12,0.01
16,-110.07,0.02,-139.94,0.01
17,-108.78,0.02,-139.76,0.01
18,-107.49,0.02,-139.58,0.01
19,-106.2,0.02,-139.4,0.01
20,-104.91,0.02,-139.22,0.01
21,-103.62,0.02,-139.04,0.01
22,-102.33,0.02,-138.86,0.02
23,-101.03999999999999,0.02,-138.68,0.02
24,-99.75,0.02,-138.5,0.02
25,-98.46000000000001,0.02,-138.32,0.02
26,-97.17,0.02,-138.14,0.02
27,-95.88,0.02,-137.96,0.03
28,-94.59,0.02,-137.78,0.03
29,-93.3,0.02,-137.6,0.03
30,-92.00999999999999,0.02,-137.42,0.03
31,-90.72,0.02,-137.24,0.03
32,-89.43,0.02,-137.06,0.03
33,-88.14,0.02,-136.88,0.06
34,-86.85,0.02,-136.7,0.06
35,-85.56,0.02,-136.52,0.06
36,-84.27,0.02,-136.34,0.06
37,-82.97999999999999,0.02,-136.16,0.06
38,-81.69,0.02,-135.98,0.1
39,-80.4,0.02,-135.8,0.1
40,-79.11,0.02,-135.62,0.1
41,-77.82,0.02,-135.44,0.1
42,-76.53,0.02,-135.26,0.1
43,-75.24,0.02,-135.08,0.1
44,-73.94999999999999,0.02,-134.9,0.15000000000000002
45,-72.66,0.02,-134.72,0.15000000000000002
46,-71.37,0.02,-134.54,0.15000000000000002
47,-70.08,0.02,-134.36,0.15000000000000002
48,-68.78999999999999,0.02,-134.18,0.15000000000000002
49,-67.5,0.02,-134.0,0.15000000000000002
50,-66.21,0.02,-133.82,0.18000000000000002
51,-64.92,0.02,-133.64,0.18000000000000002
52,-63.629999999999995,0.02,-133.46,0.18000000000000002
53,-62.34,0.02,-133.28,0.18000000000000002
54,-61.05,0.02,-133.1,0.18000000000000002
55,-59.75999999999999,0.02,-132.92,0.28
56,-58.47,0.02,-132.74,0.28
57,-57.17999999999999,0.02,-132.56,0.28
58,-55.89,0.02,-132.38,0.28
59,-54.599999999999994,0.02,-132.2,0.28
60,-53.31,0.02,-132.02,0.28
61,-52.019999999999996,0.02,-131.84,0.4
62,-50.730000000000004,0.02,-131.66,0.4
63,-49.44,0.02,-131.48,0.4
64,-48.14999999999999,0.02,-131.3,0.4
65,-46.86,0.02,-131.12,0.4
66,-45.56999999999999,0.02,-130.94,0.47000000000000003
67,-44.28,0.02,-130.76,0.47000000000000003
68,-42.989999999999995,0.02,-130.58,0.47000000000000003
69,-41.7,0.02,-130.4,0.47000000000000003
70,-40.41,0.02,-130.22,0.47000000000000003
71,-39.120000000000005,0.02,-130.04,0.47000000000000003
72,-37.83,0.02,-129.86,0.55
73,-36.53999999999999,0.02,-129.68,0.55
74,-35.25,0.02,-129.5,0.55
75,-33.959999999999994,0.02,-129.32,0.55
76,-32.67,0.02,-129.14,0.55
77,-31.379999999999995,0.02,-128.96,0.66
78,-30.090000000000003,0.02,-128.78,0.66
79,-28.799999999999997,0.02,-128.6,0.66
80,-27.50999999999999,0.02,-128.42,0.66
81,-26.22,0.03,-128.24,0.66
82,-24.929999999999993,0.03,-128.06,0.66
83,-23.64,0.03,-127.88,0.75
84,-22.349999999999994,0.03,-127.7,0.75
85,-21.060000000000002,0.03,-127.52,0.75
86,-19.769999999999996,0.03,-127.34,0.75
87,-18.47999999999999,0.04,-127.16,0.75
88,-17.189999999999998,0.04,-126.98,0.86
89,-15.899999999999991,0.04,-126.8,0.86
90,-14.61,0.04,-126.62,0.86
91,-13.319999999999993,0.04,-126.44,0.86
92,-12.030000000000001,0.06,-126.26,0.86
93,-10.739999999999995,0.14,-126.08,0.86
94,-9.450000000000003,0.22000000000000003,-125.9,0.95
95,-8.159999999999997,0.33,-125.72,0.95
96,-6.86999999999999,0.6100000000000001,-125.53999999999999,0.95
97,-5.579999999999998,0.9100000000000001,-125.36,0.95
98,-4.289999999999992,0.9600000000000002,-125.18,0.95
99,-3.0,1.0000000000000002,-125.0,1.0


==> data/chip_8/sl_1_bl_5/gen_csv/cycle-to-cycle-gen-V0.1.csv <==
,curr_reset_x,curr_reset_cdf,curr_set_x,curr_set_cdf
0,1.38,0.12,39.06,0.06
1,1.76,0.12,39.12,0.06
2,2.14,0.69,39.18,0.06
3,2.52,0.69,39.24,0.06
4,2.9,0.69,39.3,0.06
5,3.2800000000000002,0.94,39.36,0.06
6,3.66,0.94,39.42,0.06
7,4.04,0.95,39.48,0.06
8,4.42,0.95,39.54,0.06
9,4.8,0.95,39.6,0.06
10,5.18,0.98,39.66,0.06
11,5.5600000000000005,0.98,39.72,0.06
12,5.94,0.98,39.78,0.06
13,6.32,0.98,39.84,0.06
14,6.7,0.98,39.9,0.06
15,7.08,0.98,39.96,0.06
16,7.46,0.98,40.02,0.41
17,7.84,0.98,40.08,0.41
18,8.219999999999999,0.98,40.14,0.41
19,8.6,0.98,40.2,0.41
20,8.98,0.98,40.26,0.41
21,9.36,0.98,40.32,0.41
22,9.74,0.98,40.38,0.41
23,10.120000000000001,0.98,40.44,0.41
24,10.5,0.98,40.5,0.41
25,10.88,0.98,40.56,0.41
26,11.26,0.98,40.62,0.41
27,11.64,0.98,40.68,0.41
28,12.02,0.98,40.74,0.41
29,12.4,0.98,40.8,0.41
30,12.78,0.98,40.86,0.41
31,13.16,0.98,40.92,0.41
32,13.540000000000001,0.98,40.98,0.41
33,13.92,0.98,41.04,0.62
34,14.3,0.98,41.1,0.62
35,14.68,0.98,41.16,0.62
36,15.06,0.98,41.22,0.62
37,15.44,0.98,41.28,0.62
38,15.82,0.98,41.34,0.62
39,16.2,0.98,41.4,0.62
40,16.58,0.98,41.46,0.62
41,16.96,0.98,41.52,0.62
42,17.34,0.98,41.58,0.62
43,17.72,0.98,41.64,0.62
44,18.1,0.98,41.7,0.62
45,18.48,0.98,41.76,0.62
46,18.86,0.98,41.82,0.62
47,19.240000000000002,0.98,41.88,0.62
48,19.62,0.98,41.94,0.62
49,20.0,0.98,42.0,0.62
50,20.38,0.98,42.06,0.8
51,20.76,0.98,42.12,0.8
52,21.14,0.98,42.18,0.8
53,21.52,0.98,42.24,0.8
54,21.9,0.98,42.3,0.8
55,22.28,0.98,42.36,0.8
56,22.66,0.98,42.42,0.8
57,23.04,0.99,42.48,0.8
58,23.42,0.99,42.54,0.8
59,23.8,0.99,42.6,0.8
60,24.18,0.99,42.66,0.8
61,24.56,0.99,42.72,0.8
62,24.94,0.99,42.78,0.8
63,25.32,0.99,42.84,0.8
64,25.7,0.99,42.9,0.8
65,26.080000000000002,0.99,42.96,0.8
66,26.46,0.99,43.019999999999996,0.9400000000000001
67,26.84,0.99,43.08,0.9400000000000001
68,27.22,0.99,43.14,0.9400000000000001
69,27.6,0.99,43.2,0.9400000000000001
70,27.98,0.99,43.26,0.9400000000000001
71,28.36,0.99,43.32,0.9400000000000001
72,28.740000000000002,0.99,43.38,0.9400000000000001
73,29.12,0.99,43.44,0.9400000000000001
74,29.5,0.99,43.5,0.9400000000000001
75,29.88,0.99,43.56,0.9400000000000001
76,30.26,0.99,43.62,0.9400000000000001
77,30.64,0.99,43.68,0.9400000000000001
78,31.02,0.99,43.74,0.9400000000000001
79,31.4,0.99,43.8,0.9400000000000001
80,31.78,0.99,43.86,0.9400000000000001
81,32.16,0.99,43.92,0.9400000000000001
82,32.54,0.99,43.98,0.9400000000000001
83,32.92,0.99,44.04,0.9900000000000001
84,33.3,0.99,44.1,0.9900000000000001
85,33.68,0.99,44.16,0.9900000000000001
86,34.06,0.99,44.22,0.9900000000000001
87,34.44,0.99,44.28,0.9900000000000001
88,34.82,0.99,44.34,0.9900000000000001
89,35.2,0.99,44.4,0.9900000000000001
90,35.58,0.99,44.46,0.9900000000000001
91,35.96,0.99,44.519999999999996,0.9900000000000001
92,36.34,0.99,44.58,0.9900000000000001
93,36.72,0.99,44.64,0.9900000000000001
94,37.1,0.99,44.7,0.9900000000000001
95,37.480000000000004,0.99,44.76,0.9900000000000001
96,37.86,0.99,44.82,0.9900000000000001
97,38.24,0.99,44.88,0.9900000000000001
98,38.62,0.99,44.94,0.9900000000000001
99,39.0,1.0,45.0,1.0


==> data/chip_8/sl_1_bl_5/gen_csv/cycle-to-cycle-gen-V0.15.csv <==
,curr_reset_x,curr_reset_cdf,curr_set_x,curr_set_cdf
0,2.63,0.12,58.09,0.01
1,3.26,0.47,58.18,0.01
2,3.89,0.47,58.27,0.01
3,4.52,0.8,58.36,0.01
4,5.15,0.92,58.45,0.01
5,5.78,0.92,58.54,0.01
6,6.41,0.9400000000000001,58.63,0.01
7,7.04,0.9400000000000001,58.72,0.01
8,7.67,0.9400000000000001,58.81,0.01
9,8.3,0.9500000000000001,58.9,0.01
10,8.93,0.9500000000000001,58.99,0.01
11,9.56,0.9600000000000001,59.08,0.03
12,10.19,0.9600000000000001,59.17,0.03
13,10.82,0.9600000000000001,59.26,0.03
14,11.45,0.9600000000000001,59.35,0.03
15,12.08,0.9600000000000001,59.44,0.03
16,12.71,0.9600000000000001,59.53,0.03
17,13.34,0.9600000000000001,59.62,0.03
18,13.97,0.9600000000000001,59.71,0.03
19,14.6,0.9700000000000001,59.8,0.03
20,15.23,0.9700000000000001,59.89,0.03
21,15.86,0.9700000000000001,59.98,0.03
22,16.490000000000002,0.9700000000000001,60.07,0.12
23,17.12,0.9700000000000001,60.16,0.12
24,17.75,0.9700000000000001,60.25,0.12
25,18.38,0.9700000000000001,60.34,0.12
26,19.01,0.9700000000000001,60.43,0.12
27,19.64,0.9700000000000001,60.52,0.12
28,20.27,0.9700000000000001,60.61,0.12
29,20.9,0.9700000000000001,60.7,0.12
30,21.53,0.9700000000000001,60.79,0.12
31,22.16,0.9700000000000001,60.88,0.12
32,22.79,0.9700000000000001,60.97,0.12
33,23.42,0.9700000000000001,61.06,0.3
34,24.05,0.9700000000000001,61.15,0.3
35,24.68,0.9700000000000001,61.24,0.3
36,25.31,0.9700000000000001,61.33,0.3
37,25.94,0.9700000000000001,61.42,0.3
38,26.57,0.9700000000000001,61.51,0.3
39,27.2,0.9700000000000001,61.6,0.3
40,27.830000000000002,0.9700000000000001,61.69,0.3
41,28.46,0.9700000000000001,61.78,0.3
42,29.09,0.9700000000000001,61.87,0.3
43,29.72,0.9700000000000001,61.96,0.3
44,30.35,0.9700000000000001,62.05,0.55
45,30.98,0.9700000000000001,62.14,0.55
46,31.61,0.9700000000000001,62.23,0.55
47,32.24,0.9700000000000001,62.32,0.55
48,32.870000000000005,0.9700000000000001,62.41,0.55
49,33.5,0.9700000000000001,62.5,0.55
50,34.13,0.9700000000000001,62.59,0.55
51,34.76,0.9700000000000001,62.68,0.55
52,35.39,0.9700000000000001,62.769999999999996,0.55
53,36.02,0.9700000000000001,62.86,0.55
54,36.65,0.9700000000000001,62.95,0.55
55,37.28,0.9700000000000001,63.04,0.7200000000000001
56,37.910000000000004,0.9700000000000001,63.13,0.7200000000000001
57,38.54,0.9700000000000001,63.22,0.7200000000000001
58,39.17,0.9800000000000001,63.31,0.7200000000000001
59,39.8,0.9800000000000001,63.4,0.7200000000000001
60,40.43,0.9800000000000001,63.49,0.7200000000000001
61,41.06,0.9800000000000001,63.58,0.7200000000000001
62,41.69,0.9800000000000001,63.67,0.7200000000000001
63,42.32,0.9800000000000001,63.76,0.7200000000000001
64,42.95,0.9800000000000001,63.85,0.7200000000000001
65,43.58,0.9800000000000001,63.94,0.7200000000000001
66,44.21,0.9800000000000001,64.03,0.8500000000000001
67,44.84,0.9800000000000001,64.12,0.8500000000000001
68,45.47,0.9800000000000001,64.21,0.8500000000000001
69,46.1,0.9800000000000001,64.3,0.8500000000000001
70,46.73,0.9800000000000001,64.39,0.8500000000000001
71,47.36,0.9800000000000001,64.48,0.8500000000000001
72,47.99,0.9800000000000001,64.57,0.8500000000000001
73,48.62,0.9800000000000001,64.66,0.8500000000000001
74,49.25,0.9800000000000001,64.75,0.8500000000000001
75,49.88,0.9800000000000001,64.84,0.8500000000000001
76,50.51,0.9900000000000001,64.93,0.8500000000000001
77,51.14,0.9900000000000001,65.02,0.9600000000000001
78,51.77,0.9900000000000001,65.11,0.9600000000000001
79,52.4,0.9900000000000001,65.2,0.9600000000000001
80,53.03,0.9900000000000001,65.29,0.9600000000000001
81,53.660000000000004,0.9900000000000001,65.38,0.9600000000000001
82,54.29,0.9900000000000001,65.47,0.9600000000000001
83,54.92,0.9900000000000001,65.56,0.9600000000000001
84,55.55,0.9900000000000001,65.65,0.9600000000000001
85,56.18,0.9900000000000001,65.74,0.9600000000000001
86,56.81,0.9900000000000001,65.83,0.9600000000000001
87,57.44,0.9900000000000001,65.92,0.9600000000000001
88,58.07,0.9900000000000001,66.01,0.9900000000000001
89,58.7,0.9900000000000001,66.1,0.9900000000000001
90,59.33,0.9900000000000001,66.19,0.9900000000000001
91,59.96,0.9900000000000001,66.28,0.9900000000000001
92,60.59,0.9900000000000001,66.37,0.9900000000000001
93,61.22,0.9900000000000001,66.46,0.9900000000000001
94,61.85,0.9900000000000001,66.55,0.9900000000000001
95,62.480000000000004,0.9900000000000001,66.64,0.9900000000000001
96,63.11,0.9900000000000001,66.73,0.9900000000000001
97,63.74,0.9900000000000001,66.82,0.9900000000000001
98,64.37,0.9900000000000001,66.91,0.9900000000000001
99,65.0,1.0,67.0,1.0


==> data/chip_8/sl_1_bl_5/gen_csv/cycle-to-cycle-gen-V0.2.csv <==
,curr_reset_x,curr_reset_cdf,curr_set_x,curr_set_cdf
0,2.79,0.05,0.9,0.01
1,3.58,0.18,1.8,0.01
2,4.37,0.52,2.7,0.01
3,5.16,0.8,3.6,0.01
4,5.95,0.8,4.5,0.01
5,6.74,0.92,5.4,0.01
6,7.53,0.92,6.3,0.01
7,8.32,0.92,7.2,0.01
8,9.11,0.93,8.1,0.01
9,9.9,0.93,9.0,0.01
10,10.690000000000001,0.9400000000000001,9.9,0.01
11,11.48,0.9400000000000001,10.8,0.01
12,12.27,0.9400000000000001,11.700000000000001,0.01
13,13.06,0.9400000000000001,12.6,0.01
14,13.850000000000001,0.9400000000000001,13.5,0.01
15,14.64,0.9400000000000001,14.4,0.01
16,15.43,0.9400000000000001,15.3,0.01
17,16.22,0.9400000000000001,16.2,0.01
18,17.01,0.9400000000000001,17.1,0.01
19,17.8,0.9400000000000001,18.0,0.01
20,18.59,0.9400000000000001,18.900000000000002,0.01
21,19.380000000000003,0.9400000000000001,19.8,0.01
22,20.17,0.9500000000000001,20.7,0.01
23,20.96,0.9500000000000001,21.6,0.01
24,21.75,0.9500000000000001,22.5,0.01
25,22.54,0.9600000000000001,23.400000000000002,0.01
26,23.330000000000002,0.9600000000000001,24.3,0.01
27,24.12,0.9600000000000001,25.2,0.01
28,24.91,0.9600000000000001,26.1,0.01
29,25.700000000000003,0.9600000000000001,27.0,0.01
30,26.490000000000002,0.9600000000000001,27.900000000000002,0.01
31,27.28,0.9600000000000001,28.8,0.01
32,28.07,0.9600000000000001,29.7,0.01
33,28.86,0.9600000000000001,30.6,0.01
34,29.650000000000002,0.9600000000000001,31.5,0.01
35,30.44,0.9600000000000001,32.4,0.01
36,31.23,0.9600000000000001,33.300000000000004,0.01
37,32.02,0.9600000000000001,34.2,0.01
38,32.81,0.9600000000000001,35.1,0.01
39,33.6,0.9600000000000001,36.0,0.01
40,34.39,0.9600000000000001,36.9,0.01
41,35.18,0.9600000000000001,37.800000000000004,0.01
42,35.97,0.9600000000000001,38.7,0.01
43,36.760000000000005,0.9600000000000001,39.6,0.01
44,37.550000000000004,0.9600000000000001,40.5,0.01
45,38.34,0.9600000000000001,41.4,0.01
46,39.13,0.9600000000000001,42.300000000000004,0.01
47,39.92,0.9600000000000001,43.2,0.01
48,40.71,0.9700000000000001,44.1,0.01
49,41.5,0.9700000000000001,45.0,0.01
50,42.29,0.9700000000000001,45.9,0.01
51,43.08,0.9700000000000001,46.800000000000004,0.01
52,43.870000000000005,0.9700000000000001,47.7,0.01
53,44.660000000000004,0.9700000000000001,48.6,0.01
54,45.45,0.9700000000000001,49.5,0.01
55,46.24,0.9700000000000001,50.4,0.01
56,47.03,0.9700000000000001,51.300000000000004,0.01
57,47.82,0.9700000000000001,52.2,0.01
58,48.61,0.9700000000000001,53.1,0.01
59,49.400000000000006,0.9700000000000001,54.0,0.01
60,50.190000000000005,0.9700000000000001,54.9,0.01
61,50.980000000000004,0.9700000000000001,55.800000000000004,0.01
62,51.77,0.9700000000000001,56.7,0.01
63,52.56,0.9700000000000001,57.6,0.01
64,53.35,0.9800000000000001,58.5,0.01
65,54.14,0.9800000000000001,59.4,0.01
66,54.93,0.9800000000000001,60.300000000000004,0.01
67,55.72,0.9800000000000001,61.2,0.01
68,56.510000000000005,0.9800000000000001,62.1,0.01
69,57.300000000000004,0.9800000000000001,63.0,0.01
70,58.09,0.9800000000000001,63.9,0.01
71,58.88,0.9800000000000001,64.8,0.01
72,59.67,0.9800000000000001,65.7,0.01
73,60.46,0.9800000000000001,66.60000000000001,0.01
74,61.25,0.9800000000000001,67.5,0.01
75,62.040000000000006,0.9800000000000001,68.4,0.01
76,62.830000000000005,0.9800000000000001,69.3,0.01
77,63.620000000000005,0.9900000000000001,70.2,0.01
78,64.41,0.9900000000000001,71.10000000000001,0.01
79,65.2,0.9900000000000001,72.0,0.01
80,65.99000000000001,0.9900000000000001,72.9,0.01
81,66.78,0.9900000000000001,73.8,0.01
82,67.57000000000001,0.9900000000000001,74.7,0.01
83,68.36,0.9900000000000001,75.60000000000001,0.01
84,69.15,0.9900000000000001,76.5,0.01
85,69.94,0.9900000000000001,77.4,0.01
86,70.73,0.9900000000000001,78.3,0.01
87,71.52000000000001,0.9900000000000001,79.2,0.06999999999999999
88,72.31,0.9900000000000001,80.10000000000001,0.15999999999999998
89,73.10000000000001,0.9900000000000001,81.0,0.15999999999999998
90,73.89,0.9900000000000001,81.9,0.3
91,74.68,0.9900000000000001,82.8,0.45999999999999996
92,75.47,0.9900000000000001,83.7,0.71
93,76.26,0.9900000000000001,84.60000000000001,0.8099999999999999
94,77.05,0.9900000000000001,85.5,0.8799999999999999
95,77.84,0.9900000000000001,86.4,0.95
96,78.63000000000001,0.9900000000000001,87.3,0.96
97,79.42,0.9900000000000001,88.2,0.98
98,80.21000000000001,0.9900000000000001,89.10000000000001,0.99
99,81.0,1.0,90.0,1.0


==> data/chip_8/sl_1_bl_5/gen_csv/cycle-to-cycle-gen-V0.25.csv <==
,curr_reset_x,curr_reset_cdf,curr_set_x,curr_set_cdf
0,2.84,0.01,1.11,0.01
1,3.6799999999999997,0.04,2.22,0.01
2,4.52,0.13,3.33,0.01
3,5.359999999999999,0.46,4.44,0.01
4,6.2,0.65,5.550000000000001,0.01
5,7.04,0.71,6.66,0.01
6,7.88,0.71,7.7700000000000005,0.01
7,8.719999999999999,0.75,8.88,0.01
8,9.559999999999999,0.77,9.99,0.01
9,10.4,0.78,11.100000000000001,0.01
10,11.24,0.81,12.21,0.01
11,12.08,0.8200000000000001,13.32,0.01
12,12.92,0.8200000000000001,14.430000000000001,0.01
13,13.76,0.8400000000000001,15.540000000000001,0.01
14,14.6,0.8400000000000001,16.650000000000002,0.01
15,15.44,0.8700000000000001,17.76,0.01
16,16.28,0.8700000000000001,18.87,0.01
17,17.119999999999997,0.8700000000000001,19.98,0.01
18,17.96,0.8700000000000001,21.090000000000003,0.01
19,18.8,0.8700000000000001,22.200000000000003,0.01
20,19.64,0.8700000000000001,23.310000000000002,0.01
21,20.48,0.8700000000000001,24.42,0.01
22,21.32,0.8700000000000001,25.53,0.01
23,22.16,0.8800000000000001,26.64,0.01
24,23.0,0.8800000000000001,27.750000000000004,0.01
25,23.84,0.8800000000000001,28.860000000000003,0.01
26,24.68,0.8800000000000001,29.970000000000002,0.01
27,25.52,0.8800000000000001,31.080000000000002,0.01
28,26.36,0.8900000000000001,32.190000000000005,0.01
29,27.2,0.8900000000000001,33.300000000000004,0.01
30,28.04,0.8900000000000001,34.410000000000004,0.01
31,28.88,0.8900000000000001,35.52,0.01
32,29.72,0.9000000000000001,36.63,0.01
33,30.56,0.9000000000000001,37.74,0.01
34,31.4,0.9000000000000001,38.85,0.01
35,32.239999999999995,0.9000000000000001,39.96,0.01
36,33.08,0.9100000000000001,41.07,0.01
37,33.92,0.9100000000000001,42.18000000000001,0.01
38,34.76,0.9100000000000001,43.290000000000006,0.01
39,35.6,0.9100000000000001,44.400000000000006,0.01
40,36.44,0.9200000000000002,45.510000000000005,0.01
41,37.28,0.9200000000000002,46.620000000000005,0.01
42,38.12,0.9200000000000002,47.730000000000004,0.01
43,38.96,0.9200000000000002,48.84,0.01
44,39.8,0.9200000000000002,49.95,0.01
45,40.64,0.9200000000000002,51.06,0.01
46,41.48,0.9200000000000002,52.17,0.01
47,42.32,0.9200000000000002,53.28,0.01
48,43.16,0.9300000000000002,54.39000000000001,0.01
49,44.0,0.9300000000000002,55.50000000000001,0.01
50,44.839999999999996,0.9300000000000002,56.61000000000001,0.01
51,45.68,0.9300000000000002,57.720000000000006,0.01
52,46.519999999999996,0.9400000000000002,58.830000000000005,0.01
53,47.36,0.9400000000000002,59.940000000000005,0.01
54,48.199999999999996,0.9400000000000002,61.050000000000004,0.01
55,49.04,0.9400000000000002,62.160000000000004,0.01
56,49.879999999999995,0.9400000000000002,63.27,0.01
57,50.72,0.9400000000000002,64.38000000000001,0.01
58,51.559999999999995,0.9500000000000002,65.49000000000001,0.01
59,52.4,0.9500000000000002,66.60000000000001,0.01
60,53.239999999999995,0.9500000000000002,67.71000000000001,0.01
61,54.08,0.9600000000000002,68.82000000000001,0.01
62,54.919999999999995,0.9600000000000002,69.93,0.01
63,55.76,0.9600000000000002,71.04,0.01
64,56.6,0.9600000000000002,72.15,0.01
65,57.44,0.9600000000000002,73.26,0.01
66,58.28,0.9600000000000002,74.37,0.01
67,59.12,0.9700000000000002,75.48,0.01
68,59.96,0.9700000000000002,76.59,0.01
69,60.8,0.9700000000000002,77.7,0.01
70,61.64,0.9800000000000002,78.81,0.01
71,62.48,0.9800000000000002,79.92,0.01
72,63.32,0.9800000000000002,81.03,0.01
73,64.16,0.9800000000000002,82.14,0.01
74,65.0,0.9800000000000002,83.25000000000001,0.01
75,65.84,0.9800000000000002,84.36000000000001,0.01
76,66.67999999999999,0.9800000000000002,85.47000000000001,0.01
77,67.52,0.9800000000000002,86.58000000000001,0.01
78,68.36,0.9800000000000002,87.69000000000001,0.01
79,69.2,0.9800000000000002,88.80000000000001,0.01
80,70.03999999999999,0.9800000000000002,89.91000000000001,0.01
81,70.88,0.9800000000000002,91.02000000000001,0.01
82,71.72,0.9800000000000002,92.13000000000001,0.01
83,72.56,0.9800000000000002,93.24000000000001,0.01
84,73.39999999999999,0.9800000000000002,94.35000000000001,0.01
85,74.24,0.9800000000000002,95.46000000000001,0.01
86,75.08,0.9800000000000002,96.57000000000001,0.01
87,75.92,0.9800000000000002,97.68,0.01
88,76.75999999999999,0.9800000000000002,98.79,0.04
89,77.6,0.9800000000000002,99.9,0.07
90,78.44,0.9800000000000002,101.01,0.28
91,79.28,0.9800000000000002,102.12,0.4
92,80.11999999999999,0.9900000000000002,103.23,0.5
93,80.96,0.9900000000000002,104.34,0.61
94,81.8,0.9900000000000002,105.45,0.71
95,82.64,0.9900000000000002,106.56,0.7999999999999999
96,83.48,0.9900000000000002,107.67000000000002,0.8799999999999999
97,84.32,0.9900000000000002,108.78000000000002,0.9299999999999999
98,85.16,0.9900000000000002,109.89000000000001,0.98
99,86.0,1.0000000000000002,111.0,1.0


==> data/chip_8/sl_1_bl_5/gen_csv/cycle-to-cycle-gen-V0.3.csv <==
,curr_reset_x,curr_reset_cdf,curr_set_x,curr_set_cdf
0,4.16,0.06,117.17,0.02
1,5.32,0.14,117.34,0.02
2,6.4799999999999995,0.25,117.51,0.02
3,7.64,0.25,117.68,0.02
4,8.8,0.27,117.85,0.02
5,9.959999999999999,0.34,118.02,0.02
6,11.12,0.44000000000000006,118.19,0.02
7,12.28,0.45000000000000007,118.36,0.02
8,13.44,0.4700000000000001,118.53,0.02
9,14.6,0.4800000000000001,118.7,0.02
10,15.76,0.5000000000000001,118.87,0.02
11,16.919999999999998,0.5200000000000001,119.04,0.07
12,18.08,0.5300000000000001,119.21,0.07
13,19.24,0.5400000000000001,119.38,0.07
14,20.4,0.5500000000000002,119.55,0.07
15,21.56,0.5500000000000002,119.72,0.07
16,22.72,0.5600000000000002,119.89,0.07
17,23.88,0.5600000000000002,120.06,0.12000000000000001
18,25.04,0.5700000000000002,120.23,0.12000000000000001
19,26.2,0.5700000000000002,120.4,0.12000000000000001
20,27.36,0.5700000000000002,120.57,0.12000000000000001
21,28.52,0.5700000000000002,120.74,0.12000000000000001
22,29.68,0.5800000000000002,120.91,0.12000000000000001
23,30.839999999999996,0.5800000000000002,121.08,0.19
24,31.999999999999996,0.6000000000000002,121.25,0.19
25,33.16,0.6100000000000002,121.42,0.19
26,34.31999999999999,0.6200000000000002,121.59,0.19
27,35.48,0.6200000000000002,121.76,0.19
28,36.64,0.6400000000000002,121.93,0.19
29,37.8,0.6500000000000002,122.1,0.31
30,38.96,0.6600000000000003,122.27,0.31
31,40.12,0.6600000000000003,122.44,0.31
32,41.279999999999994,0.6600000000000003,122.61,0.31
33,42.44,0.6900000000000003,122.78,0.31
34,43.599999999999994,0.6900000000000003,122.95,0.31
35,44.76,0.7000000000000003,123.12,0.45
36,45.919999999999995,0.7100000000000003,123.29,0.45
37,47.08,0.7200000000000003,123.46000000000001,0.45
38,48.239999999999995,0.7300000000000003,123.63,0.45
39,49.4,0.7300000000000003,123.8,0.45
40,50.559999999999995,0.7300000000000003,123.97,0.45
41,51.72,0.7300000000000003,124.14,0.5900000000000001
42,52.879999999999995,0.7400000000000003,124.31,0.5900000000000001
43,54.04,0.7400000000000003,124.48,0.5900000000000001
44,55.199999999999996,0.7700000000000004,124.65,0.5900000000000001
45,56.36,0.7700000000000004,124.82,0.5900000000000001
46,57.519999999999996,0.7800000000000004,124.99,0.5900000000000001
47,58.67999999999999,0.7800000000000004,125.16,0.6500000000000001
48,59.839999999999996,0.7800000000000004,125.33,0.6500000000000001
49,60.99999999999999,0.7800000000000004,125.5,0.6500000000000001
50,62.16,0.7900000000000004,125.67,0.6500000000000001
51,63.31999999999999,0.7900000000000004,125.84,0.6500000000000001
52,64.47999999999999,0.8100000000000004,126.01,0.7300000000000001
53,65.63999999999999,0.8100000000000004,126.18,0.7300000000000001
54,66.8,0.8200000000000004,126.35,0.7300000000000001
55,67.96,0.8200000000000004,126.52,0.7300000000000001
56,69.11999999999999,0.8200000000000004,126.69,0.7300000000000001
57,70.28,0.8300000000000004,126.86,0.7300000000000001
58,71.44,0.8300000000000004,127.03,0.7800000000000001
59,72.6,0.8400000000000004,127.2,0.7800000000000001
60,73.75999999999999,0.8400000000000004,127.37,0.7800000000000001
61,74.92,0.8500000000000004,127.54,0.7800000000000001
62,76.08,0.8600000000000004,127.71000000000001,0.7800000000000001
63,77.24,0.8700000000000004,127.88,0.7800000000000001
64,78.39999999999999,0.8800000000000004,128.05,0.8600000000000001
65,79.55999999999999,0.8900000000000005,128.22,0.8600000000000001
66,80.72,0.8900000000000005,128.39,0.8600000000000001
67,81.88,0.9000000000000005,128.56,0.8600000000000001
68,83.03999999999999,0.9000000000000005,128.73,0.8600000000000001
69,84.19999999999999,0.9000000000000005,128.9,0.8600000000000001
70,85.36,0.9100000000000005,129.07,0.8800000000000001
71,86.52,0.9100000000000005,129.24,0.8800000000000001
72,87.67999999999999,0.9200000000000005,129.41,0.8800000000000001
73,88.83999999999999,0.9200000000000005,129.58,0.8800000000000001
74,90.0,0.9400000000000005,129.75,0.8800000000000001
75,91.16,0.9500000000000005,129.92000000000002,0.8800000000000001
76,92.32,0.9600000000000005,130.09,0.9400000000000002
77,93.47999999999999,0.9600000000000005,130.26,0.9400000000000002
78,94.64,0.9700000000000005,130.43,0.9400000000000002
79,95.8,0.9700000000000005,130.6,0.9400000000000002
80,96.96,0.9700000000000005,130.77,0.9400000000000002
81,98.11999999999999,0.9700000000000005,130.94,0.9400000000000002
82,99.27999999999999,0.9700000000000005,131.11,0.9500000000000002
83,100.44,0.9700000000000005,131.28,0.9500000000000002
84,101.6,0.9700000000000005,131.45,0.9500000000000002
85,102.75999999999999,0.9800000000000005,131.62,0.9500000000000002
86,103.91999999999999,0.9800000000000005,131.79,0.9500000000000002
87,105.08,0.9800000000000005,131.96,0.9500000000000002
88,106.24,0.9800000000000005,132.13,0.9700000000000002
89,107.39999999999999,0.9800000000000005,132.3,0.9700000000000002
90,108.55999999999999,0.9800000000000005,132.47,0.9700000000000002
91,109.72,0.9800000000000005,132.64,0.9700000000000002
92,110.88,0.9900000000000005,132.81,0.9700000000000002
93,112.03999999999999,0.9900000000000005,132.98,0.9700000000000002
94,113.19999999999999,0.9900000000000005,133.15,0.9800000000000002
95,114.35999999999999,0.9900000000000005,133.32,0.9800000000000002
96,115.52,0.9900000000000005,133.49,0.9800000000000002
97,116.67999999999999,0.9900000000000005,133.66,0.9800000000000002
98,117.83999999999999,0.9900000000000005,133.83,0.9800000000000002
99,119.0,1.0000000000000004,134.0,1.0000000000000002


==> data/chip_8/sl_1_bl_5/gen_csv/read-stability-gen-neg.csv <==
,x,reset_-0.1_curr,reset_-0.15_curr,reset_-0.2_curr,reset_-0.25_curr,reset_-0.3_curr,set_-0.1_curr,set_-0.15_curr,set_-0.2_curr,set_-0.25_curr,set_-0.3_curr
0,0,-2,-10,-5,-6,-21,-42,-65,-87,-107,-129
1,1,-2,-6,-5,-6,-19,-43,-65,-88,-106,-129
2,2,-2,-4,-6,-6,-26,-43,-65,-87,-106,-129
3,3,-2,-7,-5,-6,-31,-43,-65,-86,-106,-129
4,4,-2,-9,-5,-5,-31,-43,-65,-86,-105,-129
5,5,-2,-9,-5,-6,-34,-43,-65,-87,-106,-130
6,6,-2,-9,-6,-6,-28,-43,-65,-87,-106,-129
7,7,-2,-7,-5,-5,-32,-43,-65,-87,-106,-129
8,8,-2,-10,-5,-6,-22,-43,-65,-87,-106,-129
9,9,-2,-12,-5,-5,-26,-43,-65,-87,-106,-130
10,10,-2,-15,-5,-6,-29,-43,-65,-87,-106,-130
11,11,-2,-10,-5,-6,-28,-42,-65,-87,-106,-130
12,12,-2,-12,-5,-6,-28,-43,-65,-87,-106,-130
13,13,-2,-10,-5,-5,-28,-42,-65,-87,-106,-130
14,14,-3,-13,-5,-6,-27,-43,-66,-87,-107,-131
15,15,-4,-7,-5,-5,-18,-43,-65,-87,-106,0
16,16,-4,-12,-5,-6,-19,-43,-66,-87,-107,-131
17,17,-6,-10,-5,-6,-20,-43,-66,-88,-107,-131
18,18,-2,-15,-5,-5,-17,-43,-66,-87,-106,-131
19,19,-2,-13,-5,-6,-16,-43,-66,-87,-106,-131
20,20,-2,-12,-5,-6,-18,-43,-65,-87,-106,-131
21,21,-2,-13,-4,-5,-16,-43,-65,-87,-106,-132
22,22,-2,-12,-5,-6,-16,-43,-66,-87,0,-132
23,23,-2,-13,-5,-5,-15,-43,-65,-87,-106,-132
24,24,-2,-13,-5,-5,-16,-43,-66,-87,-107,-132
25,25,-2,-12,-5,-6,-15,-42,-65,-87,-107,-132
26,26,-2,-10,-5,-6,-16,-43,-65,-88,-107,-132
27,27,-2,-14,-5,-6,-15,-43,-65,-88,-106,-131
28,28,-2,-13,-5,-6,-17,-43,-65,-87,-107,-131
29,29,-2,-12,-5,-7,-16,-43,-65,-87,-106,-132
30,30,-2,-12,-5,-6,-16,-43,-66,-87,-106,-131
31,31,-2,-14,-5,-7,-17,-43,-65,-88,-107,-131
32,32,-2,-14,-5,-7,-17,-43,-66,-88,-107,1
33,33,-2,-12,-5,-7,-17,-43,-66,-88,-107,-131
34,34,-2,-12,-5,-7,-16,-43,-65,-87,-107,-131
35,35,-2,-14,-5,-7,-18,-43,-65,-88,-106,-131
36,36,-2,-15,-5,-7,-17,-43,-65,-88,-106,-131
37,37,-2,-11,0,-9,-18,-43,-65,-88,-106,-131
38,38,-2,-15,-5,-14,-19,-42,-65,-88,-106,-131
39,39,-2,-14,-4,-11,-18,-43,-65,-87,-107,-131
40,40,-2,-14,-4,-11,-16,-42,-66,-87,-106,-131
41,41,-2,-17,-4,-16,-20,-43,-66,-87,-107,-131
42,42,-2,-14,-5,-13,-16,-43,-66,-87,-107,-131
43,43,-2,-15,-5,-17,-19,-43,-66,-87,-106,-131
44,44,-2,-14,-5,-13,-15,-43,-66,-87,-106,-132
45,45,-2,-12,-5,-10,-17,-43,-66,-87,-106,-131
46,46,-2,-14,-5,-17,-17,-43,-67,-88,-106,-131
47,47,-2,-13,-5,-12,-18,-43,-66,-88,-106,-131
48,48,-2,-12,-5,-20,-15,-43,-66,-87,-105,-131
49,49,-2,-16,-5,-16,-15,-43,-66,-87,-106,-130
50,50,-2,-15,-5,-17,-17,-43,-66,-87,-106,-131
51,51,-2,-19,-5,-21,-17,-43,-66,-87,-106,-132
52,52,-3,-17,-5,-18,-21,-42,-66,-88,-106,-131
53,53,-2,-19,-5,-16,-22,-43,-66,-88,-105,-131
54,54,-2,-18,-5,-10,-28,-43,-66,-88,-106,-131
55,55,-2,-18,-5,-21,-28,-43,-66,-88,-107,-131
56,56,-3,-18,-5,-11,-26,-43,-66,-88,-106,-131
57,57,-2,-21,-5,-24,-26,-43,-67,-87,-106,-131
58,58,-2,-22,-5,-15,-24,-43,-67,-87,-106,-131
59,59,-2,-23,-5,-14,-27,-43,-66,-88,-106,-131
60,60,-2,-21,-5,-12,-27,-43,-66,-87,-106,-131
61,61,-2,-22,-5,-17,-25,-43,-66,-87,-106,-131
62,62,-2,-19,-5,-9,-23,-43,-66,-87,-106,-131
63,63,-3,-22,-5,-9,-21,-43,-66,-87,-106,-131
64,64,-2,-16,-5,-10,-21,-43,-66,7,-106,-131
65,65,-2,-20,-5,-13,-21,-43,-66,-87,-106,-132
66,66,-2,-16,-5,-13,0,-43,-66,-87,-106,-131
67,67,-2,-17,-5,-16,-15,-42,-66,-88,-107,-131
68,68,-2,-24,-5,-19,-15,-43,-66,-87,-106,-132
69,69,-2,-18,-5,-21,-15,-43,-66,-87,-106,-131
70,70,-2,-22,-5,-20,-26,-43,-66,-87,-106,-131
71,71,-2,-19,-5,-23,-17,-42,-66,-87,-105,-132
72,72,-2,-17,-5,-18,-17,-43,-66,-87,-106,-132
73,73,-2,-22,-4,-14,-17,-43,-66,-87,-106,-132
74,74,-2,-21,-4,-22,-15,-43,-66,-87,-106,-131
75,75,-2,-23,-5,-11,-15,-43,-66,-87,-106,-131
76,76,-2,-25,-5,-15,-16,-43,-66,-87,-106,-131
77,77,-2,-26,-5,-18,-15,-43,-66,-87,-106,-131
78,78,-2,-23,-4,-10,-14,-43,-66,-88,-106,-131
79,79,-2,-23,-4,-11,-16,-43,-66,-88,-106,-131
80,80,-2,-26,-4,-9,-16,-43,-67,-87,-106,-131
81,81,-2,-27,-5,-15,-16,-43,-66,-87,-106,-131
82,82,-2,-26,-4,-18,-17,-43,-66,-87,-106,-130
83,83,-2,-26,-5,-17,-16,-43,-65,-87,-105,-131
84,84,-2,-28,-5,-20,-14,-43,-65,-87,-106,-131
85,85,-2,-27,-5,-24,-16,-42,-65,-87,-106,-131
86,86,-2,-25,-5,-22,-17,-43,-65,-87,-105,-131
87,87,-2,-28,-5,-14,-17,-43,-66,-87,-106,-131
88,88,-2,-26,-5,-31,-16,-43,-65,-87,-106,-131
89,89,-2,-25,-4,-18,-17,-43,-65,-88,-106,-131
90,90,-2,-19,-5,-20,-16,-43,-65,-87,-106,-131
91,91,-2,-20,-5,-26,-17,-43,-66,-87,-105,-131
92,92,-2,-24,-5,-23,-17,-43,-65,-87,-105,-131
93,93,-2,-25,-5,-27,-17,-43,-66,-87,-106,-130
94,94,-2,-22,-5,-27,-17,-43,-66,-87,-105,-131
95,95,-2,-20,-5,-17,-17,-43,-65,-87,-106,-131
96,96,-2,-20,-5,-22,-17,-43,-65,-87,-105,-131
97,97,-2,-19,-5,-18,-21,-43,-66,-87,-105,-131
98,98,-2,-20,-5,-17,-21,-43,-66,-87,-105,-131
99,99,-2,-21,-5,-14,-16,-43,-65,-87,-105,-131
100,100,-2,-22,-5,-26,-22,-42,-65,-87,-106,-131
101,101,-2,-21,-5,-19,-17,-43,-66,-87,-105,-131
102,102,-2,-23,-5,-17,-17,-43,-65,-87,-105,-131
103,103,-2,-23,-5,-25,-13,-43,-65,-87,-106,-131
104,104,-2,-24,-5,-18,-18,-43,-66,-87,-106,-132
105,105,-3,-22,-5,-26,-17,-43,-66,-86,-106,-131
106,106,-3,-24,-4,-28,-17,-42,-66,-86,-106,-131
107,107,-4,-22,-5,-24,-16,-43,-66,-87,-106,-131
108,108,-3,-23,-5,-25,-15,-43,-66,-87,-106,-131
109,109,-2,-23,-5,-19,-18,-42,-66,-87,-106,-130
110,110,-3,-22,-4,-18,-24,-42,-66,-87,-106,-131
111,111,-2,-24,-5,-21,-20,-43,-66,-86,-106,-130
112,112,-3,-22,-5,-19,-20,-43,-66,-87,-106,-130
113,113,-3,-22,-5,-18,-25,-43,-65,-86,-106,-131
114,114,-5,-23,-5,-11,-29,-42,-66,-87,-107,-131
115,115,-4,-25,-5,-18,-30,-43,0,-87,-107,-131
116,116,-5,-27,-5,-21,-25,-42,-65,-87,-107,-131
117,117,-7,-26,-5,-22,-25,-43,-66,-87,-107,-131
118,118,-12,-20,-5,-19,-18,-43,-65,-86,-107,-131
119,119,-7,-23,-5,-13,-18,-43,-65,-87,-107,-130
120,120,-9,-22,-5,-13,-18,-43,-65,-87,-106,-130
121,121,-12,-23,-6,-19,-18,-43,-65,-87,-106,-131
122,122,-9,-23,-5,-18,-18,-43,-65,-87,-106,-131
123,123,-7,-21,-5,-11,-20,-43,-66,-86,-106,-131
124,124,-11,-24,-5,-13,-21,-43,-66,-87,-106,-131
125,125,-13,-25,-5,-19,-17,-43,-66,-87,-107,-130
126,126,-12,-24,-5,-10,-20,-43,-65,-87,-107,-130
127,127,-8,-23,-5,-11,-21,-43,-65,-86,-107,-130
128,128,-10,-26,-5,-18,-18,-43,-65,-86,-107,-131
129,129,-12,-21,-5,-18,-19,-43,-65,-87,-106,-131
130,130,-11,-25,-5,-21,-17,-43,-65,-87,-107,-131
131,131,-12,-24,-5,-15,-21,-42,-65,-86,-107,-131
132,132,-11,-25,-5,-13,-21,-42,-65,-86,-107,-131
133,133,-14,-22,-5,-12,-21,-43,-65,-87,-107,-131
134,134,-11,-21,-5,-15,-18,-43,-65,-87,-107,-130
135,135,-15,-22,-5,-20,-22,-43,-66,-87,-106,-131
136,136,-16,-21,-5,-20,-20,-43,-65,-87,-106,-131
137,137,-14,-23,-5,-17,-20,-43,-65,-86,-106,-131
138,138,-16,-26,-5,-15,-21,-43,-65,-87,-105,-131
139,139,-14,-26,-5,-16,-21,-43,-65,-87,-105,-130
140,140,-14,-25,-5,-14,-21,-43,-65,-87,-105,-131
141,141,-12,-25,-5,-16,-21,-42,-65,-87,-106,-131
142,142,-13,-27,-5,-18,-18,-42,-65,-87,-105,-131
143,143,-13,-25,-5,-16,-23,-43,-65,-87,-106,-131
144,144,-15,-21,-5,-12,-19,-43,-65,-86,-106,-130
145,145,-14,-22,-5,-15,-19,-43,-65,-87,-106,-130
146,146,-13,-22,-5,-10,-19,-43,-65,-87,-106,-130
147,147,-15,-21,-5,-13,-22,-43,-65,-87,-106,-131
148,148,-12,-26,-5,-17,-22,-43,-65,-87,-106,-132
149,149,-13,-23,-5,-13,-23,-43,-65,-87,-105,-131
150,150,-16,-21,-5,-12,-20,-43,-65,-86,-106,-131
151,151,-15,-23,-5,-20,-21,-42,-65,-87,-106,-131
152,152,-12,-23,-5,-12,-21,-42,-65,-87,-107,-132
153,153,-15,-22,-6,-17,-20,-42,-65,-87,-106,-132
154,154,-15,-18,-5,-14,-24,-43,-65,-87,-106,-132
155,155,-11,-23,-5,-13,-25,-43,-65,-87,-106,-131
156,156,-15,-23,-5,-13,-23,-43,-65,-86,-106,-131
157,157,-13,-22,-5,-13,-25,-43,-65,-86,-106,-131
158,158,-11,-21,-5,-14,-26,-42,-65,-87,-105,-131
159,159,-10,-22,-5,-12,-23,-42,-65,-87,-106,-131
160,160,-13,-21,-5,-14,-25,-43,-65,-87,-105,-131
161,161,-13,-20,-5,-13,-25,-42,-65,-87,-106,-131
162,162,-13,-22,-5,-16,-24,-42,-65,-87,-105,-131
163,163,-12,-23,-5,-12,-24,-42,-65,-87,-105,-131
164,164,-12,-22,-5,-9,-20,-42,-65,-87,-106,-131
165,165,-14,-21,-5,-12,-20,-42,-66,-88,-106,-130
166,166,-14,-23,-5,-9,-20,-42,-65,-87,-105,-131
167,167,-10,-24,-5,-9,-22,-42,-65,-87,-106,-131
168,168,-12,-23,-5,-9,-23,-42,-65,-88,-105,-130
169,169,-14,-23,-5,-11,-24,-42,-65,-87,-105,-130
170,170,-12,-22,-5,-11,-23,-42,0,-87,-105,-130
171,171,-15,-22,-5,-10,-20,-43,-65,-87,-105,-131
172,172,-12,-22,-5,-15,-20,-43,-65,-87,-105,-130
173,173,-12,-24,-5,-12,-22,-43,-65,-87,-105,-131
174,174,-14,-25,-6,-12,-20,-42,-65,-87,-105,-131
175,175,-14,-21,-5,-14,-24,-43,-65,-87,-105,-130
176,176,-16,-20,-5,-15,-20,-43,-65,-87,-106,-130
177,177,-14,-22,-5,-11,-21,-42,-66,-87,-105,-131
178,178,-12,-24,-5,-11,-18,-42,-66,-88,-106,-130
179,179,-12,-25,-5,-14,-19,-42,-65,-88,-106,-131
180,180,-12,-21,-5,-11,-18,-43,-65,-88,-105,-130
181,181,-14,-22,-6,-15,-19,-43,-66,-87,-105,-131
182,182,-17,-20,-5,-16,-19,-42,-65,-87,-106,-131
183,183,-13,-20,-6,-22,-18,-43,-65,-86,-106,-131
184,184,-11,-20,-5,-23,-17,-42,-65,-87,-106,-130
185,185,-16,-18,-6,-24,-19,-42,-66,-87,-106,-131
186,186,-17,-21,-5,-17,-19,-42,-65,-87,-106,-131
187,187,-14,-20,-6,-14,-19,-43,-65,-87,-106,-130
188,188,-17,-23,-6,-14,-21,-43,-65,-87,-106,-131
189,189,-17,-20,-6,-18,-20,-43,-66,-88,-106,-131
190,190,-16,-22,-6,-14,-20,-42,-66,-87,-106,-130
191,191,-12,-21,-5,-16,-20,-42,-66,-87,-106,-130
192,192,-14,-22,-6,-14,-19,-42,-66,-87,-106,-131
193,193,-15,-22,-6,-18,-20,-42,-65,-87,-106,-130
194,194,-16,-22,-6,-15,-21,-42,-65,-87,-105,-130
195,195,-16,-17,-6,-14,-19,-42,-65,-87,-106,-131
196,196,-15,-21,-6,-17,-21,-43,-65,-86,-106,-130
197,197,-15,-21,-5,-19,-21,-43,-65,-87,-105,-130
198,198,-16,-18,-6,-16,-20,-42,-65,-87,-106,-131
199,199,-17,-18,-6,-18,-21,-42,-65,-87,-106,-130


==> data/chip_8/sl_1_bl_5/gen_csv/read-stability-gen-pos.csv <==
,x,reset_0.1_curr,reset_0.15_curr,reset_0.2_curr,reset_0.25_curr,reset_0.3_curr,set_0.1_curr,set_0.15_curr,set_0.2_curr,set_0.25_curr,set_0.3_curr
0,0,2,4,4,5,123,41,60,83,102,125
1,1,2,4,4,4,122,40,59,83,100,124
2,2,2,5,4,5,124,41,59,84,100,126
3,3,2,12,4,5,123,40,60,84,102,125
4,4,2,17,4,5,124,41,60,83,101,125
5,5,2,18,4,5,122,40,59,83,101,124
6,6,2,18,4,5,122,40,59,83,101,125
7,7,2,21,4,5,121,40,59,81,100,123
8,8,2,22,4,5,122,41,60,82,100,124
9,9,2,18,4,5,122,41,60,82,99,123
10,10,2,19,4,5,122,42,60,83,101,125
11,11,2,26,4,5,121,41,60,84,100,124
12,12,2,27,4,5,123,41,61,83,101,125
13,13,2,31,4,4,123,41,61,84,101,123
14,14,2,29,4,5,123,41,60,83,101,124
15,15,2,29,4,4,122,41,61,83,101,126
16,16,2,27,4,5,123,41,60,0,101,123
17,17,2,30,4,5,123,41,61,83,101,125
18,18,2,30,4,5,122,41,61,84,101,124
19,19,2,29,4,5,122,41,61,83,101,124
20,20,2,31,4,5,123,41,61,84,101,126
21,21,2,34,4,5,124,40,60,84,100,125
22,22,2,30,4,5,123,40,61,83,99,124
23,23,2,34,4,5,123,41,61,84,100,123
24,24,2,35,3,5,124,41,61,83,100,125
25,25,2,36,4,5,125,42,60,83,100,124
26,26,2,41,4,5,125,42,61,84,99,123
27,27,2,37,3,5,124,42,61,84,101,125
28,28,2,37,4,5,125,41,61,83,100,124
29,29,2,35,4,5,124,41,61,83,100,124
30,30,2,36,4,5,123,41,60,81,99,123
31,31,2,33,4,5,124,42,61,82,101,122
32,32,2,34,4,5,124,41,61,82,102,122
33,33,2,40,4,5,123,41,61,82,101,123
34,34,2,36,4,5,125,41,61,84,100,125
35,35,2,38,4,5,122,42,61,84,99,125
36,36,2,40,4,5,121,41,60,83,100,124
37,37,2,37,4,5,124,42,61,82,102,125
38,38,2,39,4,5,122,41,61,81,100,125
39,39,2,39,4,5,123,42,60,85,100,125
40,40,2,39,4,5,121,41,60,83,102,125
41,41,2,34,4,5,122,42,59,83,102,126
42,42,2,36,4,5,123,41,0,82,102,124
43,43,2,37,4,5,123,41,61,83,102,125
44,44,2,36,4,5,123,41,60,83,101,125
45,45,2,32,4,5,123,41,60,83,100,124
46,46,2,35,4,5,124,41,60,81,100,122
47,47,2,34,4,5,125,41,60,83,100,123
48,48,2,36,4,5,125,41,61,82,101,123
49,49,2,36,4,5,124,41,59,83,102,123
50,50,2,35,4,5,124,41,60,82,101,123
51,51,2,37,4,5,125,41,61,82,102,123
52,52,2,38,4,5,125,41,61,84,102,124
53,53,2,36,4,5,126,41,61,82,102,124
54,54,2,40,4,4,127,41,61,82,103,124
55,55,2,37,4,5,125,41,61,82,101,125
56,56,2,39,3,5,124,41,60,83,101,125
57,57,2,36,4,5,125,42,61,83,102,124
58,58,2,39,4,6,123,41,61,82,100,122
59,59,2,39,4,11,125,41,60,83,102,122
60,60,2,41,3,11,125,41,62,84,102,123
61,61,2,45,4,12,125,41,62,84,101,123
62,62,2,42,4,52,125,41,61,84,103,122
63,63,2,42,4,52,127,41,60,84,102,123
64,64,2,43,4,65,124,42,61,85,102,123
65,65,2,44,4,2,125,41,60,84,102,125
66,66,2,44,4,69,124,41,60,86,102,124
67,67,2,44,4,68,124,5,60,83,101,124
68,68,2,0,4,76,125,41,60,84,100,126
69,69,2,48,4,68,125,41,60,85,102,123
70,70,2,0,4,70,126,41,60,84,100,124
71,71,2,43,4,75,126,41,60,85,101,125
72,72,2,0,3,75,126,42,60,84,102,125
73,73,2,46,4,74,125,41,61,85,101,124
74,74,2,46,4,74,124,41,61,84,101,124
75,75,2,46,4,76,127,41,61,84,101,123
76,76,2,47,4,74,124,41,60,84,103,126
77,77,2,49,3,75,124,41,61,85,102,127
78,78,2,48,4,80,126,41,62,84,102,125
79,79,2,48,4,79,125,41,60,85,101,124
80,80,2,46,4,79,125,41,61,84,102,125
81,81,2,48,3,80,126,41,61,83,102,124
82,82,2,48,4,81,125,41,60,84,102,126
83,83,2,48,4,81,124,41,61,84,102,124
84,84,2,49,4,79,124,0,61,85,103,123
85,85,2,50,4,81,124,41,61,0,102,124
86,86,2,49,3,79,124,42,60,84,102,124
87,87,2,51,4,76,124,41,60,83,101,122
88,88,2,50,4,78,126,42,60,83,103,124
89,89,2,48,4,80,125,41,62,82,102,124
90,90,2,48,3,79,126,41,61,81,101,125
91,91,2,48,4,72,124,41,60,82,102,124
92,92,2,51,4,79,125,41,61,84,102,125
93,93,2,50,4,81,124,41,61,83,102,123
94,94,2,50,4,81,123,41,60,84,100,125
95,95,2,52,4,74,124,41,60,84,101,126
96,96,2,51,4,79,123,41,61,84,103,125
97,97,2,48,4,83,125,41,61,84,102,126
98,98,2,49,4,70,126,40,61,83,102,125
99,99,2,49,4,79,124,41,60,83,102,125
100,100,2,49,4,80,126,41,61,83,103,124
101,101,2,51,4,82,125,41,60,84,103,126
102,102,2,50,4,78,126,41,60,84,102,124
103,103,2,51,4,78,124,41,62,84,101,125
104,104,2,53,4,78,125,41,61,84,103,125
105,105,2,52,4,75,127,41,61,84,102,126
106,106,2,51,4,78,126,41,60,84,102,126
107,107,2,51,3,75,125,41,61,83,101,126
108,108,2,52,3,76,126,41,60,83,101,126
109,109,2,52,4,76,126,41,60,84,102,125
110,110,2,51,3,79,125,41,61,83,104,125
111,111,2,51,3,77,125,41,60,83,102,125
112,112,2,49,3,76,126,41,61,82,101,126
113,113,2,52,3,77,125,41,60,82,100,126
114,114,2,53,3,74,124,41,60,83,101,126
115,115,2,52,3,72,124,41,61,83,102,125
116,116,2,52,3,73,123,41,60,83,103,125
117,117,2,51,3,79,124,41,61,83,102,126
118,118,2,52,3,77,124,41,61,83,103,126
119,119,2,52,3,76,125,41,60,84,101,127
120,120,3,51,3,77,122,41,59,83,102,127
121,121,2,51,3,80,124,41,59,83,103,127
122,122,2,51,3,79,124,41,60,83,104,127
123,123,3,51,4,81,124,41,59,84,102,127
124,124,2,52,4,83,123,41,58,84,102,128
125,125,2,51,3,76,125,41,59,84,102,126
126,126,2,52,4,79,124,41,59,83,102,128
127,127,2,52,4,79,124,41,59,82,103,127
128,128,2,52,4,77,123,40,59,84,102,128
129,129,2,52,4,81,125,41,60,84,102,127
130,130,2,52,3,84,124,41,59,84,101,126
131,131,2,52,3,80,123,41,59,84,102,126
132,132,2,53,3,79,123,41,59,85,102,126
133,133,2,53,3,84,124,40,59,84,102,126
134,134,2,54,4,84,124,41,0,83,102,128
135,135,2,53,4,81,122,41,60,83,104,127
136,136,2,54,3,79,123,40,60,82,103,125
137,137,2,53,3,80,123,41,60,83,103,125
138,138,2,52,3,82,124,41,60,84,104,127
139,139,2,52,4,85,124,41,60,84,103,125
140,140,2,52,4,81,125,41,60,83,102,128
141,141,2,52,3,82,124,40,59,83,103,127
142,142,2,53,3,82,124,41,60,84,104,127
143,143,2,51,4,81,123,41,60,84,102,125
144,144,2,52,4,83,124,41,60,82,104,127
145,145,2,50,3,85,124,41,60,84,103,127
146,146,2,50,4,80,124,41,60,84,103,126
147,147,2,49,4,83,124,41,60,83,103,128
148,148,2,51,4,87,124,41,60,86,102,127
149,149,2,51,3,81,124,41,58,85,103,127
150,150,2,51,3,80,125,40,60,85,101,128
151,151,2,52,3,83,123,40,60,81,103,126
152,152,2,52,4,85,123,41,59,85,102,129
153,153,2,49,4,83,124,41,60,83,102,127
154,154,2,51,4,76,125,41,60,84,102,128
155,155,2,53,4,79,125,40,60,82,103,127
156,156,2,50,4,74,125,40,60,83,102,127
157,157,2,51,4,77,124,41,60,83,101,128
158,158,2,51,4,76,124,41,60,83,102,127
159,159,2,49,4,83,126,41,60,83,102,128
160,160,2,49,4,79,125,40,60,83,100,127
161,161,2,48,4,85,125,41,60,84,103,129
162,162,2,50,4,84,124,41,60,84,102,129
163,163,2,48,4,82,124,40,60,84,102,125
164,164,2,51,4,83,125,41,59,83,102,126
165,165,2,51,4,86,125,41,60,82,103,126
166,166,2,52,4,83,124,40,60,83,102,126
167,167,2,51,4,83,124,41,60,83,102,127
168,168,2,50,3,83,123,40,60,83,103,126
169,169,2,52,4,0,125,40,60,83,102,126
170,170,2,49,4,79,125,40,0,85,102,126
171,171,2,49,4,82,124,40,60,85,102,128
172,172,2,48,4,79,124,41,59,84,101,126
173,173,2,48,4,79,123,40,60,84,102,126
174,174,2,49,4,79,123,41,60,84,102,126
175,175,2,48,4,83,125,41,60,83,102,126
176,176,2,50,4,79,124,41,60,85,102,128
177,177,2,48,4,78,124,41,60,85,102,127
178,178,2,51,4,81,125,41,59,85,101,127
179,179,2,52,4,80,123,41,60,84,103,127
180,180,2,52,4,87,123,41,60,85,102,127
181,181,2,0,4,84,122,41,60,85,102,127
182,182,2,50,4,87,123,41,60,84,102,125
183,183,2,51,4,84,122,41,60,82,102,126
184,184,2,51,4,88,121,41,60,85,102,126
185,185,2,50,4,88,122,40,61,84,0,127
186,186,2,51,4,90,124,41,61,84,102,127
187,187,2,50,4,86,122,41,61,86,103,126
188,188,2,50,4,84,124,41,62,86,101,127
189,189,2,51,4,86,123,41,60,85,102,126
190,190,2,51,4,87,124,41,60,85,102,126
191,191,2,50,4,88,124,41,60,85,102,125
192,192,2,50,4,88,123,40,60,86,103,127
193,193,2,0,4,85,123,41,61,84,103,127
194,194,2,47,4,88,124,41,61,86,104,127
195,195,2,50,4,87,122,41,60,86,103,128
196,196,2,52,4,88,124,41,61,86,101,126
197,197,2,48,4,88,124,42,62,85,101,127
198,198,2,50,4,91,124,41,62,86,102,127
199,199,2,51,4,89,123,41,61,84,102,128


==> data/chip_8/sl_1_bl_5/read_stab/read-stability-multiple-times-hrs-neg--0.1.csv <==
index,action,vread,iteration,curr_mean,curr_median,curr_min,curr_max,curr_q25,curr_q75,curr_q025,curr_q975
400,reset,-0.1,0,-12.9,-13.0,-14,-12,-13.0,-13.0,-13.0,-12.0
401,reset,-0.1,1,-12.96,-13.0,-14,-12,-13.0,-13.0,-13.775,-12.0
402,reset,-0.1,2,-12.94,-13.0,-13,-12,-13.0,-13.0,-13.0,-12.0
403,reset,-0.1,3,-13.02,-13.0,-14,-12,-13.0,-13.0,-14.0,-12.225000000000001
404,reset,-0.1,4,-12.94,-13.0,-14,-12,-13.0,-13.0,-13.775,-12.0
405,reset,-0.1,5,-13.0,-13.0,-14,-12,-13.0,-13.0,-13.0,-13.0
406,reset,-0.1,6,-12.96,-13.0,-14,-12,-13.0,-13.0,-13.775,-12.0
407,reset,-0.1,7,-12.94,-13.0,-14,-12,-13.0,-13.0,-13.0,-12.0
408,reset,-0.1,8,-13.06,-13.0,-14,-13,-13.0,-13.0,-14.0,-13.0
409,reset,-0.1,9,-12.7,-13.0,-14,1,-13.0,-13.0,-13.775,-12.0
410,reset,-0.1,10,-11.84,-13.0,-14,42,-13.0,-13.0,-13.775,-12.0
411,reset,-0.1,11,-12.92,-13.0,-14,-12,-13.0,-13.0,-13.0,-12.0
412,reset,-0.1,12,-12.96,-13.0,-14,-12,-13.0,-13.0,-13.775,-12.0
413,reset,-0.1,13,-12.94,-13.0,-14,-12,-13.0,-13.0,-13.775,-12.0
414,reset,-0.1,14,-12.98,-13.0,-14,-12,-13.0,-13.0,-13.775,-12.0
415,reset,-0.1,15,-13.02,-13.0,-14,-12,-13.0,-13.0,-13.775,-13.0
416,reset,-0.1,16,-13.02,-13.0,-14,-12,-13.0,-13.0,-14.0,-12.225000000000001
417,reset,-0.1,17,-12.94,-13.0,-14,-12,-13.0,-13.0,-13.0,-12.0
418,reset,-0.1,18,-12.9,-13.0,-14,-12,-13.0,-13.0,-13.0,-12.0
419,reset,-0.1,19,-13.02,-13.0,-14,-12,-13.0,-13.0,-13.775,-13.0
420,reset,-0.1,20,-12.92,-13.0,-14,-12,-13.0,-13.0,-13.0,-12.0
421,reset,-0.1,21,-12.98,-13.0,-14,-12,-13.0,-13.0,-13.775,-12.0
422,reset,-0.1,22,-13.0,-13.0,-14,-12,-13.0,-13.0,-14.0,-12.0
423,reset,-0.1,23,-12.96,-13.0,-14,-12,-13.0,-13.0,-13.0,-12.0
424,reset,-0.1,24,-13.0,-13.0,-14,-12,-13.0,-13.0,-14.0,-12.0
425,reset,-0.1,25,-12.96,-13.0,-14,-12,-13.0,-13.0,-13.775,-12.0
426,reset,-0.1,26,-12.88,-13.0,-14,-12,-13.0,-13.0,-13.0,-12.0
427,reset,-0.1,27,-13.0,-13.0,-15,-12,-13.0,-13.0,-13.775,-12.0
428,reset,-0.1,28,-12.98,-13.0,-14,-12,-13.0,-13.0,-13.0,-12.225000000000001
429,reset,-0.1,29,-12.88,-13.0,-14,-12,-13.0,-13.0,-13.0,-12.0
430,reset,-0.1,30,-12.96,-13.0,-14,-12,-13.0,-13.0,-13.775,-12.0
431,reset,-0.1,31,-13.02,-13.0,-14,-12,-13.0,-13.0,-13.775,-13.0
432,reset,-0.1,32,-12.96,-13.0,-14,-12,-13.0,-13.0,-13.0,-12.0
433,reset,-0.1,33,-13.0,-13.0,-14,-12,-13.0,-13.0,-13.775,-12.225000000000001
434,reset,-0.1,34,-12.96,-13.0,-14,-12,-13.0,-13.0,-14.0,-12.0
435,reset,-0.1,35,-13.02,-13.0,-14,-12,-13.0,-13.0,-14.0,-12.225000000000001
436,reset,-0.1,36,-13.02,-13.0,-14,-12,-13.0,-13.0,-14.0,-12.225000000000001
437,reset,-0.1,37,-12.96,-13.0,-14,-12,-13.0,-13.0,-13.0,-12.0
438,reset,-0.1,38,-12.94,-13.0,-14,-12,-13.0,-13.0,-13.775,-12.0
439,reset,-0.1,39,-12.98,-13.0,-14,-12,-13.0,-13.0,-13.0,-12.225000000000001
440,reset,-0.1,40,-12.98,-13.0,-14,-12,-13.0,-13.0,-13.775,-12.0
441,reset,-0.1,41,-13.02,-13.0,-14,-13,-13.0,-13.0,-13.0,-13.0
442,reset,-0.1,42,-12.66,-13.0,-14,1,-13.0,-13.0,-13.0,-12.0
443,reset,-0.1,43,-12.92,-13.0,-14,-12,-13.0,-13.0,-13.0,-12.0
444,reset,-0.1,44,-13.02,-13.0,-14,-12,-13.0,-13.0,-13.775,-13.0
445,reset,-0.1,45,-12.94,-13.0,-14,-12,-13.0,-13.0,-13.775,-12.0
446,reset,-0.1,46,-13.04,-13.0,-14,-13,-13.0,-13.0,-13.775,-13.0
447,reset,-0.1,47,-12.94,-13.0,-14,-12,-13.0,-13.0,-13.775,-12.0
448,reset,-0.1,48,-12.94,-13.0,-14,-12,-13.0,-13.0,-13.775,-12.0
449,reset,-0.1,49,-12.96,-13.0,-14,-12,-13.0,-13.0,-13.775,-12.0
450,reset,-0.1,50,-13.02,-13.0,-14,-12,-13.0,-13.0,-14.0,-12.225000000000001
451,reset,-0.1,51,-12.94,-13.0,-14,-12,-13.0,-13.0,-14.0,-12.0
452,reset,-0.1,52,-12.98,-13.0,-14,-12,-13.0,-13.0,-13.775,-12.0
453,reset,-0.1,53,-12.98,-13.0,-14,-12,-13.0,-13.0,-13.775,-12.0
454,reset,-0.1,54,-12.94,-13.0,-14,-12,-13.0,-13.0,-14.0,-12.0
455,reset,-0.1,55,-13.02,-13.0,-14,-12,-13.0,-13.0,-14.0,-12.225000000000001
456,reset,-0.1,56,-13.0,-13.0,-14,-12,-13.0,-13.0,-14.0,-12.0
457,reset,-0.1,57,-13.08,-13.0,-18,-12,-13.0,-13.0,-14.0,-12.0
458,reset,-0.1,58,-12.98,-13.0,-14,-12,-13.0,-13.0,-14.0,-12.0
459,reset,-0.1,59,-12.96,-13.0,-14,-12,-13.0,-13.0,-13.775,-12.0
460,reset,-0.1,60,-13.02,-13.0,-14,-12,-13.0,-13.0,-14.0,-12.0
461,reset,-0.1,61,-13.04,-13.0,-15,-12,-13.0,-13.0,-13.775,-13.0
462,reset,-0.1,62,-12.98,-13.0,-14,-12,-13.0,-13.0,-13.775,-12.0
463,reset,-0.1,63,-12.96,-13.0,-14,-12,-13.0,-13.0,-14.0,-12.0
464,reset,-0.1,64,-12.98,-13.0,-14,-12,-13.0,-13.0,-13.775,-12.0
465,reset,-0.1,65,-12.98,-13.0,-14,-12,-13.0,-13.0,-13.775,-12.0
466,reset,-0.1,66,-13.02,-13.0,-14,-12,-13.0,-13.0,-14.0,-12.0
467,reset,-0.1,67,-13.0,-13.0,-14,-12,-13.0,-13.0,-13.775,-12.225000000000001
468,reset,-0.1,68,-12.74,-13.0,-14,1,-13.0,-13.0,-13.775,-12.225000000000001
469,reset,-0.1,69,-13.06,-13.0,-16,-12,-13.0,-13.0,-14.0,-12.0
470,reset,-0.1,70,-12.94,-13.0,-14,-12,-13.0,-13.0,-13.775,-12.0
471,reset,-0.1,71,-13.0,-13.0,-15,-12,-13.0,-13.0,-14.0,-12.0
472,reset,-0.1,72,-13.08,-13.0,-14,-12,-13.0,-13.0,-14.0,-13.0
473,reset,-0.1,73,-13.06,-13.0,-14,-12,-13.0,-13.0,-14.0,-13.0
474,reset,-0.1,74,-13.04,-13.0,-14,-12,-13.0,-13.0,-14.0,-12.0
475,reset,-0.1,75,-13.06,-13.0,-14,-12,-13.0,-13.0,-14.0,-12.225000000000001
476,reset,-0.1,76,-13.04,-13.0,-14,-12,-13.0,-13.0,-14.0,-13.0
477,reset,-0.1,77,-12.96,-13.0,-14,-12,-13.0,-13.0,-13.775,-12.0
478,reset,-0.1,78,-13.0,-13.0,-14,-12,-13.0,-13.0,-14.0,-12.0
479,reset,-0.1,79,-13.0,-13.0,-14,-12,-13.0,-13.0,-13.775,-12.225000000000001
480,reset,-0.1,80,-13.04,-13.0,-14,-12,-13.0,-13.0,-14.0,-12.0
481,reset,-0.1,81,-12.98,-13.0,-14,-12,-13.0,-13.0,-14.0,-12.0
482,reset,-0.1,82,-13.02,-13.0,-14,-12,-13.0,-13.0,-14.0,-12.0
483,reset,-0.1,83,-13.0,-13.0,-14,-12,-13.0,-13.0,-13.775,-12.225000000000001
484,reset,-0.1,84,-13.02,-13.0,-14,-12,-13.0,-13.0,-14.0,-12.0
485,reset,-0.1,85,-13.0,-13.0,-14,-12,-13.0,-13.0,-14.0,-12.0
486,reset,-0.1,86,-13.0,-13.0,-14,-12,-13.0,-13.0,-14.0,-12.0
487,reset,-0.1,87,-13.0,-13.0,-14,-12,-13.0,-13.0,-14.0,-12.0
488,reset,-0.1,88,-13.08,-13.0,-16,-12,-13.0,-13.0,-14.0,-12.0
489,reset,-0.1,89,-13.02,-13.0,-14,-12,-13.0,-13.0,-14.0,-12.0
490,reset,-0.1,90,-13.0,-13.0,-14,-12,-13.0,-13.0,-14.0,-12.0
491,reset,-0.1,91,-13.08,-13.0,-15,-12,-13.0,-13.0,-14.0,-12.225000000000001
492,reset,-0.1,92,-13.04,-13.0,-16,-12,-13.0,-13.0,-14.0,-12.0
493,reset,-0.1,93,-13.0,-13.0,-14,-12,-13.0,-13.0,-14.0,-12.0
494,reset,-0.1,94,-13.0,-13.0,-14,-12,-13.0,-13.0,-14.0,-12.0
495,reset,-0.1,95,-13.0,-13.0,-14,-12,-13.0,-13.0,-14.0,-12.0
496,reset,-0.1,96,-13.02,-13.0,-14,-12,-13.0,-13.0,-14.0,-12.225000000000001
497,reset,-0.1,97,-13.0,-13.0,-15,-12,-13.0,-13.0,-14.0,-12.0
498,reset,-0.1,98,-13.02,-13.0,-14,-12,-13.0,-13.0,-13.775,-13.0
499,reset,-0.1,99,-12.94,-13.0,-14,-12,-13.0,-13.0,-13.775,-12.0


==> data/chip_8/sl_1_bl_5/read_stab/read-stability-multiple-times-hrs-neg--0.15.csv <==
index,action,vread,iteration,curr_mean,curr_median,curr_min,curr_max,curr_q25,curr_q75,curr_q025,curr_q975
300,reset,-0.15,0,-20.22,-19.0,-62,-18,-20.0,-19.0,-23.325,-18.225
301,reset,-0.15,1,-20.18,-19.0,-63,-18,-19.0,-19.0,-24.1,-18.225
302,reset,-0.15,2,-20.14,-19.0,-62,-18,-19.0,-19.0,-23.325,-19.0
303,reset,-0.15,3,-20.12,-19.0,-62,-18,-19.0,-19.0,-23.1,-19.0
304,reset,-0.15,4,-20.12,-19.0,-63,-18,-19.0,-19.0,-23.875,-19.0
305,reset,-0.15,5,-19.74,-19.0,-63,0,-19.0,-19.0,-23.1,-18.0
306,reset,-0.15,6,-20.12,-19.0,-64,-18,-19.0,-19.0,-23.875,-18.0
307,reset,-0.15,7,-19.76,-19.0,-64,2,-19.0,-19.0,-24.1,-18.225
308,reset,-0.15,8,-20.12,-19.0,-64,-18,-19.0,-19.0,-23.1,-18.225
309,reset,-0.15,9,-19.8,-19.0,-64,1,-19.0,-19.0,-24.1,-18.225
310,reset,-0.15,10,-20.1,-19.0,-63,-18,-19.0,-19.0,-24.1,-18.0
311,reset,-0.15,11,-20.1,-19.0,-64,-18,-19.0,-19.0,-23.1,-18.0
312,reset,-0.15,12,-20.1,-19.0,-63,-18,-19.0,-19.0,-23.1,-19.0
313,reset,-0.15,13,-20.1,-19.0,-62,-18,-19.0,-19.0,-23.875,-18.0
314,reset,-0.15,14,-20.18,-19.0,-63,-18,-19.0,-19.0,-24.1,-19.0
315,reset,-0.15,15,-20.04,-19.0,-63,-18,-19.0,-19.0,-23.1,-18.0
316,reset,-0.15,16,-20.08,-19.0,-63,-18,-19.0,-19.0,-23.875,-18.0
317,reset,-0.15,17,-20.14,-19.0,-63,-18,-19.0,-19.0,-23.875,-18.225
318,reset,-0.15,18,-19.78,-19.0,-63,0,-19.0,-19.0,-23.875,-18.0
319,reset,-0.15,19,-19.74,-19.0,-63,1,-19.0,-19.0,-23.875,-18.225
320,reset,-0.15,20,-20.2,-19.0,-63,-18,-19.75,-19.0,-24.1,-18.225
321,reset,-0.15,21,-20.18,-19.0,-63,-18,-19.0,-19.0,-24.325,-18.225
322,reset,-0.15,22,-20.2,-19.0,-63,-18,-19.0,-19.0,-24.325,-18.225
323,reset,-0.15,23,-20.14,-19.0,-63,-18,-19.0,-19.0,-24.1,-18.225
324,reset,-0.15,24,-20.16,-19.0,-63,-18,-19.0,-19.0,-24.325,-18.225
325,reset,-0.15,25,-20.18,-19.0,-63,-18,-19.0,-19.0,-23.55,-18.225
326,reset,-0.15,26,-20.1,-19.0,-62,-18,-19.0,-19.0,-23.1,-19.0
327,reset,-0.15,27,-20.18,-19.0,-62,-18,-19.75,-19.0,-23.325,-19.0
328,reset,-0.15,28,-20.16,-19.0,-62,-19,-19.0,-19.0,-23.325,-19.0
329,reset,-0.15,29,-20.22,-19.0,-62,-18,-20.0,-19.0,-24.325,-18.225
330,reset,-0.15,30,-19.74,-19.0,-62,2,-19.75,-19.0,-23.875,-18.0
331,reset,-0.15,31,-20.2,-19.0,-62,-19,-19.75,-19.0,-23.875,-19.0
332,reset,-0.15,32,-20.1,-19.0,-63,-18,-19.0,-19.0,-23.875,-18.0
333,reset,-0.15,33,-20.08,-19.0,-63,-18,-19.0,-19.0,-23.1,-19.0
334,reset,-0.15,34,-20.18,-19.0,-63,-18,-19.0,-19.0,-23.775,-19.0
335,reset,-0.15,35,-20.2,-19.0,-64,-18,-19.0,-19.0,-23.55,-18.225
336,reset,-0.15,36,-20.16,-19.0,-64,-18,-19.0,-19.0,-23.1,-18.225
337,reset,-0.15,37,-20.18,-19.0,-64,-18,-19.75,-19.0,-23.1,-18.225
338,reset,-0.15,38,-20.12,-19.0,-64,-18,-19.0,-19.0,-23.1,-18.0
339,reset,-0.15,39,-19.74,-19.0,-64,2,-19.0,-19.0,-23.325,-18.0
340,reset,-0.15,40,-20.1,-19.0,-64,-18,-19.0,-19.0,-23.1,-19.0
341,reset,-0.15,41,-20.18,-19.0,-64,-18,-19.0,-19.0,-23.325,-19.0
342,reset,-0.15,42,-20.22,-19.0,-64,-18,-19.0,-19.0,-23.325,-19.0
343,reset,-0.15,43,-20.12,-19.0,-63,-18,-19.0,-19.0,-23.1,-18.225
344,reset,-0.15,44,-20.22,-19.0,-63,-19,-19.75,-19.0,-23.325,-19.0
345,reset,-0.15,45,-20.16,-19.0,-63,-18,-19.0,-19.0,-23.325,-19.0
346,reset,-0.15,46,-20.18,-19.0,-63,-19,-19.0,-19.0,-23.325,-19.0
347,reset,-0.15,47,-20.1,-19.0,-62,-18,-19.0,-19.0,-23.325,-19.0
348,reset,-0.15,48,-20.1,-19.0,-62,-18,-19.0,-19.0,-23.325,-18.225
349,reset,-0.15,49,-18.68,-19.0,-62,51,-19.0,-19.0,-23.1,-18.0
350,reset,-0.15,50,-20.16,-19.0,-62,-18,-19.0,-19.0,-23.55,-18.225
351,reset,-0.15,51,-20.02,-19.0,-62,-18,-19.0,-19.0,-23.325,-18.225
352,reset,-0.15,52,-20.2,-19.0,-63,-18,-19.75,-19.0,-23.325,-19.0
353,reset,-0.15,53,-20.16,-19.0,-63,-18,-19.0,-19.0,-24.1,-19.0
354,reset,-0.15,54,-20.26,-19.0,-63,-19,-20.0,-19.0,-24.1,-19.0
355,reset,-0.15,55,-20.2,-19.0,-63,-19,-19.0,-19.0,-24.325,-19.0
356,reset,-0.15,56,-20.14,-19.0,-63,-18,-19.0,-19.0,-23.325,-19.0
357,reset,-0.15,57,-20.22,-19.0,-63,-19,-19.75,-19.0,-23.875,-19.0
358,reset,-0.15,58,-20.22,-19.0,-63,-19,-19.0,-19.0,-24.1,-19.0
359,reset,-0.15,59,-20.12,-19.0,-63,-18,-19.0,-19.0,-23.1,-18.225
360,reset,-0.15,60,-20.2,-19.0,-63,-18,-19.0,-19.0,-24.1,-19.0
361,reset,-0.15,61,-20.16,-19.0,-63,-18,-19.0,-19.0,-23.1,-19.0
362,reset,-0.15,62,-20.24,-19.0,-63,-19,-20.0,-19.0,-23.1,-19.0
363,reset,-0.15,63,-20.12,-19.0,-63,-18,-19.0,-19.0,-23.875,-19.0
364,reset,-0.15,64,-20.18,-19.0,-62,-19,-19.0,-19.0,-23.875,-19.0
365,reset,-0.15,65,-20.08,-19.0,-62,-18,-19.0,-19.0,-23.1,-18.0
366,reset,-0.15,66,-20.14,-19.0,-62,-19,-19.0,-19.0,-23.1,-19.0
367,reset,-0.15,67,-19.82,-19.0,-63,1,-19.0,-19.0,-24.1,-19.0
368,reset,-0.15,68,-20.06,-19.0,-62,-18,-19.0,-19.0,-23.875,-19.0
369,reset,-0.15,69,-20.12,-19.0,-61,-19,-19.0,-19.0,-23.875,-19.0
370,reset,-0.15,70,-20.1,-19.0,-61,-19,-19.0,-19.0,-23.875,-19.0
371,reset,-0.15,71,-20.1,-19.0,-62,-19,-19.0,-19.0,-23.875,-19.0
372,reset,-0.15,72,-20.16,-19.0,-61,-18,-19.75,-19.0,-24.1,-18.225
373,reset,-0.15,73,-20.14,-19.0,-63,-18,-19.0,-19.0,-24.1,-19.0
374,reset,-0.15,74,-20.12,-19.0,-62,-18,-19.0,-19.0,-24.1,-18.225
375,reset,-0.15,75,-20.12,-19.0,-63,-18,-19.0,-19.0,-23.875,-19.0
376,reset,-0.15,76,-20.1,-19.0,-63,-18,-19.0,-19.0,-23.875,-19.0
377,reset,-0.15,77,-20.14,-19.0,-63,-19,-19.0,-19.0,-23.875,-19.0
378,reset,-0.15,78,-20.18,-19.0,-61,-18,-20.0,-19.0,-23.875,-19.0
379,reset,-0.15,79,-20.14,-19.0,-62,-18,-19.75,-19.0,-23.875,-18.0
380,reset,-0.15,80,-20.18,-19.0,-62,-18,-19.75,-19.0,-23.875,-19.0
381,reset,-0.15,81,-20.18,-19.0,-62,-18,-19.75,-19.0,-23.875,-19.0
382,reset,-0.15,82,-20.14,-19.0,-63,-18,-19.0,-19.0,-23.875,-19.0
383,reset,-0.15,83,-19.76,-19.0,-63,0,-19.0,-19.0,-23.325,-18.225
384,reset,-0.15,84,-20.16,-19.0,-63,-19,-19.0,-19.0,-23.325,-19.0
385,reset,-0.15,85,-20.14,-19.0,-63,-18,-19.0,-19.0,-23.1,-19.0
386,reset,-0.15,86,-20.18,-19.0,-63,-18,-19.0,-19.0,-23.325,-19.0
387,reset,-0.15,87,-20.3,-19.0,-63,-18,-19.0,-19.0,-25.55,-19.0
388,reset,-0.15,88,-20.16,-19.0,-63,-19,-19.0,-19.0,-23.1,-19.0
389,reset,-0.15,89,-20.24,-19.0,-63,-18,-20.0,-19.0,-23.325,-19.0
390,reset,-0.15,90,-19.76,-19.0,-63,1,-19.0,-19.0,-23.325,-19.0
391,reset,-0.15,91,-20.2,-19.0,-63,-18,-19.0,-19.0,-23.325,-19.0
392,reset,-0.15,92,-20.22,-19.0,-63,-18,-20.0,-19.0,-23.325,-18.225
393,reset,-0.15,93,-20.2,-19.0,-62,-19,-19.0,-19.0,-24.1,-19.0
394,reset,-0.15,94,-20.22,-19.0,-63,-19,-19.75,-19.0,-23.325,-19.0
395,reset,-0.15,95,-20.22,-19.0,-62,-18,-19.75,-19.0,-23.325,-19.0
396,reset,-0.15,96,-20.18,-19.0,-62,-18,-19.0,-19.0,-23.325,-19.0
397,reset,-0.15,97,-20.2,-19.0,-63,-19,-19.0,-19.0,-24.1,-19.0
398,reset,-0.15,98,-20.18,-19.0,-63,-18,-19.0,-19.0,-23.325,-18.225
399,reset,-0.15,99,-20.18,-19.0,-64,-18,-19.0,-19.0,-23.325,-18.225


==> data/chip_8/sl_1_bl_5/read_stab/read-stability-multiple-times-hrs-neg--0.2.csv <==
index,action,vread,iteration,curr_mean,curr_median,curr_min,curr_max,curr_q25,curr_q75,curr_q025,curr_q975
200,reset,-0.2,0,-28.0,-25.0,-94,-24,-26.0,-25.0,-74.75,-24.0
201,reset,-0.2,1,-27.92,-25.0,-94,-24,-26.0,-25.0,-74.75,-24.0
202,reset,-0.2,2,-27.8,-25.0,-94,-24,-25.0,-25.0,-73.975,-24.0
203,reset,-0.2,3,-27.88,-25.0,-94,-24,-26.0,-25.0,-73.975,-24.0
204,reset,-0.2,4,-27.98,-25.0,-94,-24,-26.0,-25.0,-73.975,-24.0
205,reset,-0.2,5,-27.84,-25.0,-94,-24,-25.75,-25.0,-73.975,-24.0
206,reset,-0.2,6,-27.98,-25.0,-94,-24,-26.0,-25.0,-74.75,-24.0
207,reset,-0.2,7,-27.86,-25.0,-94,-24,-25.0,-25.0,-74.75,-24.0
208,reset,-0.2,8,-27.96,-25.0,-94,-24,-26.0,-25.0,-74.75,-24.0
209,reset,-0.2,9,-27.92,-25.0,-94,-24,-26.0,-25.0,-73.975,-24.0
210,reset,-0.2,10,-27.92,-25.0,-94,-24,-26.0,-25.0,-74.75,-24.0
211,reset,-0.2,11,-28.04,-25.0,-94,-24,-26.0,-25.0,-73.75,-24.0
212,reset,-0.2,12,-28.0,-25.0,-94,-24,-26.0,-25.0,-74.75,-24.0
213,reset,-0.2,13,-27.84,-25.0,-94,-24,-25.75,-25.0,-74.52499999999999,-24.0
214,reset,-0.2,14,-26.68,-25.0,-94,39,-26.0,-25.0,-74.52499999999999,-24.0
215,reset,-0.2,15,-28.04,-25.0,-94,-24,-26.0,-25.0,-74.52499999999999,-24.0
216,reset,-0.2,16,-28.02,-25.0,-94,-24,-26.0,-25.0,-73.975,-24.0
217,reset,-0.2,17,-28.0,-25.0,-94,-24,-26.0,-25.0,-74.52499999999999,-24.0
218,reset,-0.2,18,-27.9,-25.0,-94,-24,-26.0,-25.0,-74.52499999999999,-24.0
219,reset,-0.2,19,-27.96,-25.0,-94,-24,-26.0,-25.0,-73.75,-24.0
220,reset,-0.2,20,-27.9,-25.0,-94,-24,-26.0,-25.0,-74.3,-24.0
221,reset,-0.2,21,-27.96,-25.0,-93,-24,-26.0,-25.0,-74.3,-24.0
222,reset,-0.2,22,-27.94,-25.0,-93,-24,-26.0,-25.0,-74.3,-24.0
223,reset,-0.2,23,-27.94,-25.0,-93,-24,-26.0,-25.0,-74.52499999999999,-24.0
224,reset,-0.2,24,-27.92,-25.0,-93,-24,-26.0,-25.0,-74.52499999999999,-24.0
225,reset,-0.2,25,-27.88,-25.0,-93,-24,-26.0,-25.0,-73.75,-24.0
226,reset,-0.2,26,-28.04,-25.0,-93,-24,-26.0,-25.0,-74.52499999999999,-24.0
227,reset,-0.2,27,-27.84,-25.0,-94,-24,-25.75,-25.0,-74.52499999999999,-24.0
228,reset,-0.2,28,-27.92,-25.0,-94,-24,-26.0,-25.0,-73.52499999999999,-24.0
229,reset,-0.2,29,-27.88,-25.0,-93,-24,-26.0,-25.0,-73.75,-24.0
230,reset,-0.2,30,-27.96,-25.0,-94,-24,-26.0,-25.0,-74.3,-24.0
231,reset,-0.2,31,-27.9,-25.0,-94,-24,-26.0,-25.0,-74.52499999999999,-24.0
232,reset,-0.2,32,-27.94,-25.0,-93,-24,-26.0,-25.0,-74.52499999999999,-24.0
233,reset,-0.2,33,-27.84,-25.0,-94,-24,-25.75,-25.0,-74.3,-24.0
234,reset,-0.2,34,-27.9,-25.0,-93,-24,-26.0,-25.0,-74.52499999999999,-24.0
235,reset,-0.2,35,-27.78,-25.0,-93,-24,-26.0,-24.25,-73.75,-24.0
236,reset,-0.2,36,-27.84,-25.0,-93,-24,-26.0,-25.0,-73.52499999999999,-24.0
237,reset,-0.2,37,-27.96,-25.0,-93,-24,-26.0,-25.0,-74.52499999999999,-24.0
238,reset,-0.2,38,-27.94,-25.0,-93,-24,-26.0,-25.0,-73.75,-24.0
239,reset,-0.2,39,-27.88,-25.0,-93,-24,-25.75,-25.0,-74.52499999999999,-24.0
240,reset,-0.2,40,-27.9,-25.0,-93,-24,-26.0,-25.0,-73.75,-24.0
241,reset,-0.2,41,-27.92,-25.0,-93,-24,-26.0,-25.0,-74.3,-24.0
242,reset,-0.2,42,-27.86,-25.0,-93,-24,-26.0,-25.0,-74.52499999999999,-24.0
243,reset,-0.2,43,-28.0,-25.0,-93,-24,-26.0,-25.0,-74.52499999999999,-24.0
244,reset,-0.2,44,-27.84,-25.0,-93,-24,-25.75,-25.0,-74.52499999999999,-24.0
245,reset,-0.2,45,-27.96,-25.0,-94,-24,-26.0,-25.0,-74.3,-24.0
246,reset,-0.2,46,-27.9,-25.0,-94,-24,-26.0,-25.0,-74.3,-24.0
247,reset,-0.2,47,-27.84,-25.0,-93,-24,-26.0,-25.0,-74.3,-24.0
248,reset,-0.2,48,-27.94,-25.0,-93,-24,-26.0,-25.0,-74.52499999999999,-24.0
249,reset,-0.2,49,-27.86,-25.0,-93,-24,-25.75,-25.0,-74.52499999999999,-24.0
250,reset,-0.2,50,-27.92,-25.0,-93,-24,-26.0,-25.0,-74.3,-24.0
251,reset,-0.2,51,-27.9,-25.0,-93,-24,-26.0,-25.0,-74.52499999999999,-24.0
252,reset,-0.2,52,-27.94,-25.0,-93,-24,-26.0,-25.0,-74.52499999999999,-24.0
253,reset,-0.2,53,-27.96,-25.0,-93,-24,-26.0,-25.0,-74.975,-24.0
254,reset,-0.2,54,-27.96,-25.0,-93,-24,-26.0,-25.0,-74.75,-24.0
255,reset,-0.2,55,-28.0,-25.0,-93,-24,-26.0,-25.0,-74.52499999999999,-24.0
256,reset,-0.2,56,-28.04,-25.0,-93,-24,-26.0,-25.0,-74.75,-24.0
257,reset,-0.2,57,-28.04,-25.0,-93,-24,-26.0,-25.0,-74.75,-24.0
258,reset,-0.2,58,-27.98,-25.0,-93,-24,-26.0,-25.0,-74.52499999999999,-24.0
259,reset,-0.2,59,-28.0,-25.0,-93,-24,-26.0,-25.0,-74.52499999999999,-24.0
260,reset,-0.2,60,-27.96,-25.0,-93,-24,-26.0,-25.0,-74.52499999999999,-24.0
261,reset,-0.2,61,-27.98,-25.0,-93,-24,-26.0,-25.0,-74.52499999999999,-24.0
262,reset,-0.2,62,-28.0,-25.0,-94,-24,-26.0,-25.0,-73.75,-24.0
263,reset,-0.2,63,-28.12,-25.0,-94,-24,-26.0,-25.0,-74.52499999999999,-24.0
264,reset,-0.2,64,-28.06,-25.0,-94,-24,-26.0,-25.0,-75.3,-24.0
265,reset,-0.2,65,-28.0,-25.0,-94,-24,-26.0,-25.0,-74.3,-24.0
266,reset,-0.2,66,-28.04,-25.0,-94,-24,-26.0,-25.0,-74.3,-24.0
267,reset,-0.2,67,-28.0,-25.0,-93,-24,-26.0,-25.0,-74.3,-24.0
268,reset,-0.2,68,-27.86,-25.0,-93,-24,-26.0,-25.0,-74.3,-24.0
269,reset,-0.2,69,-27.96,-25.0,-93,-24,-26.0,-25.0,-74.3,-24.0
270,reset,-0.2,70,-27.94,-25.0,-93,-24,-26.0,-25.0,-74.3,-24.0
271,reset,-0.2,71,-27.96,-25.0,-93,-24,-26.0,-25.0,-74.3,-24.0
272,reset,-0.2,72,-28.06,-25.0,-94,-24,-26.0,-25.0,-74.3,-24.0
273,reset,-0.2,73,-27.94,-25.0,-94,-24,-26.0,-25.0,-74.3,-24.0
274,reset,-0.2,74,-28.02,-25.0,-93,-24,-26.0,-25.0,-75.07499999999999,-24.0
275,reset,-0.2,75,-28.02,-25.0,-93,-24,-26.0,-25.0,-74.52499999999999,-24.0
276,reset,-0.2,76,-27.98,-25.0,-93,-24,-26.0,-25.0,-74.3,-24.0
277,reset,-0.2,77,-28.08,-25.0,-93,-24,-26.0,-25.0,-74.52499999999999,-24.0
278,reset,-0.2,78,-28.12,-25.0,-94,-24,-26.0,-25.0,-75.52499999999999,-24.0
279,reset,-0.2,79,-28.12,-25.0,-94,-24,-26.0,-25.0,-75.3,-24.0
280,reset,-0.2,80,-28.0,-25.0,-94,-24,-26.0,-25.0,-74.3,-24.0
281,reset,-0.2,81,-28.04,-25.0,-94,-24,-26.0,-25.0,-75.3,-24.0
282,reset,-0.2,82,-28.0,-25.0,-94,-24,-26.0,-25.0,-75.07499999999999,-24.0
283,reset,-0.2,83,-28.04,-25.0,-93,-24,-26.0,-25.0,-74.3,-24.0
284,reset,-0.2,84,-27.98,-25.0,-93,-24,-26.0,-25.0,-74.52499999999999,-24.0
285,reset,-0.2,85,-28.08,-25.0,-93,-24,-26.0,-25.0,-74.07499999999999,-24.0
286,reset,-0.2,86,-27.92,-25.0,-93,-24,-26.0,-25.0,-74.3,-24.0
287,reset,-0.2,87,-28.02,-25.0,-93,-24,-26.0,-25.0,-74.3,-24.0
288,reset,-0.2,88,-28.02,-25.0,-93,-24,-26.0,-25.0,-75.3,-24.0
289,reset,-0.2,89,-27.94,-25.0,-93,-24,-26.0,-25.0,-74.52499999999999,-24.0
290,reset,-0.2,90,-28.04,-25.0,-93,-24,-26.0,-25.0,-74.52499999999999,-24.0
291,reset,-0.2,91,-28.0,-25.0,-93,-24,-26.0,-25.0,-75.07499999999999,-24.0
292,reset,-0.2,92,-27.94,-25.0,-93,-24,-26.0,-25.0,-75.07499999999999,-24.0
293,reset,-0.2,93,-28.06,-25.0,-93,-24,-26.0,-25.0,-75.07499999999999,-24.0
294,reset,-0.2,94,-28.0,-25.0,-93,-24,-26.0,-25.0,-74.3,-24.0
295,reset,-0.2,95,-28.04,-25.0,-93,-24,-26.0,-25.0,-75.07499999999999,-24.0
296,reset,-0.2,96,-27.94,-25.0,-93,-24,-26.0,-25.0,-74.85,-24.0
297,reset,-0.2,97,-28.02,-25.0,-93,-24,-26.0,-25.0,-74.85,-24.0
298,reset,-0.2,98,-27.96,-25.0,-93,-24,-26.0,-25.0,-74.07499999999999,-24.0
299,reset,-0.2,99,-27.96,-25.0,-94,-24,-26.0,-25.0,-74.85,-24.0


==> data/chip_8/sl_1_bl_5/read_stab/read-stability-multiple-times-hrs-neg--0.25.csv <==
index,action,vread,iteration,curr_mean,curr_median,curr_min,curr_max,curr_q25,curr_q75,curr_q025,curr_q975
100,reset,-0.25,0,-33.68,-31.0,-117,-30,-32.75,-31.0,-43.1,-30.0
101,reset,-0.25,1,-33.72,-31.0,-116,-30,-33.0,-31.0,-42.1,-30.0
102,reset,-0.25,2,-33.72,-31.0,-116,-30,-32.75,-31.0,-43.875,-30.0
103,reset,-0.25,3,-33.74,-32.0,-115,-30,-32.75,-31.0,-42.1,-30.0
104,reset,-0.25,4,-33.76,-31.5,-116,-30,-33.0,-31.0,-41.325,-30.0
105,reset,-0.25,5,-33.82,-32.0,-116,-30,-32.75,-31.0,-43.65,-30.0
106,reset,-0.25,6,-33.7,-31.0,-116,-30,-33.0,-31.0,-41.1,-30.0
107,reset,-0.25,7,-33.66,-31.0,-115,-30,-33.0,-31.0,-40.55,-30.0
108,reset,-0.25,8,-33.74,-31.5,-115,-30,-32.0,-31.0,-41.325,-30.0
109,reset,-0.25,9,-33.68,-31.5,-116,-30,-32.0,-31.0,-41.325,-30.0
110,reset,-0.25,10,-33.72,-31.5,-115,-30,-32.75,-31.0,-41.325,-30.0
111,reset,-0.25,11,-33.68,-31.0,-116,-30,-33.0,-31.0,-41.325,-30.0
112,reset,-0.25,12,-33.7,-32.0,-116,-30,-32.75,-31.0,-42.875,-30.0
113,reset,-0.25,13,-33.68,-32.0,-115,-30,-32.0,-31.0,-41.325,-30.0
114,reset,-0.25,14,-33.7,-32.0,-115,-30,-32.0,-31.0,-41.325,-30.0
115,reset,-0.25,15,-33.64,-31.5,-115,-30,-32.0,-31.0,-40.325,-30.0
116,reset,-0.25,16,-33.72,-32.0,-116,-30,-32.0,-31.0,-40.55,-30.0
117,reset,-0.25,17,-33.64,-32.0,-115,-30,-32.0,-31.0,-40.55,-30.0
118,reset,-0.25,18,-33.68,-32.0,-115,-30,-32.0,-31.0,-40.325,-30.0
119,reset,-0.25,19,-33.66,-31.5,-116,-30,-32.0,-31.0,-40.55,-30.0
120,reset,-0.25,20,-33.68,-31.0,-115,-30,-32.0,-31.0,-40.55,-30.0
121,reset,-0.25,21,-33.72,-31.5,-115,-30,-32.0,-31.0,-41.325,-30.0
122,reset,-0.25,22,-33.7,-31.5,-115,-30,-32.75,-31.0,-41.325,-30.0
123,reset,-0.25,23,-33.86,-32.0,-115,-30,-33.0,-31.0,-42.1,-30.0
124,reset,-0.25,24,-33.84,-32.0,-115,-30,-32.75,-31.0,-42.1,-30.0
125,reset,-0.25,25,-33.8,-31.0,-116,-30,-33.0,-31.0,-41.55,-30.0
126,reset,-0.25,26,-33.82,-31.0,-115,-30,-32.0,-31.0,-42.55,-30.0
127,reset,-0.25,27,-33.86,-31.0,-115,-30,-33.0,-31.0,-42.55,-30.0
128,reset,-0.25,28,-33.84,-31.5,-115,-30,-33.0,-31.0,-41.55,-30.0
129,reset,-0.25,29,-34.0,-32.0,-115,-30,-33.0,-31.0,-43.1,-30.0
130,reset,-0.25,30,-33.98,-32.0,-115,-30,-33.0,-31.0,-43.875,-30.0
131,reset,-0.25,31,-34.0,-32.0,-116,-30,-33.0,-31.0,-44.1,-30.0
132,reset,-0.25,32,-33.9,-32.0,-116,-30,-33.0,-31.0,-41.0,-30.0
133,reset,-0.25,33,-33.86,-32.0,-116,-30,-32.75,-31.0,-41.775,-30.0
134,reset,-0.25,34,-34.0,-32.0,-116,-30,-33.0,-31.0,-41.775,-30.0
135,reset,-0.25,35,-33.94,-32.0,-116,-30,-33.0,-31.0,-41.775,-30.0
136,reset,-0.25,36,-33.92,-32.0,-116,-30,-33.0,-31.0,-41.775,-30.0
137,reset,-0.25,37,-33.88,-32.0,-116,-30,-32.75,-31.0,-41.775,-30.0
138,reset,-0.25,38,-33.82,-32.0,-116,-30,-33.0,-31.0,-41.0,-30.0
139,reset,-0.25,39,-33.88,-32.0,-116,-30,-33.0,-31.0,-41.55,-30.0
140,reset,-0.25,40,-33.9,-32.0,-115,-30,-33.0,-31.0,-41.775,-30.0
141,reset,-0.25,41,-33.82,-32.0,-115,-30,-32.75,-31.0,-42.55,-30.0
142,reset,-0.25,42,-33.9,-32.0,-116,-30,-32.0,-31.0,-43.325,-30.0
143,reset,-0.25,43,-33.9,-31.5,-116,-30,-32.75,-31.0,-41.775,-30.0
144,reset,-0.25,44,-34.08,-32.0,-115,-30,-33.0,-31.0,-41.775,-30.0
145,reset,-0.25,45,-33.98,-32.0,-115,-30,-33.0,-31.0,-42.325,-30.0
146,reset,-0.25,46,-34.0,-32.0,-116,-30,-33.0,-31.0,-41.775,-30.0
147,reset,-0.25,47,-33.92,-32.0,-116,-30,-33.0,-31.0,-42.55,-30.0
148,reset,-0.25,48,-33.88,-32.0,-115,-30,-33.0,-31.0,-41.775,-30.0
149,reset,-0.25,49,-33.94,-32.0,-116,-30,-33.0,-31.0,-41.775,-30.0
150,reset,-0.25,50,-34.1,-32.0,-116,-30,-33.0,-31.0,-42.55,-30.0
151,reset,-0.25,51,-33.98,-32.0,-116,-30,-32.75,-31.0,-41.55,-30.0
152,reset,-0.25,52,-33.9,-32.0,-116,-30,-33.0,-31.0,-42.55,-30.0
153,reset,-0.25,53,-33.98,-32.0,-116,-30,-33.0,-31.0,-42.55,-30.0
154,reset,-0.25,54,-33.96,-32.0,-116,-30,-33.0,-31.0,-42.55,-30.0
155,reset,-0.25,55,-33.98,-32.0,-115,-30,-33.0,-31.0,-41.775,-30.0
156,reset,-0.25,56,-33.98,-32.0,-116,-30,-33.0,-31.0,-44.875,-30.0
157,reset,-0.25,57,-33.92,-31.5,-116,-30,-33.0,-31.0,-44.1,-30.0
158,reset,-0.25,58,-34.0,-31.0,-116,-30,-33.0,-31.0,-44.1,-30.0
159,reset,-0.25,59,-34.04,-31.5,-116,-30,-33.0,-31.0,-44.1,-30.0
160,reset,-0.25,60,-34.14,-31.5,-117,-30,-33.0,-31.0,-44.875,-30.0
161,reset,-0.25,61,-33.96,-32.0,-117,-30,-33.0,-31.0,-42.55,-30.0
162,reset,-0.25,62,-33.84,-31.0,-116,-30,-33.0,-31.0,-41.775,-30.0
163,reset,-0.25,63,-33.84,-31.5,-117,-30,-33.0,-31.0,-40.775,-30.0
164,reset,-0.25,64,-33.98,-31.5,-117,-30,-33.0,-31.0,-41.775,-30.0
165,reset,-0.25,65,-33.9,-32.0,-116,-30,-33.0,-31.0,-41.55,-30.0
166,reset,-0.25,66,-34.0,-32.0,-116,-30,-33.0,-31.0,-42.55,-30.0
167,reset,-0.25,67,-34.02,-32.0,-117,-30,-33.0,-31.0,-41.55,-30.0
168,reset,-0.25,68,-33.84,-31.5,-116,-30,-33.0,-31.0,-41.775,-30.0
169,reset,-0.25,69,-33.32,-32.0,-117,0,-33.0,-31.0,-40.775,-30.0
170,reset,-0.25,70,-33.9,-32.0,-117,-30,-33.0,-31.0,-41.775,-30.0
171,reset,-0.25,71,-33.78,-31.5,-116,-30,-33.0,-31.0,-41.55,-30.0
172,reset,-0.25,72,-33.86,-32.0,-117,-30,-33.0,-31.0,-42.55,-30.0
173,reset,-0.25,73,-33.88,-32.0,-117,-30,-32.75,-31.0,-43.1,-30.0
174,reset,-0.25,74,-33.88,-32.0,-117,-30,-33.0,-31.0,-43.1,-30.0
175,reset,-0.25,75,-33.7,-31.0,-116,-30,-32.0,-31.0,-43.1,-30.0
176,reset,-0.25,76,-33.84,-32.0,-116,-30,-32.75,-31.0,-43.875,-30.0
177,reset,-0.25,77,-33.92,-32.0,-116,-30,-32.75,-31.0,-43.1,-30.0
178,reset,-0.25,78,-33.8,-32.0,-116,-30,-32.75,-31.0,-43.1,-30.0
179,reset,-0.25,79,-33.94,-32.0,-116,-30,-32.75,-31.0,-43.1,-30.0
180,reset,-0.25,80,-33.9,-32.0,-116,-30,-33.0,-31.0,-43.1,-30.0
181,reset,-0.25,81,-33.8,-32.0,-116,-30,-32.0,-31.0,-42.325,-30.0
182,reset,-0.25,82,-33.84,-32.0,-116,-30,-32.75,-31.0,-42.325,-30.0
183,reset,-0.25,83,-33.86,-31.5,-116,-30,-32.0,-31.0,-43.1,-30.0
184,reset,-0.25,84,-33.76,-32.0,-116,-30,-32.0,-31.0,-42.325,-30.0
185,reset,-0.25,85,-33.9,-31.0,-117,-30,-33.0,-31.0,-43.1,-30.0
186,reset,-0.25,86,-33.82,-32.0,-116,-30,-32.0,-31.0,-43.1,-30.0
187,reset,-0.25,87,-33.76,-31.0,-116,-30,-32.0,-31.0,-43.325,-30.0
188,reset,-0.25,88,-33.9,-32.0,-116,-30,-33.0,-31.0,-43.1,-30.0
189,reset,-0.25,89,-33.88,-31.5,-116,-30,-33.0,-31.0,-43.1,-30.0
190,reset,-0.25,90,-33.1,-32.0,-117,1,-32.0,-31.0,-43.1,-30.0
191,reset,-0.25,91,-33.78,-32.0,-117,-30,-32.75,-31.0,-42.325,-30.0
192,reset,-0.25,92,-33.7,-32.0,-116,-30,-32.0,-31.0,-43.1,-30.0
193,reset,-0.25,93,-33.78,-32.0,-117,-30,-32.0,-31.0,-42.1,-30.0
194,reset,-0.25,94,-33.76,-31.5,-116,-30,-32.75,-31.0,-42.325,-30.0
195,reset,-0.25,95,-33.9,-32.0,-117,-30,-32.0,-31.0,-42.325,-30.0
196,reset,-0.25,96,-33.86,-32.0,-116,-30,-32.75,-31.0,-42.325,-30.0
197,reset,-0.25,97,-33.9,-32.0,-117,-30,-32.75,-31.0,-42.325,-30.0
198,reset,-0.25,98,-33.9,-32.0,-116,-30,-32.75,-31.0,-42.325,-30.0
199,reset,-0.25,99,-33.84,-32.0,-116,-30,-32.75,-31.0,-41.55,-30.0


==> data/chip_8/sl_1_bl_5/read_stab/read-stability-multiple-times-hrs-neg--0.3.csv <==
index,action,vread,iteration,curr_mean,curr_median,curr_min,curr_max,curr_q25,curr_q75,curr_q025,curr_q975
0,reset,-0.3,0,-38.6,-38.0,-67,-36,-39.0,-37.0,-47.65,-36.0
1,reset,-0.3,1,-37.64,-37.0,-61,0,-38.75,-37.0,-48.75,-36.0
2,reset,-0.3,2,-38.46,-38.0,-63,-36,-38.75,-37.0,-48.75,-36.0
3,reset,-0.3,3,-37.76,-38.0,-64,2,-38.0,-37.0,-50.074999999999996,-36.0
4,reset,-0.3,4,-38.44,-38.0,-63,-36,-38.0,-37.0,-49.75,-36.0
5,reset,-0.3,5,-37.66,-38.0,-63,1,-38.0,-37.0,-50.3,-36.0
6,reset,-0.3,6,-38.44,-38.0,-62,-36,-38.0,-37.0,-49.525,-36.0
7,reset,-0.3,7,-38.46,-38.0,-63,-36,-38.0,-37.0,-48.75,-36.0
8,reset,-0.3,8,-38.46,-38.0,-63,-36,-38.0,-37.0,-49.525,-36.0
9,reset,-0.3,9,-38.36,-38.0,-62,-36,-38.0,-37.0,-48.75,-36.0
10,reset,-0.3,10,-38.4,-38.0,-62,-36,-38.0,-37.0,-48.75,-36.0
11,reset,-0.3,11,-38.4,-38.0,-61,-36,-38.0,-37.0,-48.75,-36.0
12,reset,-0.3,12,-38.36,-37.5,-61,-36,-38.75,-37.0,-47.2,-36.0
13,reset,-0.3,13,-38.34,-38.0,-62,-36,-38.0,-37.0,-47.2,-36.0
14,reset,-0.3,14,-38.52,-38.0,-62,-36,-38.75,-37.0,-47.425,-36.0
15,reset,-0.3,15,-38.42,-37.5,-64,-36,-38.0,-37.0,-47.65,-36.0
16,reset,-0.3,16,-38.44,-37.5,-62,-36,-38.0,-37.0,-47.65,-36.0
17,reset,-0.3,17,-38.44,-38.0,-62,-36,-38.0,-37.0,-47.425,-36.0
18,reset,-0.3,18,-38.44,-38.0,-61,-36,-38.0,-37.0,-47.425,-36.0
19,reset,-0.3,19,-38.44,-38.0,-62,-36,-38.0,-37.0,-47.425,-36.0
20,reset,-0.3,20,-38.46,-38.0,-62,-36,-38.0,-37.0,-47.2,-36.0
21,reset,-0.3,21,-38.56,-38.0,-61,-36,-39.0,-37.0,-46.975,-36.0
22,reset,-0.3,22,-38.38,-38.0,-62,-36,-38.0,-37.0,-46.975,-36.0
23,reset,-0.3,23,-38.48,-38.0,-61,-36,-38.0,-37.0,-47.425,-36.0
24,reset,-0.3,24,-38.52,-38.0,-60,-36,-39.0,-37.0,-47.425,-36.0
25,reset,-0.3,25,-38.52,-38.0,-60,-36,-39.0,-37.0,-47.425,-36.0
26,reset,-0.3,26,-38.54,-38.0,-62,-36,-38.0,-37.0,-47.425,-36.0
27,reset,-0.3,27,-38.64,-38.0,-62,-36,-39.0,-37.0,-48.2,-36.0
28,reset,-0.3,28,-38.6,-38.0,-62,-36,-39.0,-37.0,-47.2,-36.0
29,reset,-0.3,29,-37.88,-38.0,-63,2,-39.0,-37.0,-47.425,-36.0
30,reset,-0.3,30,-38.8,-38.0,-62,-36,-39.0,-37.0,-47.425,-36.0
31,reset,-0.3,31,-38.74,-38.0,-63,-36,-39.0,-37.0,-48.975,-36.0
32,reset,-0.3,32,-38.8,-38.0,-65,-36,-39.0,-37.0,-48.975,-36.0
33,reset,-0.3,33,-38.74,-38.0,-65,-36,-39.0,-37.0,-46.875,-36.0
34,reset,-0.3,34,-38.76,-38.0,-65,-36,-39.0,-37.0,-48.975,-36.0
35,reset,-0.3,35,-38.8,-38.0,-63,-36,-39.0,-37.0,-48.975,-36.0
36,reset,-0.3,36,-38.84,-38.0,-61,-36,-39.0,-37.0,-50.2,-36.0
37,reset,-0.3,37,-38.76,-38.0,-61,-36,-39.0,-37.0,-48.975,-36.0
38,reset,-0.3,38,-38.8,-38.0,-61,-36,-39.0,-37.0,-49.975,-36.0
39,reset,-0.3,39,-38.84,-38.0,-62,-36,-39.0,-37.0,-49.2,-36.0
40,reset,-0.3,40,-38.86,-38.0,-62,-36,-39.0,-37.0,-49.2,-36.0
41,reset,-0.3,41,-38.7,-38.0,-62,-36,-39.0,-37.0,-48.975,-36.0
42,reset,-0.3,42,-37.54,-38.0,-67,32,-39.0,-37.0,-49.75,-36.0
43,reset,-0.3,43,-38.84,-38.0,-68,-36,-39.0,-37.0,-53.85,-36.0
44,reset,-0.3,44,-38.82,-38.0,-63,-36,-39.0,-37.0,-53.625,-36.0
45,reset,-0.3,45,-38.88,-38.0,-61,-36,-39.0,-37.0,-55.949999999999996,-36.0
46,reset,-0.3,46,-38.88,-38.0,-63,-36,-39.0,-37.0,-55.175,-36.0
47,reset,-0.3,47,-38.84,-38.0,-60,-36,-39.0,-37.0,-55.4,-36.0
48,reset,-0.3,48,-38.72,-38.0,-61,-36,-39.0,-37.0,-53.85,-36.0
49,reset,-0.3,49,-38.76,-38.0,-59,-36,-39.0,-37.0,-53.85,-36.0
50,reset,-0.3,50,-38.7,-38.0,-58,-36,-39.0,-37.0,-55.074999999999996,-36.0
51,reset,-0.3,51,-38.7,-38.0,-59,-36,-39.0,-37.0,-54.4,-36.0
52,reset,-0.3,52,-38.66,-38.0,-58,-36,-39.0,-37.0,-53.85,-36.0
53,reset,-0.3,53,-38.86,-38.0,-60,-36,-39.0,-37.0,-55.949999999999996,-36.0
54,reset,-0.3,54,-38.82,-38.0,-61,-36,-39.0,-37.0,-56.724999999999994,-36.0
55,reset,-0.3,55,-38.86,-38.0,-62,-36,-39.0,-37.0,-56.5,-36.0
56,reset,-0.3,56,-38.7,-38.0,-63,-36,-39.0,-37.0,-51.074999999999996,-36.0
57,reset,-0.3,57,-38.76,-38.0,-62,-36,-39.0,-37.0,-51.3,-36.0
58,reset,-0.3,58,-38.74,-38.0,-62,-36,-39.0,-37.0,-49.975,-36.0
59,reset,-0.3,59,-38.72,-38.0,-60,-36,-39.0,-37.0,-49.975,-36.0
60,reset,-0.3,60,-38.8,-38.0,-59,-36,-39.0,-37.0,-51.75,-36.0
61,reset,-0.3,61,-38.74,-38.0,-63,-36,-39.0,-37.0,-49.975,-36.0
62,reset,-0.3,62,-38.76,-38.0,-58,-36,-39.0,-37.0,-50.75,-36.0
63,reset,-0.3,63,-38.86,-38.0,-59,-36,-39.0,-37.0,-53.3,-36.0
64,reset,-0.3,64,-38.84,-38.0,-60,-36,-39.0,-37.0,-50.2,-36.0
65,reset,-0.3,65,-38.76,-38.0,-57,-36,-39.0,-37.0,-50.425,-36.0
66,reset,-0.3,66,-38.56,-38.0,-56,-36,-39.0,-37.0,-49.975,-36.0
67,reset,-0.3,67,-38.66,-38.0,-55,-36,-39.0,-37.0,-49.975,-36.0
68,reset,-0.3,68,-38.66,-38.0,-55,-36,-39.0,-37.0,-50.425,-36.0
69,reset,-0.3,69,-38.72,-38.0,-55,-36,-39.0,-37.0,-50.75,-36.0
70,reset,-0.3,70,-38.7,-38.0,-56,-36,-39.0,-37.0,-49.975,-36.0
71,reset,-0.3,71,-38.84,-38.0,-64,-36,-39.0,-37.0,-50.975,-36.0
72,reset,-0.3,72,-38.74,-38.0,-59,-36,-39.0,-37.0,-49.975,-36.0
73,reset,-0.3,73,-38.02,-38.0,-61,0,-39.0,-37.0,-49.975,-36.0
74,reset,-0.3,74,-38.76,-38.0,-63,-36,-39.0,-37.0,-49.975,-36.0
75,reset,-0.3,75,-38.74,-38.0,-62,-36,-39.0,-37.0,-49.2,-36.0
76,reset,-0.3,76,-38.78,-38.0,-60,-36,-38.75,-37.0,-50.425,-36.0
77,reset,-0.3,77,-38.82,-38.0,-61,-36,-39.0,-37.0,-53.3,-36.0
78,reset,-0.3,78,-39.04,-38.0,-61,-36,-39.0,-37.0,-55.625,-36.0
79,reset,-0.3,79,-38.96,-38.0,-60,-36,-39.0,-37.0,-54.525,-36.0
80,reset,-0.3,80,-38.98,-38.0,-61,-36,-39.0,-37.0,-52.325,-36.0
81,reset,-0.3,81,-38.88,-38.0,-61,-36,-39.0,-37.0,-53.3,-36.0
82,reset,-0.3,82,-38.8,-38.0,-61,-36,-39.0,-37.0,-52.75,-36.0
83,reset,-0.3,83,-38.74,-38.0,-61,-36,-39.0,-37.0,-52.074999999999996,-36.0
84,reset,-0.3,84,-38.62,-38.0,-61,-36,-39.0,-37.0,-51.3,-36.0
85,reset,-0.3,85,-38.74,-38.0,-61,-36,-39.0,-37.0,-50.75,-36.0
86,reset,-0.3,86,-38.74,-38.0,-61,-36,-39.0,-37.0,-50.75,-36.0
87,reset,-0.3,87,-38.74,-38.0,-60,-36,-39.0,-37.0,-52.074999999999996,-36.0
88,reset,-0.3,88,-38.76,-38.0,-63,-36,-39.0,-37.0,-50.525,-36.0
89,reset,-0.3,89,-38.92,-38.0,-62,-36,-39.0,-37.0,-54.074999999999996,-36.0
90,reset,-0.3,90,-38.94,-38.0,-62,-36,-39.0,-37.0,-54.85,-36.0
91,reset,-0.3,91,-38.94,-38.0,-60,-36,-39.0,-37.0,-55.4,-36.0
92,reset,-0.3,92,-38.96,-38.0,-61,-36,-39.0,-37.0,-55.074999999999996,-36.0
93,reset,-0.3,93,-38.24,-38.0,-61,0,-39.0,-37.0,-54.75,-36.0
94,reset,-0.3,94,-38.86,-38.0,-61,-36,-39.0,-37.0,-52.074999999999996,-36.0
95,reset,-0.3,95,-38.84,-38.0,-62,-36,-39.0,-37.0,-52.85,-36.0
96,reset,-0.3,96,-39.0,-38.0,-62,-36,-39.0,-37.0,-57.724999999999994,-36.0
97,reset,-0.3,97,-38.94,-38.0,-63,-36,-39.0,-37.0,-56.949999999999996,-36.0
98,reset,-0.3,98,-39.02,-38.0,-63,-36,-39.0,-37.0,-55.949999999999996,-36.0
99,reset,-0.3,99,-38.86,-38.0,-62,-36,-39.0,-37.0,-52.85,-36.0


==> data/chip_8/sl_1_bl_5/read_stab/read-stability-multiple-times-hrs-pos-0.1.csv <==
index,action,vread,iteration,curr_mean,curr_median,curr_min,curr_max,curr_q25,curr_q75,curr_q025,curr_q975
500,reset,0.1,0,10.7,10.0,10,26,10.0,11.0,10.0,11.0
501,reset,0.1,1,10.62,10.0,10,28,10.0,10.75,10.0,11.774999999999999
502,reset,0.1,2,10.74,10.0,10,29,10.0,11.0,10.0,11.774999999999999
503,reset,0.1,3,10.68,10.0,10,30,10.0,11.0,10.0,11.774999999999999
504,reset,0.1,4,10.68,10.0,0,33,10.0,11.0,10.0,11.0
505,reset,0.1,5,10.72,10.0,10,31,10.0,11.0,10.0,12.0
506,reset,0.1,6,10.66,10.0,10,32,10.0,10.0,10.0,11.0
507,reset,0.1,7,10.74,10.0,10,32,10.0,11.0,10.0,11.0
508,reset,0.1,8,10.66,10.0,10,31,10.0,10.75,10.0,11.0
509,reset,0.1,9,10.74,10.0,10,30,10.0,11.0,10.0,11.774999999999999
510,reset,0.1,10,10.62,10.0,10,32,10.0,10.0,10.0,11.0
511,reset,0.1,11,10.72,10.0,10,31,10.0,11.0,10.0,11.0
512,reset,0.1,12,10.72,10.0,10,30,10.0,11.0,10.0,12.549999999999997
513,reset,0.1,13,10.72,10.0,10,31,10.0,10.75,10.0,13.324999999999996
514,reset,0.1,14,10.84,10.0,10,31,10.0,11.0,10.0,12.549999999999997
515,reset,0.1,15,10.72,10.0,10,30,10.0,11.0,10.0,12.0
516,reset,0.1,16,10.82,10.0,10,31,10.0,11.0,10.0,12.774999999999999
517,reset,0.1,17,10.76,10.0,10,31,10.0,11.0,10.0,12.0
518,reset,0.1,18,10.9,10.0,10,30,10.0,11.0,10.0,12.0
519,reset,0.1,19,10.84,10.0,10,29,10.0,11.0,10.0,11.774999999999999
520,reset,0.1,20,10.82,10.0,10,31,10.0,11.0,10.0,11.774999999999999
521,reset,0.1,21,10.88,10.0,10,32,10.0,11.0,10.0,11.0
522,reset,0.1,22,10.74,10.0,10,30,10.0,11.0,10.0,11.0
523,reset,0.1,23,10.74,10.0,10,30,10.0,11.0,10.0,11.0
524,reset,0.1,24,10.8,10.0,10,30,10.0,11.0,10.0,11.774999999999999
525,reset,0.1,25,10.78,10.0,10,30,10.0,11.0,10.0,12.774999999999999
526,reset,0.1,26,10.68,10.0,2,31,10.0,11.0,10.0,11.774999999999999
527,reset,0.1,27,10.78,10.0,10,31,10.0,11.0,10.0,11.0
528,reset,0.1,28,10.88,10.0,10,30,10.0,11.0,10.0,11.774999999999999
529,reset,0.1,29,10.74,10.0,10,32,10.0,11.0,10.0,11.0
530,reset,0.1,30,10.74,10.0,10,30,10.0,11.0,10.0,11.774999999999999
531,reset,0.1,31,10.74,10.0,10,30,10.0,11.0,10.0,11.0
532,reset,0.1,32,10.58,10.0,1,29,10.0,11.0,10.0,11.774999999999999
533,reset,0.1,33,10.8,10.0,10,31,10.0,11.0,10.0,11.774999999999999
534,reset,0.1,34,10.72,10.0,10,29,10.0,11.0,10.0,11.774999999999999
535,reset,0.1,35,10.82,10.0,10,31,10.0,11.0,10.0,11.774999999999999
536,reset,0.1,36,10.5,10.0,0,30,10.0,11.0,10.0,11.0
537,reset,0.1,37,10.72,10.0,10,30,10.0,11.0,10.0,11.774999999999999
538,reset,0.1,38,10.74,10.0,10,29,10.0,11.0,10.0,11.774999999999999
539,reset,0.1,39,10.78,10.0,10,29,10.0,11.0,10.0,11.774999999999999
540,reset,0.1,40,10.74,10.0,10,30,10.0,11.0,10.0,11.0
541,reset,0.1,41,10.76,10.0,10,29,10.0,11.0,10.0,11.0
542,reset,0.1,42,10.66,10.0,10,29,10.0,11.0,10.0,11.0
543,reset,0.1,43,10.8,10.0,10,30,10.0,11.0,10.0,11.0
544,reset,0.1,44,10.7,10.0,10,30,10.0,11.0,10.0,11.0
545,reset,0.1,45,10.66,10.0,10,29,10.0,11.0,10.0,11.774999999999999
546,reset,0.1,46,10.72,10.0,10,30,10.0,11.0,10.0,11.774999999999999
547,reset,0.1,47,10.66,10.0,10,28,10.0,11.0,10.0,11.0
548,reset,0.1,48,10.76,10.0,10,28,10.0,11.0,10.0,11.0
549,reset,0.1,49,10.7,10.0,10,31,10.0,11.0,10.0,11.774999999999999
550,reset,0.1,50,10.84,10.0,10,30,10.0,11.0,10.0,11.0
551,reset,0.1,51,10.74,10.0,10,29,10.0,11.0,10.0,11.774999999999999
552,reset,0.1,52,10.8,10.0,10,28,10.0,11.0,10.0,11.774999999999999
553,reset,0.1,53,10.72,10.0,10,28,10.0,11.0,10.0,11.774999999999999
554,reset,0.1,54,10.78,10.0,10,29,10.0,11.0,10.0,11.774999999999999
555,reset,0.1,55,10.78,10.0,10,29,10.0,11.0,10.0,11.0
556,reset,0.1,56,10.78,10.0,10,29,10.0,11.0,10.0,11.774999999999999
557,reset,0.1,57,10.8,10.0,10,29,10.0,11.0,10.0,11.774999999999999
558,reset,0.1,58,10.72,10.0,10,29,10.0,11.0,10.0,11.774999999999999
559,reset,0.1,59,10.5,10.0,0,29,10.0,11.0,10.0,11.774999999999999
560,reset,0.1,60,10.72,10.0,10,28,10.0,11.0,10.0,11.774999999999999
561,reset,0.1,61,10.74,10.0,10,29,10.0,11.0,10.0,11.774999999999999
562,reset,0.1,62,10.76,10.0,10,30,10.0,11.0,10.0,11.774999999999999
563,reset,0.1,63,10.74,10.0,10,29,10.0,11.0,10.0,11.774999999999999
564,reset,0.1,64,10.74,10.0,10,30,10.0,11.0,10.0,11.774999999999999
565,reset,0.1,65,10.48,10.0,0,29,10.0,10.75,10.0,12.774999999999999
566,reset,0.1,66,10.8,10.0,10,30,10.0,11.0,10.0,12.774999999999999
567,reset,0.1,67,10.78,10.0,10,30,10.0,11.0,10.0,11.774999999999999
568,reset,0.1,68,10.7,10.0,10,29,10.0,11.0,10.0,11.774999999999999
569,reset,0.1,69,10.78,10.0,10,30,10.0,11.0,10.0,11.774999999999999
570,reset,0.1,70,10.8,10.0,10,30,10.0,11.0,10.0,12.0
571,reset,0.1,71,10.78,10.0,10,30,10.0,11.0,10.0,11.774999999999999
572,reset,0.1,72,10.86,10.0,10,31,10.0,11.0,10.0,11.774999999999999
573,reset,0.1,73,10.48,10.0,0,31,10.0,10.75,10.0,11.774999999999999
574,reset,0.1,74,10.76,10.0,10,31,10.0,11.0,10.0,11.774999999999999
575,reset,0.1,75,10.74,10.0,10,31,10.0,11.0,10.0,12.0
576,reset,0.1,76,10.8,10.0,10,32,10.0,11.0,10.0,11.0
577,reset,0.1,77,10.7,10.0,10,31,10.0,11.0,10.0,11.774999999999999
578,reset,0.1,78,10.74,10.0,10,31,10.0,11.0,10.0,11.774999999999999
579,reset,0.1,79,10.62,10.0,2,30,10.0,11.0,10.0,12.0
580,reset,0.1,80,10.74,10.0,10,31,10.0,11.0,10.0,11.774999999999999
581,reset,0.1,81,10.84,10.0,10,31,10.0,11.0,10.0,11.774999999999999
582,reset,0.1,82,10.82,10.0,10,31,10.0,11.0,10.0,11.774999999999999
583,reset,0.1,83,10.8,10.0,10,31,10.0,11.0,10.0,11.774999999999999
584,reset,0.1,84,10.7,10.0,10,31,10.0,11.0,10.0,11.0
585,reset,0.1,85,10.56,10.0,0,31,10.0,11.0,10.0,11.774999999999999
586,reset,0.1,86,10.76,10.0,3,31,10.0,11.0,10.0,12.0
587,reset,0.1,87,10.74,10.0,10,32,10.0,11.0,10.0,12.0
588,reset,0.1,88,10.72,10.0,10,31,10.0,11.0,10.0,11.774999999999999
589,reset,0.1,89,10.74,10.0,10,30,10.0,11.0,10.0,12.0
590,reset,0.1,90,10.76,10.0,10,31,10.0,11.0,10.0,12.0
591,reset,0.1,91,10.76,10.0,10,31,10.0,11.0,10.0,11.774999999999999
592,reset,0.1,92,10.58,10.0,1,31,10.0,11.0,10.0,11.0
593,reset,0.1,93,10.78,10.0,10,31,10.0,11.0,10.0,11.0
594,reset,0.1,94,10.7,10.0,10,30,10.0,11.0,10.0,11.0
595,reset,0.1,95,10.7,10.0,10,31,10.0,11.0,10.0,11.0
596,reset,0.1,96,10.7,10.0,10,31,10.0,11.0,10.0,11.0
597,reset,0.1,97,10.56,10.0,0,30,10.0,11.0,10.0,11.774999999999999
598,reset,0.1,98,10.52,10.0,1,29,10.0,11.0,10.0,11.0
599,reset,0.1,99,10.76,10.0,10,30,10.0,11.0,10.0,11.0


==> data/chip_8/sl_1_bl_5/read_stab/read-stability-multiple-times-hrs-pos-0.15.csv <==
index,action,vread,iteration,curr_mean,curr_median,curr_min,curr_max,curr_q25,curr_q75,curr_q025,curr_q975
600,reset,0.15,0,16.42,16.0,16,18,16.0,17.0,16.0,17.0
601,reset,0.15,1,16.34,16.0,16,18,16.0,17.0,16.0,17.0
602,reset,0.15,2,16.34,16.0,16,17,16.0,17.0,16.0,17.0
603,reset,0.15,3,16.36,16.0,16,17,16.0,17.0,16.0,17.0
604,reset,0.15,4,16.38,16.0,16,17,16.0,17.0,16.0,17.0
605,reset,0.15,5,16.38,16.0,16,17,16.0,17.0,16.0,17.0
606,reset,0.15,6,16.0,16.0,0,17,16.0,17.0,16.0,17.0
607,reset,0.15,7,16.36,16.0,16,17,16.0,17.0,16.0,17.0
608,reset,0.15,8,16.4,16.0,16,18,16.0,17.0,16.0,17.0
609,reset,0.15,9,16.24,16.0,16,18,16.0,16.0,16.0,17.0
610,reset,0.15,10,16.38,16.0,16,17,16.0,17.0,16.0,17.0
611,reset,0.15,11,16.38,16.0,16,17,16.0,17.0,16.0,17.0
612,reset,0.15,12,16.34,16.0,16,17,16.0,17.0,16.0,17.0
613,reset,0.15,13,16.3,16.0,16,17,16.0,17.0,16.0,17.0
614,reset,0.15,14,16.38,16.0,16,17,16.0,17.0,16.0,17.0
615,reset,0.15,15,16.3,16.0,16,17,16.0,17.0,16.0,17.0
616,reset,0.15,16,16.32,16.0,16,17,16.0,17.0,16.0,17.0
617,reset,0.15,17,16.32,16.0,16,17,16.0,17.0,16.0,17.0
618,reset,0.15,18,16.28,16.0,16,17,16.0,17.0,16.0,17.0
619,reset,0.15,19,16.38,16.0,16,17,16.0,17.0,16.0,17.0
620,reset,0.15,20,16.36,16.0,16,17,16.0,17.0,16.0,17.0
621,reset,0.15,21,16.38,16.0,16,17,16.0,17.0,16.0,17.0
622,reset,0.15,22,16.36,16.0,16,18,16.0,17.0,16.0,17.0
623,reset,0.15,23,16.44,16.0,16,18,16.0,17.0,16.0,17.0
624,reset,0.15,24,16.34,16.0,16,17,16.0,17.0,16.0,17.0
625,reset,0.15,25,16.3,16.0,16,17,16.0,17.0,16.0,17.0
626,reset,0.15,26,16.4,16.0,16,18,16.0,17.0,16.0,17.775
627,reset,0.15,27,16.38,16.0,16,18,16.0,17.0,16.0,17.775
628,reset,0.15,28,16.42,16.0,16,18,16.0,17.0,16.0,17.0
629,reset,0.15,29,16.34,16.0,16,18,16.0,17.0,16.0,17.0
630,reset,0.15,30,16.4,16.0,16,18,16.0,17.0,16.0,17.0
631,reset,0.15,31,16.36,16.0,16,18,16.0,17.0,16.0,17.0
632,reset,0.15,32,16.38,16.0,16,18,16.0,17.0,16.0,17.0
633,reset,0.15,33,16.2,16.0,4,17,16.0,17.0,16.0,17.0
634,reset,0.15,34,16.26,16.0,16,17,16.0,16.75,16.0,17.0
635,reset,0.15,35,16.32,16.0,16,17,16.0,17.0,16.0,17.0
636,reset,0.15,36,16.12,16.0,2,17,16.0,17.0,16.0,17.0
637,reset,0.15,37,16.28,16.0,16,17,16.0,17.0,16.0,17.0
638,reset,0.15,38,16.32,16.0,16,17,16.0,17.0,16.0,17.0
639,reset,0.15,39,16.38,16.0,16,17,16.0,17.0,16.0,17.0
640,reset,0.15,40,16.4,16.0,16,17,16.0,17.0,16.0,17.0
641,reset,0.15,41,16.34,16.0,16,17,16.0,17.0,16.0,17.0
642,reset,0.15,42,16.34,16.0,16,17,16.0,17.0,16.0,17.0
643,reset,0.15,43,16.34,16.0,16,17,16.0,17.0,16.0,17.0
644,reset,0.15,44,16.38,16.0,16,17,16.0,17.0,16.0,17.0
645,reset,0.15,45,16.36,16.0,16,17,16.0,17.0,16.0,17.0
646,reset,0.15,46,16.32,16.0,16,17,16.0,17.0,16.0,17.0
647,reset,0.15,47,16.36,16.0,16,17,16.0,17.0,16.0,17.0
648,reset,0.15,48,16.4,16.0,16,17,16.0,17.0,16.0,17.0
649,reset,0.15,49,16.3,16.0,16,17,16.0,17.0,16.0,17.0
650,reset,0.15,50,16.32,16.0,16,17,16.0,17.0,16.0,17.0
651,reset,0.15,51,16.4,16.0,16,17,16.0,17.0,16.0,17.0
652,reset,0.15,52,16.34,16.0,16,17,16.0,17.0,16.0,17.0
653,reset,0.15,53,16.38,16.0,16,17,16.0,17.0,16.0,17.0
654,reset,0.15,54,16.36,16.0,16,17,16.0,17.0,16.0,17.0
655,reset,0.15,55,16.4,16.0,16,17,16.0,17.0,16.0,17.0
656,reset,0.15,56,16.34,16.0,16,17,16.0,17.0,16.0,17.0
657,reset,0.15,57,16.34,16.0,16,17,16.0,17.0,16.0,17.0
658,reset,0.15,58,16.36,16.0,16,17,16.0,17.0,16.0,17.0
659,reset,0.15,59,16.4,16.0,16,17,16.0,17.0,16.0,17.0
660,reset,0.15,60,16.4,16.0,16,17,16.0,17.0,16.0,17.0
661,reset,0.15,61,16.4,16.0,16,17,16.0,17.0,16.0,17.0
662,reset,0.15,62,16.08,16.0,0,17,16.0,17.0,16.0,17.0
663,reset,0.15,63,16.38,16.0,16,17,16.0,17.0,16.0,17.0
664,reset,0.15,64,16.38,16.0,16,17,16.0,17.0,16.0,17.0
665,reset,0.15,65,16.36,16.0,16,17,16.0,17.0,16.0,17.0
666,reset,0.15,66,16.38,16.0,16,17,16.0,17.0,16.0,17.0
667,reset,0.15,67,16.32,16.0,16,17,16.0,17.0,16.0,17.0
668,reset,0.15,68,16.4,16.0,16,17,16.0,17.0,16.0,17.0
669,reset,0.15,69,16.26,16.0,16,17,16.0,16.75,16.0,17.0
670,reset,0.15,70,16.32,16.0,16,17,16.0,17.0,16.0,17.0
671,reset,0.15,71,16.36,16.0,16,17,16.0,17.0,16.0,17.0
672,reset,0.15,72,16.34,16.0,16,17,16.0,17.0,16.0,17.0
673,reset,0.15,73,16.12,16.0,6,17,16.0,17.0,16.0,17.0
674,reset,0.15,74,16.44,16.0,16,17,16.0,17.0,16.0,17.0
675,reset,0.15,75,16.34,16.0,16,17,16.0,17.0,16.0,17.0
676,reset,0.15,76,16.4,16.0,16,17,16.0,17.0,16.0,17.0
677,reset,0.15,77,16.4,16.0,16,17,16.0,17.0,16.0,17.0
678,reset,0.15,78,16.4,16.0,16,17,16.0,17.0,16.0,17.0
679,reset,0.15,79,16.38,16.0,16,17,16.0,17.0,16.0,17.0
680,reset,0.15,80,16.42,16.0,16,17,16.0,17.0,16.0,17.0
681,reset,0.15,81,16.38,16.0,16,17,16.0,17.0,16.0,17.0
682,reset,0.15,82,16.1,16.0,1,17,16.0,17.0,16.0,17.0
683,reset,0.15,83,16.4,16.0,16,17,16.0,17.0,16.0,17.0
684,reset,0.15,84,16.38,16.0,16,17,16.0,17.0,16.0,17.0
685,reset,0.15,85,16.38,16.0,16,17,16.0,17.0,16.0,17.0
686,reset,0.15,86,16.42,16.0,16,17,16.0,17.0,16.0,17.0
687,reset,0.15,87,16.04,16.0,0,17,16.0,17.0,16.0,17.0
688,reset,0.15,88,16.42,16.0,16,17,16.0,17.0,16.0,17.0
689,reset,0.15,89,16.4,16.0,16,17,16.0,17.0,16.0,17.0
690,reset,0.15,90,16.38,16.0,16,18,16.0,17.0,16.0,17.0
691,reset,0.15,91,16.4,16.0,16,18,16.0,17.0,16.0,17.0
692,reset,0.15,92,16.1,16.0,0,18,16.0,17.0,16.0,17.0
693,reset,0.15,93,16.14,16.0,3,18,16.0,17.0,16.0,17.0
694,reset,0.15,94,16.4,16.0,16,17,16.0,17.0,16.0,17.0
695,reset,0.15,95,16.38,16.0,16,17,16.0,17.0,16.0,17.0
696,reset,0.15,96,16.38,16.0,16,17,16.0,17.0,16.0,17.0
697,reset,0.15,97,16.46,16.0,16,17,16.0,17.0,16.0,17.0
698,reset,0.15,98,16.38,16.0,16,18,16.0,17.0,16.0,17.0
699,reset,0.15,99,16.48,16.0,16,18,16.0,17.0,16.0,17.0


==> data/chip_8/sl_1_bl_5/read_stab/read-stability-multiple-times-hrs-pos-0.2.csv <==
index,action,vread,iteration,curr_mean,curr_median,curr_min,curr_max,curr_q25,curr_q75,curr_q025,curr_q975
700,reset,0.2,0,24.52,22.0,22,88,22.0,23.0,22.0,52.799999999999955
701,reset,0.2,1,24.72,22.0,21,88,22.0,23.0,22.0,56.67499999999995
702,reset,0.2,2,24.72,22.0,21,88,22.0,23.0,22.0,55.89999999999995
703,reset,0.2,3,24.82,22.0,22,88,22.0,23.0,22.0,57.99999999999994
704,reset,0.2,4,24.86,22.0,22,89,22.0,23.0,22.0,57.449999999999946
705,reset,0.2,5,24.68,22.0,22,88,22.0,23.0,22.0,58.224999999999945
706,reset,0.2,6,24.74,22.0,21,88,22.0,23.0,22.0,58.224999999999945
707,reset,0.2,7,24.96,22.0,22,88,22.0,23.0,22.0,61.34999999999995
708,reset,0.2,8,24.94,22.0,21,88,22.0,23.0,22.0,60.24999999999996
709,reset,0.2,9,24.58,22.0,0,88,22.0,23.0,21.225,59.57499999999995
710,reset,0.2,10,25.06,22.0,22,89,22.0,23.0,22.0,59.799999999999955
711,reset,0.2,11,24.88,22.0,21,87,22.0,23.0,22.0,60.57499999999995
712,reset,0.2,12,24.98,22.0,21,87,22.0,23.0,22.0,61.89999999999995
713,reset,0.2,13,24.98,22.0,21,88,22.0,23.0,21.0,62.99999999999994
714,reset,0.2,14,23.62,22.0,0,88,22.0,23.0,21.225,31.099999999999994
715,reset,0.2,15,25.16,22.0,22,89,22.0,23.0,22.0,66.44999999999995
716,reset,0.2,16,25.0,22.0,21,88,22.0,23.0,21.0,64.67499999999995
717,reset,0.2,17,25.18,22.0,21,89,22.0,23.0,21.225,64.12499999999994
718,reset,0.2,18,25.1,22.0,21,88,22.0,23.0,22.0,63.024999999999956
719,reset,0.2,19,25.06,22.0,21,87,22.0,23.0,21.225,62.89999999999995
720,reset,0.2,20,25.06,22.0,22,89,22.0,23.0,22.0,63.224999999999945
721,reset,0.2,21,24.96,22.0,21,89,22.0,23.0,21.0,63.67499999999995
722,reset,0.2,22,25.14,22.0,22,89,22.0,23.0,22.0,63.12499999999995
723,reset,0.2,23,25.04,22.0,21,89,22.0,23.0,22.0,63.99999999999994
724,reset,0.2,24,25.18,22.0,22,88,22.0,23.0,22.0,64.12499999999994
725,reset,0.2,25,25.1,22.0,21,87,22.0,23.0,21.225,65.12499999999994
726,reset,0.2,26,25.06,22.0,21,87,22.0,23.0,22.0,64.44999999999995
727,reset,0.2,27,25.2,22.0,22,88,22.0,23.0,22.0,65.44999999999995
728,reset,0.2,28,25.2,22.0,21,87,22.0,23.0,21.225,65.67499999999995
729,reset,0.2,29,25.2,22.0,22,88,22.0,23.0,22.0,64.22499999999994
730,reset,0.2,30,25.22,22.0,21,88,22.0,23.0,22.0,66.22499999999994
731,reset,0.2,31,25.2,22.0,21,88,22.0,23.0,21.225,66.67499999999995
732,reset,0.2,32,25.3,22.0,21,89,22.0,23.0,21.0,67.89999999999995
733,reset,0.2,33,25.32,22.0,22,88,22.0,23.0,22.0,68.89999999999995
734,reset,0.2,34,25.34,22.5,21,90,22.0,23.0,22.0,66.89999999999995
735,reset,0.2,35,25.16,22.0,21,88,22.0,23.0,21.225,67.99999999999994
736,reset,0.2,36,25.26,22.0,21,89,22.0,23.0,21.225,69.54999999999994
737,reset,0.2,37,25.32,22.0,22,89,22.0,23.0,22.0,67.89999999999995
738,reset,0.2,38,25.38,22.0,21,88,22.0,23.0,21.0,67.89999999999995
739,reset,0.2,39,25.6,22.0,22,88,22.0,23.0,22.0,69.57499999999996
740,reset,0.2,40,25.42,22.0,21,88,22.0,23.0,22.0,66.57499999999996
741,reset,0.2,41,25.42,22.0,22,88,22.0,23.0,22.0,67.79999999999995
742,reset,0.2,42,25.46,22.0,21,87,22.0,23.0,21.225,68.24999999999996
743,reset,0.2,43,25.6,22.0,21,88,22.0,23.0,22.0,69.69999999999996
744,reset,0.2,44,25.6,22.0,22,88,22.0,23.0,22.0,70.92499999999995
745,reset,0.2,45,25.72,22.0,21,88,22.0,23.0,21.225,72.47499999999997
746,reset,0.2,46,25.62,22.0,22,88,22.0,23.0,22.0,71.92499999999995
747,reset,0.2,47,25.7,22.0,21,88,22.0,23.0,21.225,71.92499999999995
748,reset,0.2,48,25.88,22.0,22,88,22.0,23.0,22.0,74.59999999999997
749,reset,0.2,49,25.78,22.0,21,88,22.0,23.0,21.225,73.69999999999996
750,reset,0.2,50,25.68,22.0,22,88,22.0,23.0,22.0,72.34999999999995
751,reset,0.2,51,25.74,22.0,21,88,22.0,23.0,22.0,73.79999999999995
752,reset,0.2,52,25.86,22.0,22,88,22.0,23.0,22.0,74.79999999999995
753,reset,0.2,53,25.7,22.0,21,89,22.0,23.0,21.225,74.67499999999995
754,reset,0.2,54,25.6,22.0,21,89,22.0,23.0,22.0,73.44999999999995
755,reset,0.2,55,25.84,22.0,22,89,22.0,23.0,22.0,75.67499999999995
756,reset,0.2,56,25.88,22.0,21,89,22.0,23.0,22.0,76.22499999999994
757,reset,0.2,57,25.8,22.0,22,88,22.0,23.0,22.0,75.54999999999994
758,reset,0.2,58,25.84,22.0,22,88,22.0,23.0,22.0,73.67499999999995
759,reset,0.2,59,25.74,22.0,22,90,22.0,23.0,22.0,72.34999999999995
760,reset,0.2,60,25.78,22.0,21,87,22.0,23.0,22.0,74.79999999999995
761,reset,0.2,61,25.82,22.0,22,88,22.0,23.0,22.0,73.89999999999995
762,reset,0.2,62,25.66,22.0,22,86,22.0,23.0,22.0,73.22499999999994
763,reset,0.2,63,25.94,22.0,21,89,22.0,23.0,21.225,76.34999999999995
764,reset,0.2,64,25.9,22.0,22,89,22.0,23.0,22.0,75.67499999999995
765,reset,0.2,65,25.94,22.0,21,89,22.0,23.0,22.0,75.44999999999995
766,reset,0.2,66,25.76,22.0,22,88,22.0,23.0,22.0,74.99999999999994
767,reset,0.2,67,26.0,22.0,22,88,22.0,23.0,22.0,75.34999999999995
768,reset,0.2,68,25.92,22.0,21,88,22.0,23.0,22.0,75.02499999999995
769,reset,0.2,69,25.68,22.0,22,88,22.0,23.0,22.0,74.22499999999994
770,reset,0.2,70,25.96,22.0,22,89,22.0,23.0,22.0,75.79999999999995
771,reset,0.2,71,26.02,22.0,22,89,22.0,23.0,22.0,75.57499999999996
772,reset,0.2,72,25.68,22.0,22,88,22.0,23.0,22.0,73.67499999999995
773,reset,0.2,73,25.64,22.0,22,88,22.0,23.0,22.0,73.09999999999994
774,reset,0.2,74,25.68,22.0,21,86,22.0,23.0,22.0,72.99999999999994
775,reset,0.2,75,25.84,22.0,22,88,22.0,23.0,22.0,73.22499999999994
776,reset,0.2,76,25.84,22.0,21,87,22.0,23.0,21.225,73.44999999999995
777,reset,0.2,77,26.0,23.0,22,88,22.0,23.0,22.0,74.67499999999995
778,reset,0.2,78,25.84,22.0,22,88,22.0,23.0,22.0,71.67499999999995
779,reset,0.2,79,25.96,23.0,22,87,22.0,23.0,22.0,73.34999999999995
780,reset,0.2,80,25.94,22.0,21,87,22.0,23.0,22.0,75.44999999999995
781,reset,0.2,81,25.94,22.0,22,89,22.0,23.0,22.0,74.12499999999994
782,reset,0.2,82,25.72,22.0,21,86,22.0,23.0,22.0,73.42499999999993
783,reset,0.2,83,25.48,22.0,22,86,22.0,23.0,22.0,71.09999999999994
784,reset,0.2,84,25.68,22.0,21,85,22.0,23.0,22.0,73.22499999999994
785,reset,0.2,85,25.82,22.0,22,87,22.0,23.0,22.0,73.57499999999996
786,reset,0.2,86,25.84,22.0,21,87,22.0,23.0,22.0,74.67499999999995
787,reset,0.2,87,25.44,22.0,2,87,22.0,23.0,22.0,74.34999999999995
788,reset,0.2,88,25.38,22.0,0,88,22.0,23.0,22.0,72.67499999999995
789,reset,0.2,89,25.88,22.0,21,88,22.0,23.0,22.0,74.67499999999995
790,reset,0.2,90,25.98,23.0,21,88,22.0,23.0,22.0,73.12499999999994
791,reset,0.2,91,25.84,22.0,22,88,22.0,23.0,22.0,73.67499999999995
792,reset,0.2,92,25.98,22.0,21,88,22.0,23.0,22.0,73.57499999999996
793,reset,0.2,93,26.14,22.0,22,88,22.0,23.0,22.0,75.12499999999994
794,reset,0.2,94,26.26,22.5,22,88,22.0,23.0,22.0,75.02499999999995
795,reset,0.2,95,25.58,23.0,0,89,22.0,23.0,21.0,74.12499999999994
796,reset,0.2,96,26.3,22.5,22,88,22.0,23.0,22.0,76.57499999999996
797,reset,0.2,97,26.16,22.0,21,88,22.0,23.0,22.0,76.02499999999995
798,reset,0.2,98,26.46,22.0,22,89,22.0,23.0,22.0,77.92499999999995
799,reset,0.2,99,26.18,22.5,21,89,22.0,23.0,22.0,75.24999999999996


==> data/chip_8/sl_1_bl_5/read_stab/read-stability-multiple-times-hrs-pos-0.25.csv <==
index,action,vread,iteration,curr_mean,curr_median,curr_min,curr_max,curr_q25,curr_q75,curr_q025,curr_q975
800,reset,0.25,0,32.1,28.0,27,112,28.0,29.0,27.0,93.5749999999999
801,reset,0.25,1,32.08,28.0,27,114,28.0,29.0,27.0,93.47499999999991
802,reset,0.25,2,32.04,28.0,27,112,28.0,29.0,27.0,92.5749999999999
803,reset,0.25,3,32.28,28.5,27,112,28.0,29.0,27.225,94.47499999999991
804,reset,0.25,4,31.98,28.0,27,113,28.0,29.0,27.0,93.3499999999999
805,reset,0.25,5,31.98,28.0,27,113,28.0,29.0,27.0,93.3499999999999
806,reset,0.25,6,32.02,28.0,27,113,28.0,29.0,27.0,93.89999999999989
807,reset,0.25,7,32.04,28.0,27,114,28.0,29.0,27.225,92.89999999999989
808,reset,0.25,8,31.52,28.0,1,113,28.0,29.0,27.0,93.89999999999989
809,reset,0.25,9,32.08,28.0,27,114,28.0,29.0,27.225,94.6749999999999
810,reset,0.25,10,32.2,28.0,27,115,28.0,29.0,27.0,94.89999999999989
811,reset,0.25,11,32.08,28.0,27,113,28.0,29.0,27.0,93.5749999999999
812,reset,0.25,12,32.14,28.0,27,114,28.0,29.0,27.0,94.47499999999991
813,reset,0.25,13,32.12,28.0,27,114,28.0,29.0,27.0,93.5749999999999
814,reset,0.25,14,32.24,28.0,27,115,28.0,29.0,27.0,94.12499999999989
815,reset,0.25,15,32.18,28.0,27,114,28.0,29.0,27.0,95.12499999999989
816,reset,0.25,16,32.2,28.0,27,113,28.0,29.0,27.0,95.47499999999991
817,reset,0.25,17,31.78,29.0,0,115,28.0,29.0,27.0,94.3499999999999
818,reset,0.25,18,32.18,29.0,27,115,28.0,29.0,27.0,94.5749999999999
819,reset,0.25,19,32.34,28.0,27,115,28.0,29.0,27.0,95.2499999999999
820,reset,0.25,20,32.28,28.0,27,116,28.0,29.0,27.225,95.2499999999999
821,reset,0.25,21,32.26,28.0,27,115,28.0,29.0,27.225,95.2499999999999
822,reset,0.25,22,32.2,28.0,27,117,28.0,29.0,27.0,95.02499999999989
823,reset,0.25,23,32.22,28.0,27,116,28.0,29.0,28.0,96.02499999999989
824,reset,0.25,24,31.68,28.0,0,116,28.0,29.0,27.0,95.2499999999999
825,reset,0.25,25,32.22,28.0,27,116,28.0,29.0,28.0,95.2499999999999
826,reset,0.25,26,31.78,28.0,0,116,28.0,29.0,27.0,95.47499999999991
827,reset,0.25,27,31.78,28.0,3,115,28.0,29.0,27.225,96.2499999999999
828,reset,0.25,28,32.24,28.0,27,115,28.0,29.0,27.0,96.02499999999989
829,reset,0.25,29,32.28,28.0,27,115,28.0,29.0,28.0,95.2499999999999
830,reset,0.25,30,32.36,28.0,27,116,28.0,29.0,28.0,96.47499999999991
831,reset,0.25,31,32.36,28.0,27,117,28.0,29.0,28.0,95.7999999999999
832,reset,0.25,32,32.32,28.5,27,117,28.0,29.0,27.0,95.5749999999999
833,reset,0.25,33,32.28,28.5,27,114,28.0,29.0,27.0,95.3499999999999
834,reset,0.25,34,32.28,28.0,27,114,28.0,29.0,28.0,94.5749999999999
835,reset,0.25,35,30.12,29.0,3,111,28.0,29.0,27.0,37.64999999999999
836,reset,0.25,36,32.4,28.5,27,114,28.0,29.0,28.0,95.2499999999999
837,reset,0.25,37,32.18,28.0,27,114,28.0,29.0,27.0,93.2499999999999
838,reset,0.25,38,32.32,28.0,27,115,28.0,29.0,28.0,94.5749999999999
839,reset,0.25,39,32.22,28.0,27,115,28.0,29.0,28.0,93.7999999999999
840,reset,0.25,40,32.3,28.0,27,113,28.0,29.0,27.0,94.7999999999999
841,reset,0.25,41,32.4,28.5,27,114,28.0,29.0,27.0,95.02499999999989
842,reset,0.25,42,32.3,28.0,27,116,28.0,29.0,27.0,95.02499999999989
843,reset,0.25,43,32.26,28.0,27,114,28.0,29.0,27.225,93.7999999999999
844,reset,0.25,44,32.26,28.0,27,114,28.0,29.0,27.0,93.7999999999999
845,reset,0.25,45,31.88,28.0,3,115,28.0,29.0,27.0,95.2499999999999
846,reset,0.25,46,32.2,28.0,27,115,28.0,29.0,27.0,94.3499999999999
847,reset,0.25,47,32.28,28.0,27,115,28.0,29.0,27.0,94.02499999999989
848,reset,0.25,48,32.28,28.0,27,115,28.0,29.0,27.225,94.2499999999999
849,reset,0.25,49,32.3,28.0,27,115,28.0,29.0,27.0,94.02499999999989
850,reset,0.25,50,32.32,28.0,27,115,28.0,29.0,27.225,94.02499999999989
851,reset,0.25,51,32.48,28.0,28,116,28.0,29.0,28.0,95.2499999999999
852,reset,0.25,52,31.7,28.0,0,116,28.0,29.0,27.0,95.47499999999991
853,reset,0.25,53,32.32,28.0,27,115,28.0,29.0,27.225,94.6999999999999
854,reset,0.25,54,32.4,29.0,27,115,28.0,29.0,27.0,95.3499999999999
855,reset,0.25,55,32.4,28.0,27,115,28.0,29.0,28.0,94.3499999999999
856,reset,0.25,56,32.5,28.0,27,116,28.0,29.75,27.225,94.2499999999999
857,reset,0.25,57,32.46,28.0,27,115,28.0,29.0,27.0,95.02499999999989
858,reset,0.25,58,32.46,28.0,27,114,28.0,29.0,27.225,94.7999999999999
859,reset,0.25,59,31.92,28.0,0,115,28.0,29.75,27.0,95.02499999999989
860,reset,0.25,60,32.0,28.0,4,115,28.0,29.0,27.0,95.7999999999999
861,reset,0.25,61,31.92,28.0,0,115,28.0,29.0,27.225,95.47499999999991
862,reset,0.25,62,32.44,28.0,27,115,28.0,29.0,27.225,94.47499999999991
863,reset,0.25,63,32.48,28.0,27,115,28.0,29.0,27.225,94.2499999999999
864,reset,0.25,64,32.42,28.0,27,115,28.0,29.75,27.0,94.7999999999999
865,reset,0.25,65,32.28,28.0,27,116,28.0,29.0,27.0,95.02499999999989
866,reset,0.25,66,32.34,28.0,27,115,28.0,29.0,27.0,94.2499999999999
867,reset,0.25,67,32.5,28.0,28,114,28.0,29.75,28.0,95.2499999999999
868,reset,0.25,68,32.42,28.0,27,115,28.0,29.0,27.0,95.2499999999999
869,reset,0.25,69,31.84,28.0,0,114,28.0,29.0,27.225,95.02499999999989
870,reset,0.25,70,32.38,28.0,27,113,28.0,29.0,28.0,95.47499999999991
871,reset,0.25,71,31.84,28.5,1,114,28.0,29.0,27.0,95.2499999999999
872,reset,0.25,72,32.36,28.0,27,114,28.0,29.0,27.225,95.02499999999989
873,reset,0.25,73,32.46,29.0,28,115,28.0,29.0,28.0,95.2499999999999
874,reset,0.25,74,32.38,28.5,27,115,28.0,29.0,27.0,95.3499999999999
875,reset,0.25,75,32.5,29.0,27,115,28.0,29.0,27.225,96.12499999999989
876,reset,0.25,76,31.88,28.0,0,114,28.0,29.0,27.0,97.02499999999989
877,reset,0.25,77,31.72,29.0,2,115,28.0,29.0,27.0,94.99999999999989
878,reset,0.25,78,32.44,28.0,27,115,28.0,29.0,27.225,96.2499999999999
879,reset,0.25,79,31.94,28.0,0,115,28.0,29.0,27.0,97.1499999999999
880,reset,0.25,80,32.48,29.0,27,113,28.0,29.0,28.0,94.47499999999991
881,reset,0.25,81,32.42,28.0,27,114,28.0,29.0,27.225,95.2499999999999
882,reset,0.25,82,32.42,28.0,27,115,28.0,29.0,28.0,95.7999999999999
883,reset,0.25,83,31.98,28.0,0,114,28.0,29.0,27.0,95.7999999999999
884,reset,0.25,84,32.1,29.0,2,115,28.0,29.0,27.0,95.5749999999999
885,reset,0.25,85,32.56,28.0,27,116,28.0,29.0,28.0,94.02499999999989
886,reset,0.25,86,32.74,29.0,27,115,28.0,29.0,27.225,95.2499999999999
887,reset,0.25,87,32.04,28.0,0,115,28.0,29.0,27.0,95.02499999999989
888,reset,0.25,88,32.58,28.5,27,115,28.0,29.0,28.0,95.3499999999999
889,reset,0.25,89,32.66,28.5,27,115,28.0,29.0,28.0,95.6999999999999
890,reset,0.25,90,32.54,28.0,27,115,28.0,29.0,27.0,95.2499999999999
891,reset,0.25,91,32.6,28.0,27,114,28.0,29.75,27.0,95.6999999999999
892,reset,0.25,92,32.68,29.0,27,116,28.0,29.75,27.0,94.7999999999999
893,reset,0.25,93,32.58,28.0,27,115,28.0,29.75,27.0,94.47499999999991
894,reset,0.25,94,32.72,29.0,27,115,28.0,30.0,27.225,94.7999999999999
895,reset,0.25,95,32.64,28.5,27,115,28.0,30.0,27.0,93.7999999999999
896,reset,0.25,96,32.66,29.0,27,115,28.0,30.0,27.225,94.7999999999999
897,reset,0.25,97,30.16,28.0,0,111,28.0,29.75,27.0,37.324999999999996
898,reset,0.25,98,32.5,28.5,27,115,28.0,29.75,28.0,93.7999999999999
899,reset,0.25,99,32.66,29.0,27,116,28.0,30.0,27.0,93.2499999999999


==> data/chip_8/sl_1_bl_5/read_stab/read-stability-multiple-times-hrs-pos-0.3.csv <==
index,action,vread,iteration,curr_mean,curr_median,curr_min,curr_max,curr_q25,curr_q75,curr_q025,curr_q975
900,reset,0.3,0,40.28,35.0,33,132,34.0,36.0,33.0,117.99999999999994
901,reset,0.3,1,41.2,35.0,33,130,34.0,36.0,33.0,120.12499999999994
902,reset,0.3,2,41.3,35.0,2,131,34.0,36.0,33.0,119.57499999999996
903,reset,0.3,3,41.64,35.0,33,131,34.0,36.0,33.0,120.44999999999995
904,reset,0.3,4,41.76,35.0,33,131,34.0,36.0,33.0,121.22499999999994
905,reset,0.3,5,41.18,35.0,0,130,34.0,36.0,33.0,120.12499999999994
906,reset,0.3,6,42.24,35.0,33,131,34.0,36.0,33.0,120.57499999999996
907,reset,0.3,7,42.48,35.0,33,132,34.0,36.0,33.0,119.24999999999996
908,reset,0.3,8,42.38,35.0,33,128,34.0,36.75,33.0,120.47499999999997
909,reset,0.3,9,41.98,35.0,5,128,34.0,36.0,33.0,120.59999999999997
910,reset,0.3,10,42.56,35.0,33,131,34.0,36.0,33.0,120.47499999999997
911,reset,0.3,11,42.7,35.0,33,130,34.0,36.75,33.0,119.02499999999995
912,reset,0.3,12,42.68,35.0,33,131,34.0,36.0,33.0,122.57499999999996
913,reset,0.3,13,42.68,35.0,33,132,34.0,37.0,33.0,122.79999999999995
914,reset,0.3,14,42.76,35.0,33,131,34.0,37.0,33.0,123.34999999999995
915,reset,0.3,15,42.88,35.0,33,131,34.0,36.75,33.0,120.57499999999996
916,reset,0.3,16,42.7,35.0,33,131,34.0,37.75,33.0,122.12499999999994
917,reset,0.3,17,42.68,35.0,33,131,34.0,36.0,33.0,120.89999999999995
918,reset,0.3,18,42.5,35.0,33,131,34.0,37.5,33.0,119.89999999999995
919,reset,0.3,19,42.46,35.0,33,131,34.0,36.0,33.0,121.67499999999995
920,reset,0.3,20,41.68,35.0,5,131,34.0,36.0,33.0,119.22499999999994
921,reset,0.3,21,42.72,35.0,33,130,34.0,37.5,33.0,120.34999999999995
922,reset,0.3,22,43.08,35.0,33,130,34.0,37.75,33.0,121.22499999999994
923,reset,0.3,23,43.12,35.0,33,130,34.0,37.0,33.0,118.34999999999995
924,reset,0.3,24,42.92,35.0,33,131,34.0,37.0,33.0,118.44999999999995
925,reset,0.3,25,43.36,35.0,33,131,34.0,37.75,33.0,120.79999999999995
926,reset,0.3,26,43.3,35.0,33,131,34.0,37.75,33.0,121.34999999999995
927,reset,0.3,27,43.24,35.0,33,131,34.0,37.75,33.0,119.79999999999995
928,reset,0.3,28,43.38,35.0,33,130,34.0,38.0,33.0,122.02499999999995
929,reset,0.3,29,42.56,35.0,4,130,34.0,37.75,33.0,121.24999999999996
930,reset,0.3,30,43.28,35.0,33,130,34.0,37.75,33.225,120.92499999999995
931,reset,0.3,31,43.26,35.0,33,130,34.0,38.0,33.0,120.79999999999995
932,reset,0.3,32,42.58,35.0,2,129,34.0,38.75,33.0,120.79999999999995
933,reset,0.3,33,43.34,35.0,34,129,34.0,38.0,34.0,121.34999999999995
934,reset,0.3,34,43.42,35.0,33,131,34.0,38.5,33.225,120.79999999999995
935,reset,0.3,35,43.14,35.0,33,130,34.0,38.75,33.0,121.79999999999995
936,reset,0.3,36,43.46,35.0,33,129,34.0,38.0,33.225,121.34999999999995
937,reset,0.3,37,43.36,35.0,33,128,34.0,38.0,33.0,121.47499999999997
938,reset,0.3,38,43.56,35.0,33,129,34.0,38.75,33.0,122.37499999999997
939,reset,0.3,39,43.48,35.0,33,130,34.0,38.75,33.225,121.24999999999996
940,reset,0.3,40,43.4,35.0,33,131,34.0,38.5,33.0,121.24999999999996
941,reset,0.3,41,43.58,35.0,33,129,34.0,39.5,33.225,122.24999999999996
942,reset,0.3,42,43.4,35.0,33,129,34.0,38.75,33.0,120.47499999999997
943,reset,0.3,43,43.6,35.0,33,128,34.0,39.75,33.225,121.24999999999996
944,reset,0.3,44,43.28,35.0,33,129,34.0,38.5,33.0,122.47499999999997
945,reset,0.3,45,43.44,35.0,33,129,34.0,38.75,33.225,122.24999999999996
946,reset,0.3,46,43.42,35.0,33,129,34.0,39.0,33.225,121.69999999999996
947,reset,0.3,47,43.6,35.0,33,129,34.0,39.0,33.225,121.69999999999996
948,reset,0.3,48,43.36,35.0,33,128,34.0,38.5,33.0,119.47499999999997
949,reset,0.3,49,43.56,35.0,33,129,34.0,38.75,33.225,119.59999999999997
950,reset,0.3,50,43.6,35.0,33,131,34.0,38.5,33.225,120.14999999999996
951,reset,0.3,51,43.54,35.0,33,129,34.0,39.75,34.0,117.59999999999997
952,reset,0.3,52,43.5,35.0,33,127,34.0,38.75,33.0,118.37499999999997
953,reset,0.3,53,43.38,35.0,33,130,34.0,38.75,33.0,117.04999999999997
954,reset,0.3,54,43.34,35.0,33,129,34.0,38.0,33.0,119.37499999999997
955,reset,0.3,55,43.84,35.0,33,130,34.0,38.75,33.225,119.47499999999997
956,reset,0.3,56,43.76,35.0,33,130,34.0,38.0,33.225,120.14999999999996
957,reset,0.3,57,43.66,35.0,33,127,34.0,38.0,33.225,117.47499999999997
958,reset,0.3,58,43.88,35.0,33,130,34.0,39.0,33.0,119.57499999999996
959,reset,0.3,59,43.82,35.0,33,129,34.0,39.75,33.0,118.24999999999996
960,reset,0.3,60,43.88,35.0,33,127,34.0,38.75,33.0,117.24999999999996
961,reset,0.3,61,43.62,35.0,33,128,34.0,39.5,34.0,118.47499999999997
962,reset,0.3,62,43.8,35.0,33,129,34.0,38.0,33.225,118.47499999999997
963,reset,0.3,63,43.78,35.0,33,127,34.0,37.75,33.0,119.59999999999997
964,reset,0.3,64,43.82,35.0,33,128,34.0,40.0,33.0,119.92499999999995
965,reset,0.3,65,43.96,35.0,34,129,34.0,38.5,34.0,120.69999999999996
966,reset,0.3,66,43.6,35.0,33,129,34.0,38.0,33.0,118.14999999999996
967,reset,0.3,67,44.14,35.0,33,130,34.0,39.75,34.0,117.59999999999997
968,reset,0.3,68,43.82,35.0,33,129,34.0,40.0,33.0,117.04999999999997
969,reset,0.3,69,43.74,35.0,33,129,34.0,38.75,33.225,118.59999999999997
970,reset,0.3,70,43.0,35.0,2,128,34.0,39.0,33.0,116.82499999999996
971,reset,0.3,71,43.74,35.0,33,130,34.0,40.0,33.0,117.82499999999996
972,reset,0.3,72,44.04,35.0,33,129,34.0,40.0,33.225,118.69999999999996
973,reset,0.3,73,44.28,35.0,33,128,34.0,41.0,33.0,118.94999999999997
974,reset,0.3,74,44.08,35.0,33,128,34.0,41.0,33.225,117.72499999999997
975,reset,0.3,75,44.26,35.0,33,130,34.0,40.75,33.225,118.49999999999997
976,reset,0.3,76,44.6,35.0,33,129,34.0,42.0,34.0,117.27499999999998
977,reset,0.3,77,43.6,35.0,1,129,34.0,41.75,33.0,117.72499999999997
978,reset,0.3,78,43.66,35.0,4,130,34.0,41.0,34.0,118.49999999999997
979,reset,0.3,79,44.14,35.0,33,131,34.0,41.0,33.225,118.04999999999997
980,reset,0.3,80,44.1,35.0,33,129,34.0,42.0,34.0,118.27499999999998
981,reset,0.3,81,44.2,35.0,33,130,34.0,40.75,34.0,121.04999999999997
982,reset,0.3,82,44.44,35.0,33,131,34.0,41.75,34.0,121.04999999999997
983,reset,0.3,83,44.24,35.0,34,129,34.0,41.0,34.0,119.37499999999997
984,reset,0.3,84,44.44,35.0,33,129,34.0,41.75,34.0,117.69999999999996
985,reset,0.3,85,44.1,35.0,33,130,34.0,42.0,33.225,119.24999999999996
986,reset,0.3,86,44.18,35.0,33,130,34.0,40.0,33.225,120.79999999999995
987,reset,0.3,87,44.7,35.0,33,129,34.0,41.75,34.0,120.57499999999996
988,reset,0.3,88,44.44,35.0,33,129,34.0,41.0,33.225,120.47499999999997
989,reset,0.3,89,44.48,35.0,33,129,34.0,41.0,34.0,118.69999999999996
990,reset,0.3,90,44.48,35.0,34,130,34.0,41.75,34.0,120.69999999999996
991,reset,0.3,91,44.42,35.0,33,130,34.0,41.75,33.225,120.47499999999997
992,reset,0.3,92,44.1,35.0,34,129,34.0,40.75,34.0,116.82499999999996
993,reset,0.3,93,44.06,35.0,33,130,34.0,39.0,34.0,117.69999999999996
994,reset,0.3,94,44.02,35.0,33,129,34.0,39.75,34.0,120.47499999999997
995,reset,0.3,95,44.26,35.0,33,130,34.0,40.0,33.225,119.82499999999996
996,reset,0.3,96,44.44,35.0,33,129,34.0,41.75,33.0,120.37499999999997
997,reset,0.3,97,44.36,35.0,33,131,34.0,40.75,34.0,119.59999999999997
998,reset,0.3,98,44.36,35.0,33,131,34.0,41.5,34.0,120.82499999999996
999,reset,0.3,99,44.32,35.0,33,129,34.0,40.75,34.0,119.49999999999997


==> data/chip_8/sl_1_bl_5/read_stab/read-stability-multiple-times-lrs-neg--0.1.csv <==
index,action,vread,iteration,curr_mean,curr_median,curr_min,curr_max,curr_q25,curr_q75,curr_q025,curr_q975
1400,set,-0.1,0,-44.74,-44.5,-51,-42,-46.0,-43.0,-48.775,-42.0
1401,set,-0.1,1,-44.72,-44.0,-51,-42,-46.0,-43.0,-48.775,-42.0
1402,set,-0.1,2,-44.76,-44.0,-51,-42,-45.75,-43.0,-49.0,-42.0
1403,set,-0.1,3,-44.74,-44.0,-51,-42,-46.0,-43.0,-48.775,-42.0
1404,set,-0.1,4,-44.7,-44.0,-51,-41,-46.0,-43.0,-48.775,-42.0
1405,set,-0.1,5,-44.74,-44.5,-51,-42,-46.0,-43.0,-49.0,-42.0
1406,set,-0.1,6,-44.7,-44.0,-51,-42,-45.75,-43.0,-49.0,-42.0
1407,set,-0.1,7,-44.62,-44.0,-51,-42,-46.0,-43.0,-48.775,-42.0
1408,set,-0.1,8,-44.62,-44.0,-51,-41,-46.0,-43.0,-48.775,-42.0
1409,set,-0.1,9,-44.7,-44.0,-51,-41,-46.0,-43.0,-48.775,-42.0
1410,set,-0.1,10,-44.68,-44.0,-51,-42,-46.0,-43.0,-48.775,-42.0
1411,set,-0.1,11,-44.66,-44.0,-51,-42,-45.75,-43.0,-48.775,-42.0
1412,set,-0.1,12,-44.62,-44.0,-51,-42,-45.75,-43.0,-48.775,-42.0
1413,set,-0.1,13,-44.66,-44.0,-51,-42,-46.0,-43.0,-48.775,-42.0
1414,set,-0.1,14,-44.7,-44.0,-51,-42,-46.0,-43.0,-48.775,-42.0
1415,set,-0.1,15,-44.7,-44.0,-51,-42,-46.0,-43.0,-49.55,-42.0
1416,set,-0.1,16,-44.56,-44.0,-51,-42,-45.75,-43.0,-48.775,-42.0
1417,set,-0.1,17,-44.66,-44.0,-51,-42,-46.0,-43.0,-48.775,-42.0
1418,set,-0.1,18,-44.66,-44.0,-51,-42,-46.0,-43.0,-48.775,-42.0
1419,set,-0.1,19,-44.62,-44.0,-51,-41,-46.0,-43.0,-48.775,-42.0
1420,set,-0.1,20,-44.68,-44.0,-51,-42,-46.0,-43.0,-48.775,-42.0
1421,set,-0.1,21,-44.68,-44.0,-51,-42,-46.0,-43.0,-48.775,-42.0
1422,set,-0.1,22,-44.54,-44.0,-51,-42,-45.75,-43.0,-48.775,-42.0
1423,set,-0.1,23,-44.7,-44.0,-51,-42,-46.0,-43.0,-49.0,-42.0
1424,set,-0.1,24,-44.68,-44.0,-51,-42,-46.0,-43.0,-49.0,-42.0
1425,set,-0.1,25,-44.76,-44.5,-51,-42,-46.0,-43.0,-49.0,-42.0
1426,set,-0.1,26,-44.64,-44.0,-51,-42,-46.0,-43.0,-49.0,-42.0
1427,set,-0.1,27,-44.72,-44.0,-51,-42,-46.0,-43.0,-48.775,-42.0
1428,set,-0.1,28,-44.64,-44.0,-51,-42,-46.0,-43.0,-48.775,-42.0
1429,set,-0.1,29,-44.68,-44.0,-51,-42,-46.0,-43.0,-48.775,-42.0
1430,set,-0.1,30,-44.66,-44.0,-51,-42,-46.0,-43.0,-48.775,-42.0
1431,set,-0.1,31,-44.78,-44.0,-51,-41,-46.0,-43.0,-49.0,-42.0
1432,set,-0.1,32,-44.66,-44.0,-51,-42,-46.0,-43.0,-49.0,-42.0
1433,set,-0.1,33,-44.68,-44.0,-51,-42,-46.0,-43.0,-49.0,-42.0
1434,set,-0.1,34,-44.74,-44.0,-51,-42,-46.0,-43.0,-49.0,-42.0
1435,set,-0.1,35,-44.68,-44.0,-51,-42,-46.0,-43.0,-48.775,-42.0
1436,set,-0.1,36,-44.7,-44.0,-51,-42,-46.0,-43.0,-48.775,-42.0
1437,set,-0.1,37,-44.78,-44.0,-51,-42,-46.0,-43.0,-48.775,-42.0
1438,set,-0.1,38,-44.82,-44.0,-51,-42,-46.0,-43.0,-49.0,-42.0
1439,set,-0.1,39,-44.82,-44.0,-51,-42,-46.0,-43.0,-49.0,-42.0
1440,set,-0.1,40,-44.72,-44.0,-51,-42,-46.0,-43.0,-49.0,-42.0
1441,set,-0.1,41,-44.66,-44.0,-51,-41,-46.0,-43.0,-48.775,-42.0
1442,set,-0.1,42,-44.76,-44.0,-51,-42,-46.0,-43.0,-49.0,-42.0
1443,set,-0.1,43,-44.64,-44.0,-51,-42,-46.0,-43.0,-49.0,-42.0
1444,set,-0.1,44,-44.74,-44.0,-51,-42,-46.0,-43.0,-49.0,-42.0
1445,set,-0.1,45,-44.62,-44.0,-51,-42,-46.0,-43.0,-49.0,-42.0
1446,set,-0.1,46,-44.7,-44.0,-51,-41,-46.0,-43.0,-48.775,-41.225
1447,set,-0.1,47,-44.64,-44.0,-51,-42,-46.0,-43.0,-48.775,-42.0
1448,set,-0.1,48,-44.7,-44.0,-51,-41,-46.0,-43.0,-49.0,-42.0
1449,set,-0.1,49,-44.68,-44.0,-51,-42,-46.0,-43.0,-48.775,-42.0
1450,set,-0.1,50,-44.78,-45.0,-51,-42,-46.0,-43.0,-49.0,-42.0
1451,set,-0.1,51,-44.76,-44.0,-52,-42,-46.0,-43.0,-48.775,-42.0
1452,set,-0.1,52,-44.72,-44.0,-51,-42,-46.0,-43.0,-48.775,-42.0
1453,set,-0.1,53,-43.26,-44.0,-51,28,-46.0,-43.0,-48.775,-41.0
1454,set,-0.1,54,-44.68,-44.0,-51,-41,-46.0,-43.0,-48.775,-42.0
1455,set,-0.1,55,-44.54,-44.0,-51,-41,-46.0,-43.0,-48.775,-42.0
1456,set,-0.1,56,-44.72,-44.0,-51,-41,-46.0,-43.0,-49.0,-42.0
1457,set,-0.1,57,-44.62,-44.0,-51,-41,-45.75,-43.0,-49.0,-42.0
1458,set,-0.1,58,-44.6,-44.0,-51,-41,-46.0,-43.0,-48.775,-42.0
1459,set,-0.1,59,-44.64,-44.0,-51,-41,-46.0,-43.0,-48.775,-42.0
1460,set,-0.1,60,-44.74,-44.0,-51,-42,-46.0,-43.0,-49.0,-42.0
1461,set,-0.1,61,-44.7,-44.0,-51,-41,-46.0,-43.0,-49.0,-41.225
1462,set,-0.1,62,-44.72,-44.0,-51,-40,-46.0,-43.0,-49.0,-42.0
1463,set,-0.1,63,-44.66,-44.0,-51,-41,-46.0,-43.0,-49.0,-42.0
1464,set,-0.1,64,-44.7,-44.0,-52,-41,-46.0,-43.0,-49.0,-41.225
1465,set,-0.1,65,-44.64,-44.0,-51,-41,-46.0,-43.0,-49.0,-41.0
1466,set,-0.1,66,-44.72,-44.0,-51,-41,-46.0,-43.0,-49.0,-42.0
1467,set,-0.1,67,-44.68,-44.0,-52,-41,-46.0,-43.0,-49.0,-41.225
1468,set,-0.1,68,-44.62,-44.0,-51,-41,-46.0,-43.0,-49.0,-42.0
1469,set,-0.1,69,-44.66,-44.0,-52,-41,-46.0,-43.0,-48.775,-42.0
1470,set,-0.1,70,-43.68,-44.0,-52,1,-45.75,-43.0,-49.0,-41.0
1471,set,-0.1,71,-44.74,-44.5,-51,-42,-46.0,-43.0,-49.0,-42.0
1472,set,-0.1,72,-44.6,-44.0,-52,-41,-46.0,-43.0,-48.775,-41.225
1473,set,-0.1,73,-44.62,-44.0,-51,-41,-46.0,-43.0,-49.0,-42.0
1474,set,-0.1,74,-44.62,-44.0,-51,-41,-46.0,-43.0,-48.775,-41.225
1475,set,-0.1,75,-44.66,-44.0,-51,-41,-46.0,-43.0,-49.0,-41.225
1476,set,-0.1,76,-44.64,-44.5,-51,-41,-46.0,-43.0,-48.775,-42.0
1477,set,-0.1,77,-44.68,-44.0,-51,-41,-46.0,-43.0,-49.0,-42.0
1478,set,-0.1,78,-44.68,-44.5,-51,-41,-46.0,-43.0,-48.775,-42.0
1479,set,-0.1,79,-44.58,-44.0,-51,-42,-46.0,-43.0,-48.775,-42.0
1480,set,-0.1,80,-44.76,-44.0,-52,-41,-46.0,-43.0,-49.0,-42.0
1481,set,-0.1,81,-44.62,-44.5,-51,-41,-46.0,-43.0,-49.0,-42.0
1482,set,-0.1,82,-44.7,-44.0,-52,-41,-46.0,-43.0,-48.775,-42.0
1483,set,-0.1,83,-44.64,-44.0,-52,-41,-46.0,-43.0,-48.775,-42.0
1484,set,-0.1,84,-44.7,-44.0,-51,-41,-46.0,-43.0,-49.0,-42.0
1485,set,-0.1,85,-44.64,-44.0,-52,-41,-46.0,-43.0,-48.775,-42.0
1486,set,-0.1,86,-44.62,-44.0,-51,-41,-46.0,-43.0,-48.775,-42.0
1487,set,-0.1,87,-44.74,-44.0,-52,-41,-46.0,-43.0,-49.0,-42.0
1488,set,-0.1,88,-44.56,-44.0,-51,-41,-45.75,-43.0,-48.775,-42.0
1489,set,-0.1,89,-44.66,-44.0,-51,-41,-46.0,-43.0,-49.0,-42.0
1490,set,-0.1,90,-44.62,-44.0,-51,-40,-46.0,-43.0,-49.55,-42.0
1491,set,-0.1,91,-44.58,-44.0,-51,-41,-46.0,-43.0,-49.0,-42.0
1492,set,-0.1,92,-44.56,-44.0,-51,-41,-46.0,-43.0,-48.775,-42.0
1493,set,-0.1,93,-44.62,-44.0,-51,-41,-46.0,-43.0,-48.775,-42.0
1494,set,-0.1,94,-44.7,-44.0,-52,-41,-46.0,-43.0,-49.0,-42.0
1495,set,-0.1,95,-44.64,-44.0,-51,-41,-46.0,-43.0,-48.775,-42.0
1496,set,-0.1,96,-44.66,-44.0,-52,-41,-46.0,-43.0,-49.55,-42.0
1497,set,-0.1,97,-44.72,-44.0,-52,-41,-46.0,-43.0,-48.775,-42.0
1498,set,-0.1,98,-44.62,-44.0,-52,-41,-46.0,-43.0,-48.775,-42.0
1499,set,-0.1,99,-44.64,-44.0,-51,-41,-46.0,-43.0,-49.0,-42.0


==> data/chip_8/sl_1_bl_5/read_stab/read-stability-multiple-times-lrs-neg--0.15.csv <==
index,action,vread,iteration,curr_mean,curr_median,curr_min,curr_max,curr_q25,curr_q75,curr_q025,curr_q975
1300,set,-0.15,0,-66.16,-66.0,-73,-62,-68.0,-64.0,-71.775,-62.225
1301,set,-0.15,1,-66.14,-65.5,-73,-61,-68.0,-64.0,-72.0,-63.0
1302,set,-0.15,2,-66.18,-66.0,-73,-62,-68.0,-64.0,-71.0,-62.225
1303,set,-0.15,3,-66.28,-66.0,-73,-62,-68.0,-64.0,-71.775,-62.225
1304,set,-0.15,4,-66.14,-66.0,-73,-61,-68.0,-64.0,-72.0,-62.225
1305,set,-0.15,5,-66.18,-65.5,-73,-61,-68.0,-64.25,-72.0,-62.0
1306,set,-0.15,6,-66.02,-66.0,-73,-61,-68.0,-64.0,-71.775,-61.225
1307,set,-0.15,7,-66.12,-66.0,-73,-61,-68.0,-64.0,-71.775,-62.0
1308,set,-0.15,8,-66.06,-66.0,-73,-61,-68.0,-64.0,-71.775,-61.225
1309,set,-0.15,9,-66.1,-66.0,-73,-61,-68.0,-64.0,-71.775,-61.225
1310,set,-0.15,10,-66.18,-66.0,-73,-62,-68.0,-64.0,-72.0,-62.0
1311,set,-0.15,11,-66.02,-66.0,-73,-61,-68.0,-64.0,-71.775,-62.0
1312,set,-0.15,12,-66.26,-66.0,-74,-61,-68.0,-64.0,-71.775,-62.225
1313,set,-0.15,13,-66.16,-66.0,-74,-61,-68.0,-64.0,-71.775,-62.0
1314,set,-0.15,14,-66.14,-66.0,-74,-60,-68.0,-64.0,-71.775,-62.0
1315,set,-0.15,15,-66.14,-66.0,-74,-60,-68.0,-64.0,-72.0,-62.0
1316,set,-0.15,16,-66.1,-65.5,-74,-61,-68.0,-64.0,-71.775,-62.225
1317,set,-0.15,17,-66.16,-66.0,-74,-61,-68.0,-64.0,-72.0,-62.0
1318,set,-0.15,18,-66.08,-66.0,-73,-60,-68.0,-64.0,-72.0,-62.0
1319,set,-0.15,19,-66.04,-65.5,-73,-61,-68.0,-64.0,-71.775,-61.45
1320,set,-0.15,20,-66.16,-65.5,-73,-62,-68.0,-64.0,-71.775,-62.0
1321,set,-0.15,21,-66.18,-66.0,-74,-61,-68.0,-64.0,-72.0,-62.0
1322,set,-0.15,22,-66.06,-66.0,-73,-62,-68.0,-64.0,-71.0,-62.0
1323,set,-0.15,23,-66.16,-66.0,-73,-61,-68.0,-64.0,-71.775,-62.0
1324,set,-0.15,24,-66.18,-66.0,-74,-62,-68.0,-64.0,-71.775,-62.0
1325,set,-0.15,25,-66.16,-66.0,-73,-62,-68.0,-64.0,-72.0,-62.0
1326,set,-0.15,26,-66.12,-66.0,-73,-61,-68.0,-64.0,-71.775,-62.0
1327,set,-0.15,27,-66.1,-66.0,-73,-62,-68.0,-64.0,-71.775,-62.0
1328,set,-0.15,28,-66.14,-66.0,-73,-62,-68.0,-64.0,-71.775,-62.225
1329,set,-0.15,29,-66.2,-66.0,-73,-62,-68.0,-64.0,-71.775,-62.0
1330,set,-0.15,30,-66.2,-66.0,-73,-62,-68.0,-64.0,-71.0,-62.225
1331,set,-0.15,31,-66.14,-66.0,-73,-62,-68.0,-64.0,-71.775,-62.0
1332,set,-0.15,32,-66.18,-66.0,-73,-62,-68.0,-64.0,-71.775,-62.0
1333,set,-0.15,33,-66.2,-66.0,-73,-62,-68.0,-64.0,-71.775,-62.225
1334,set,-0.15,34,-66.2,-66.0,-73,-62,-68.0,-64.0,-71.775,-62.0
1335,set,-0.15,35,-66.3,-66.0,-73,-62,-68.0,-64.0,-72.0,-62.0
1336,set,-0.15,36,-66.18,-66.0,-74,-61,-68.0,-64.0,-71.775,-62.0
1337,set,-0.15,37,-64.72,-66.0,-73,7,-68.0,-64.0,-71.775,-61.225
1338,set,-0.15,38,-66.2,-66.0,-74,-62,-68.0,-64.0,-71.775,-62.0
1339,set,-0.15,39,-66.14,-66.0,-73,-62,-68.0,-64.0,-71.775,-62.0
1340,set,-0.15,40,-66.22,-66.0,-74,-62,-68.0,-64.0,-72.0,-62.0
1341,set,-0.15,41,-66.2,-66.0,-74,-62,-68.0,-64.0,-71.775,-62.0
1342,set,-0.15,42,-66.24,-66.0,-74,-61,-68.0,-64.0,-71.775,-62.225
1343,set,-0.15,43,-66.24,-66.0,-74,-62,-68.0,-64.0,-71.775,-62.225
1344,set,-0.15,44,-66.24,-65.5,-74,-62,-68.0,-64.0,-72.0,-62.225
1345,set,-0.15,45,-66.18,-66.0,-74,-62,-68.0,-64.0,-72.0,-62.0
1346,set,-0.15,46,-66.24,-66.0,-74,-61,-68.0,-64.0,-71.775,-62.225
1347,set,-0.15,47,-66.12,-66.0,-74,-61,-67.75,-64.0,-72.0,-62.225
1348,set,-0.15,48,-66.16,-66.0,-74,-62,-68.0,-64.0,-72.0,-62.0
1349,set,-0.15,49,-64.76,-66.0,-74,1,-67.75,-64.0,-72.0,-62.0
1350,set,-0.15,50,-66.18,-66.0,-74,-61,-68.0,-64.0,-71.0,-62.225
1351,set,-0.15,51,-66.14,-66.0,-74,-62,-68.0,-64.0,-71.775,-62.0
1352,set,-0.15,52,-66.16,-66.0,-74,-61,-68.0,-64.0,-71.775,-62.225
1353,set,-0.15,53,-66.08,-66.0,-74,-61,-67.75,-64.0,-72.0,-62.225
1354,set,-0.15,54,-66.16,-66.0,-74,-61,-68.0,-64.0,-71.775,-62.225
1355,set,-0.15,55,-66.2,-66.0,-74,-62,-68.0,-64.0,-71.775,-62.225
1356,set,-0.15,56,-66.18,-66.0,-74,-61,-68.0,-64.0,-71.775,-62.0
1357,set,-0.15,57,-66.12,-66.0,-74,-62,-68.0,-64.0,-71.0,-62.0
1358,set,-0.15,58,-66.18,-66.0,-74,-62,-68.0,-64.0,-71.775,-62.0
1359,set,-0.15,59,-66.06,-66.0,-74,-61,-67.75,-64.0,-71.775,-61.225
1360,set,-0.15,60,-66.24,-66.0,-74,-61,-68.0,-64.0,-71.775,-62.0
1361,set,-0.15,61,-66.18,-66.0,-74,-62,-68.0,-64.0,-71.775,-62.225
1362,set,-0.15,62,-66.22,-66.0,-74,-61,-68.0,-64.0,-71.775,-62.0
1363,set,-0.15,63,-66.16,-66.0,-74,-62,-68.0,-64.0,-71.775,-62.0
1364,set,-0.15,64,-66.2,-66.0,-74,-61,-68.0,-64.0,-71.775,-62.0
1365,set,-0.15,65,-66.1,-66.0,-74,-61,-67.75,-64.0,-71.775,-62.0
1366,set,-0.15,66,-66.18,-66.0,-74,-61,-68.0,-64.0,-72.0,-62.0
1367,set,-0.15,67,-66.12,-66.0,-74,-62,-68.0,-64.0,-72.0,-62.0
1368,set,-0.15,68,-66.22,-66.0,-74,-61,-68.0,-64.0,-72.0,-61.225
1369,set,-0.15,69,-66.2,-66.0,-74,-62,-68.0,-64.0,-71.775,-62.0
1370,set,-0.15,70,-66.22,-66.0,-75,-61,-68.0,-64.0,-71.775,-62.225
1371,set,-0.15,71,-66.28,-66.0,-74,-62,-67.75,-64.0,-72.0,-62.225
1372,set,-0.15,72,-66.18,-66.0,-75,-62,-68.0,-64.0,-71.775,-62.0
1373,set,-0.15,73,-66.22,-66.0,-75,-62,-68.0,-64.0,-71.0,-62.0
1374,set,-0.15,74,-66.08,-66.0,-74,-61,-68.0,-64.0,-71.775,-62.0
1375,set,-0.15,75,-66.18,-66.0,-74,-62,-68.0,-64.0,-72.0,-62.0
1376,set,-0.15,76,-66.12,-66.0,-74,-61,-68.0,-64.0,-71.775,-62.0
1377,set,-0.15,77,-66.2,-66.0,-74,-62,-68.0,-64.0,-71.0,-62.0
1378,set,-0.15,78,-66.26,-66.0,-74,-62,-68.0,-64.25,-71.775,-62.0
1379,set,-0.15,79,-66.12,-66.0,-74,-62,-68.0,-64.0,-71.0,-62.0
1380,set,-0.15,80,-66.22,-66.0,-74,-62,-68.0,-64.25,-71.775,-62.225
1381,set,-0.15,81,-66.24,-66.0,-74,-61,-68.0,-64.0,-71.775,-62.0
1382,set,-0.15,82,-66.22,-66.0,-74,-62,-68.0,-64.0,-72.0,-62.225
1383,set,-0.15,83,-66.16,-66.0,-75,-62,-68.0,-64.0,-72.0,-62.0
1384,set,-0.15,84,-66.26,-66.0,-74,-62,-68.0,-65.0,-72.0,-62.225
1385,set,-0.15,85,-66.24,-66.0,-74,-61,-68.0,-64.0,-71.775,-62.0
1386,set,-0.15,86,-66.06,-66.0,-74,-62,-68.0,-64.0,-71.775,-62.0
1387,set,-0.15,87,-66.18,-66.0,-74,-61,-68.0,-64.0,-71.775,-62.0
1388,set,-0.15,88,-66.14,-66.0,-74,-62,-68.0,-64.0,-71.775,-62.0
1389,set,-0.15,89,-66.14,-66.0,-74,-62,-68.0,-64.0,-71.0,-62.0
1390,set,-0.15,90,-66.2,-66.0,-74,-62,-68.0,-64.25,-71.0,-62.0
1391,set,-0.15,91,-66.2,-66.0,-74,-61,-68.0,-64.25,-71.0,-62.0
1392,set,-0.15,92,-66.22,-66.0,-75,-61,-68.0,-64.25,-71.0,-62.0
1393,set,-0.15,93,-66.26,-66.0,-74,-62,-68.0,-65.0,-71.775,-62.0
1394,set,-0.15,94,-66.18,-66.0,-75,-61,-68.0,-64.0,-71.775,-62.225
1395,set,-0.15,95,-66.18,-66.0,-74,-62,-68.0,-64.0,-71.775,-62.225
1396,set,-0.15,96,-66.18,-66.0,-75,-61,-68.0,-64.0,-71.775,-62.0
1397,set,-0.15,97,-66.14,-66.0,-75,-61,-68.0,-64.0,-71.0,-62.225
1398,set,-0.15,98,-66.14,-66.0,-75,-62,-67.75,-64.0,-71.0,-62.0
1399,set,-0.15,99,-66.06,-66.0,-74,-61,-68.0,-64.0,-71.775,-62.0


==> data/chip_8/sl_1_bl_5/read_stab/read-stability-multiple-times-lrs-neg--0.2.csv <==
index,action,vread,iteration,curr_mean,curr_median,curr_min,curr_max,curr_q25,curr_q75,curr_q025,curr_q975
1200,set,-0.2,0,-88.36,-87.0,-96,-82,-92.75,-85.0,-95.775,-82.225
1201,set,-0.2,1,-88.32,-87.5,-96,-81,-92.75,-85.0,-95.775,-83.0
1202,set,-0.2,2,-88.34,-87.0,-96,-82,-92.75,-85.0,-95.775,-83.0
1203,set,-0.2,3,-88.32,-87.0,-96,-82,-92.0,-85.0,-95.775,-83.0
1204,set,-0.2,4,-88.28,-87.0,-96,-81,-92.75,-85.0,-95.775,-82.0
1205,set,-0.2,5,-88.26,-87.0,-96,-82,-92.0,-85.0,-95.775,-82.225
1206,set,-0.2,6,-88.26,-87.0,-96,-82,-92.0,-85.0,-95.775,-82.225
1207,set,-0.2,7,-88.2,-87.0,-97,-81,-92.0,-85.0,-95.775,-82.225
1208,set,-0.2,8,-88.22,-87.0,-96,-81,-92.0,-85.0,-95.775,-82.225
1209,set,-0.2,9,-88.26,-87.0,-96,-81,-92.0,-85.0,-95.775,-82.0
1210,set,-0.2,10,-88.22,-87.0,-97,-81,-92.0,-85.0,-95.775,-81.225
1211,set,-0.2,11,-88.1,-87.0,-96,-81,-92.0,-85.0,-95.775,-81.225
1212,set,-0.2,12,-88.32,-87.5,-96,-81,-92.0,-85.0,-95.775,-82.0
1213,set,-0.2,13,-88.24,-87.0,-96,-81,-92.0,-85.0,-95.775,-81.225
1214,set,-0.2,14,-88.2,-87.5,-96,-81,-92.0,-85.0,-95.0,-81.0
1215,set,-0.2,15,-88.18,-87.0,-96,-81,-92.75,-84.25,-95.775,-82.0
1216,set,-0.2,16,-88.16,-87.0,-96,-80,-92.0,-84.25,-95.775,-82.0
1217,set,-0.2,17,-88.12,-87.0,-95,-81,-92.0,-85.0,-95.0,-82.0
1218,set,-0.2,18,-88.26,-87.0,-96,-81,-92.75,-85.0,-95.775,-82.225
1219,set,-0.2,19,-88.26,-87.0,-96,-81,-93.0,-85.0,-95.775,-82.0
1220,set,-0.2,20,-88.18,-87.0,-96,-81,-92.0,-85.0,-95.0,-82.0
1221,set,-0.2,21,-88.18,-87.0,-96,-81,-92.75,-84.0,-95.775,-82.0
1222,set,-0.2,22,-88.06,-87.0,-96,-81,-92.0,-84.0,-95.0,-82.0
1223,set,-0.2,23,-88.16,-87.0,-96,-81,-92.0,-84.0,-95.775,-82.0
1224,set,-0.2,24,-88.1,-87.0,-96,-81,-92.0,-84.0,-95.0,-82.0
1225,set,-0.2,25,-88.2,-87.5,-96,-81,-92.75,-84.25,-95.775,-82.0
1226,set,-0.2,26,-88.16,-87.0,-96,-80,-92.75,-84.25,-95.775,-82.0
1227,set,-0.2,27,-88.06,-87.0,-96,-80,-92.0,-84.25,-95.775,-81.225
1228,set,-0.2,28,-88.14,-87.0,-96,-80,-92.0,-84.25,-95.775,-82.0
1229,set,-0.2,29,-88.04,-87.0,-96,-80,-92.0,-84.0,-95.775,-81.225
1230,set,-0.2,30,-88.18,-87.5,-96,-80,-92.0,-85.0,-95.775,-82.0
1231,set,-0.2,31,-88.14,-87.5,-96,-80,-92.0,-84.25,-95.775,-82.0
1232,set,-0.2,32,-88.08,-87.0,-96,-80,-92.75,-84.25,-95.775,-82.0
1233,set,-0.2,33,-88.14,-87.5,-96,-80,-92.0,-84.25,-95.775,-82.0
1234,set,-0.2,34,-88.12,-87.0,-96,-80,-92.0,-85.0,-95.775,-81.225
1235,set,-0.2,35,-88.08,-87.5,-96,-80,-92.0,-84.25,-95.0,-81.225
1236,set,-0.2,36,-88.08,-87.5,-96,-80,-92.0,-85.0,-95.775,-81.0
1237,set,-0.2,37,-88.06,-87.0,-96,-80,-92.0,-85.0,-95.775,-81.0
1238,set,-0.2,38,-88.2,-87.0,-97,-80,-92.75,-85.0,-95.0,-81.225
1239,set,-0.2,39,-88.02,-87.0,-96,-80,-92.75,-85.0,-95.0,-81.225
1240,set,-0.2,40,-88.06,-87.0,-96,-80,-91.75,-84.25,-95.775,-82.0
1241,set,-0.2,41,-88.06,-87.0,-96,-80,-92.0,-84.25,-95.775,-81.225
1242,set,-0.2,42,-88.1,-87.0,-96,-80,-92.75,-84.25,-95.0,-80.45
1243,set,-0.2,43,-88.02,-87.5,-96,-80,-92.0,-84.25,-95.775,-80.45
1244,set,-0.2,44,-88.12,-87.5,-96,-80,-92.0,-85.0,-95.0,-80.45
1245,set,-0.2,45,-88.08,-87.5,-96,-80,-92.75,-84.25,-96.0,-80.45
1246,set,-0.2,46,-88.2,-87.5,-96,-80,-92.75,-85.0,-96.0,-80.45
1247,set,-0.2,47,-88.04,-87.5,-96,-80,-92.75,-84.25,-95.775,-80.45
1248,set,-0.2,48,-88.1,-87.0,-96,-80,-92.75,-85.0,-95.0,-80.225
1249,set,-0.2,49,-88.08,-87.5,-96,-80,-92.75,-84.25,-95.0,-81.225
1250,set,-0.2,50,-88.1,-87.0,-96,-80,-92.75,-85.0,-95.775,-80.45
1251,set,-0.2,51,-88.18,-87.0,-96,-80,-92.0,-85.0,-95.775,-80.45
1252,set,-0.2,52,-88.12,-87.0,-96,-80,-92.75,-85.0,-95.0,-80.45
1253,set,-0.2,53,-88.14,-87.5,-96,-80,-92.75,-85.0,-95.775,-80.45
1254,set,-0.2,54,-88.08,-87.5,-96,-80,-92.75,-85.0,-95.775,-80.45
1255,set,-0.2,55,-88.1,-87.0,-96,-80,-92.75,-85.0,-95.775,-80.45
1256,set,-0.2,56,-88.04,-87.0,-96,-80,-92.0,-85.0,-95.775,-80.225
1257,set,-0.2,57,-88.06,-87.0,-97,-80,-92.0,-85.0,-95.775,-80.45
1258,set,-0.2,58,-87.9,-87.0,-96,-79,-92.0,-85.0,-95.775,-80.45
1259,set,-0.2,59,-87.94,-87.0,-96,-80,-92.75,-85.0,-95.775,-80.225
1260,set,-0.2,60,-88.04,-87.5,-96,-80,-92.75,-85.0,-96.0,-80.45
1261,set,-0.2,61,-87.86,-86.5,-96,-80,-92.75,-84.0,-95.775,-80.45
1262,set,-0.2,62,-87.96,-87.0,-96,-79,-92.75,-84.25,-95.775,-80.45
1263,set,-0.2,63,-87.94,-86.5,-96,-80,-92.75,-85.0,-95.775,-80.45
1264,set,-0.2,64,-88.0,-86.5,-96,-80,-92.5,-85.0,-95.775,-81.225
1265,set,-0.2,65,-87.98,-87.0,-96,-80,-92.75,-85.0,-95.775,-80.45
1266,set,-0.2,66,-88.1,-87.0,-96,-80,-92.75,-85.0,-95.775,-81.225
1267,set,-0.2,67,-88.06,-87.0,-96,-80,-92.0,-84.25,-95.775,-81.225
1268,set,-0.2,68,-87.96,-87.0,-96,-80,-92.75,-85.0,-95.775,-80.45
1269,set,-0.2,69,-87.98,-87.0,-96,-80,-92.0,-85.0,-95.775,-81.225
1270,set,-0.2,70,-88.06,-87.0,-96,-80,-92.75,-85.0,-95.775,-81.225
1271,set,-0.2,71,-88.06,-87.0,-96,-80,-92.75,-85.0,-95.775,-80.45
1272,set,-0.2,72,-88.02,-87.0,-96,-80,-92.75,-84.25,-95.775,-81.225
1273,set,-0.2,73,-87.96,-87.0,-96,-80,-92.75,-85.0,-95.775,-81.225
1274,set,-0.2,74,-88.02,-87.0,-96,-80,-92.75,-85.0,-95.775,-80.45
1275,set,-0.2,75,-88.02,-87.0,-96,-80,-92.75,-85.0,-95.775,-81.0
1276,set,-0.2,76,-88.16,-87.0,-96,-80,-92.0,-85.0,-96.0,-81.225
1277,set,-0.2,77,-88.06,-87.0,-96,-81,-92.0,-85.0,-95.775,-81.225
1278,set,-0.2,78,-87.98,-87.0,-96,-80,-92.0,-85.0,-95.775,-81.0
1279,set,-0.2,79,-88.02,-87.0,-96,-80,-92.75,-85.0,-95.775,-80.45
1280,set,-0.2,80,-88.0,-87.0,-96,-81,-92.0,-85.0,-94.775,-81.225
1281,set,-0.2,81,-88.0,-87.0,-96,-80,-92.0,-85.0,-95.0,-80.45
1282,set,-0.2,82,-88.08,-87.0,-96,-80,-92.0,-85.0,-95.0,-81.225
1283,set,-0.2,83,-88.04,-87.0,-96,-81,-92.0,-85.0,-95.775,-81.225
1284,set,-0.2,84,-87.92,-87.0,-96,-80,-92.75,-85.0,-94.775,-81.225
1285,set,-0.2,85,-87.96,-87.0,-96,-80,-92.0,-85.0,-95.0,-81.225
1286,set,-0.2,86,-87.82,-86.5,-96,-80,-92.0,-84.25,-95.0,-81.225
1287,set,-0.2,87,-87.98,-87.0,-96,-80,-92.0,-84.5,-95.775,-80.45
1288,set,-0.2,88,-88.0,-87.0,-96,-81,-92.0,-85.0,-95.775,-81.225
1289,set,-0.2,89,-88.02,-87.0,-96,-80,-92.0,-85.25,-95.775,-80.45
1290,set,-0.2,90,-87.94,-87.0,-96,-80,-92.0,-85.0,-95.775,-81.225
1291,set,-0.2,91,-88.04,-87.0,-97,-81,-92.0,-85.0,-96.0,-81.0
1292,set,-0.2,92,-87.96,-87.0,-96,-80,-92.0,-85.0,-95.775,-81.0
1293,set,-0.2,93,-88.12,-87.0,-96,-81,-92.0,-85.0,-95.775,-81.225
1294,set,-0.2,94,-87.98,-87.0,-96,-80,-92.0,-85.0,-95.775,-80.45
1295,set,-0.2,95,-88.0,-87.0,-96,-81,-92.0,-84.25,-95.775,-81.225
1296,set,-0.2,96,-88.06,-87.0,-96,-81,-92.0,-84.25,-96.0,-81.225
1297,set,-0.2,97,-87.88,-87.0,-96,-80,-92.0,-84.25,-95.775,-80.45
1298,set,-0.2,98,-87.96,-87.0,-96,-80,-92.0,-84.25,-95.775,-80.45
1299,set,-0.2,99,-88.08,-87.0,-96,-80,-92.0,-85.0,-95.775,-81.225


==> data/chip_8/sl_1_bl_5/read_stab/read-stability-multiple-times-lrs-neg--0.25.csv <==
index,action,vread,iteration,curr_mean,curr_median,curr_min,curr_max,curr_q25,curr_q75,curr_q025,curr_q975
1100,set,-0.25,0,-111.34,-110.5,-127,-102,-115.5,-107.0,-122.0,-102.225
1101,set,-0.25,1,-111.54,-111.0,-127,-102,-115.0,-107.0,-122.0,-103.0
1102,set,-0.25,2,-111.44,-111.0,-127,-102,-115.75,-106.25,-122.0,-102.225
1103,set,-0.25,3,-111.48,-111.5,-127,-101,-115.75,-106.25,-122.775,-102.0
1104,set,-0.25,4,-111.52,-111.0,-127,-102,-115.0,-106.25,-122.0,-102.225
1105,set,-0.25,5,-111.56,-111.0,-127,-103,-115.5,-106.25,-122.0,-103.0
1106,set,-0.25,6,-111.6,-111.0,-127,-103,-115.0,-106.25,-123.0,-103.0
1107,set,-0.25,7,-111.64,-111.0,-127,-102,-115.75,-107.0,-122.0,-102.225
1108,set,-0.25,8,-111.6,-110.5,-126,-102,-115.75,-107.0,-122.775,-102.225
1109,set,-0.25,9,-111.62,-110.5,-126,-102,-115.5,-108.0,-122.0,-103.225
1110,set,-0.25,10,-111.64,-110.5,-127,-102,-115.75,-107.25,-122.0,-102.225
1111,set,-0.25,11,-111.58,-110.5,-127,-102,-115.75,-108.0,-122.0,-102.225
1112,set,-0.25,12,-111.62,-110.5,-127,-101,-115.0,-108.0,-122.775,-102.45
1113,set,-0.25,13,-111.64,-110.5,-127,-102,-114.75,-108.25,-122.0,-102.225
1114,set,-0.25,14,-111.66,-110.5,-127,-101,-115.75,-108.0,-122.775,-102.45
1115,set,-0.25,15,-111.82,-110.5,-127,-102,-115.5,-108.25,-123.0,-102.45
1116,set,-0.25,16,-111.8,-110.5,-127,-101,-115.5,-108.25,-123.0,-102.225
1117,set,-0.25,17,-111.82,-110.5,-127,-102,-115.5,-108.25,-123.775,-102.225
1118,set,-0.25,18,-111.6,-110.5,-127,-102,-114.75,-108.0,-123.0,-102.225
1119,set,-0.25,19,-111.56,-110.5,-127,-102,-115.75,-107.25,-123.55,-102.225
1120,set,-0.25,20,-111.66,-110.5,-127,-102,-115.5,-108.0,-122.775,-103.225
1121,set,-0.25,21,-111.62,-111.0,-126,-102,-115.5,-107.25,-123.55,-103.225
1122,set,-0.25,22,-111.68,-110.5,-127,-102,-115.75,-108.0,-123.0,-103.0
1123,set,-0.25,23,-111.64,-111.0,-127,-103,-115.5,-108.0,-123.0,-103.0
1124,set,-0.25,24,-111.66,-110.5,-127,-103,-115.75,-107.0,-123.0,-104.0
1125,set,-0.25,25,-111.54,-110.5,-127,-103,-114.75,-108.0,-123.0,-103.0
1126,set,-0.25,26,-111.68,-111.0,-127,-102,-115.75,-108.0,-122.775,-104.0
1127,set,-0.25,27,-111.48,-111.0,-127,-102,-114.75,-108.0,-122.0,-103.225
1128,set,-0.25,28,-111.66,-110.5,-127,-102,-115.75,-107.25,-123.0,-104.0
1129,set,-0.25,29,-111.46,-110.5,-127,-102,-115.5,-107.0,-123.0,-103.0
1130,set,-0.25,30,-111.52,-110.5,-127,-102,-115.0,-107.25,-123.0,-103.225
1131,set,-0.25,31,-111.54,-111.0,-127,-102,-115.0,-107.25,-123.0,-104.0
1132,set,-0.25,32,-111.46,-111.0,-127,-102,-114.75,-107.0,-122.775,-103.225
1133,set,-0.25,33,-111.58,-111.0,-127,-102,-115.0,-108.0,-122.775,-103.225
1134,set,-0.25,34,-111.58,-110.5,-127,-103,-115.0,-107.25,-123.0,-103.225
1135,set,-0.25,35,-111.58,-110.5,-127,-102,-115.0,-107.0,-123.0,-103.225
1136,set,-0.25,36,-111.52,-111.0,-127,-102,-115.0,-107.0,-123.0,-103.225
1137,set,-0.25,37,-111.56,-111.0,-127,-102,-115.0,-107.25,-123.0,-102.45
1138,set,-0.25,38,-111.5,-110.5,-127,-102,-115.0,-107.25,-122.775,-103.225
1139,set,-0.25,39,-111.5,-110.5,-127,-102,-115.0,-107.0,-122.775,-103.0
1140,set,-0.25,40,-111.44,-110.0,-126,-102,-114.75,-107.25,-122.775,-102.225
1141,set,-0.25,41,-111.52,-110.0,-127,-102,-114.75,-107.25,-123.0,-102.45
1142,set,-0.25,42,-111.46,-110.5,-127,-102,-115.5,-107.25,-122.775,-102.225
1143,set,-0.25,43,-111.54,-110.0,-127,-101,-115.75,-107.0,-123.0,-102.45
1144,set,-0.25,44,-111.5,-110.5,-127,-102,-115.0,-107.0,-122.775,-102.45
1145,set,-0.25,45,-111.44,-110.0,-127,-101,-115.0,-107.25,-122.775,-102.45
1146,set,-0.25,46,-111.44,-110.0,-127,-101,-114.75,-108.0,-122.775,-102.45
1147,set,-0.25,47,-111.46,-110.0,-127,-101,-115.0,-108.0,-122.775,-102.45
1148,set,-0.25,48,-111.42,-110.0,-127,-101,-115.0,-107.0,-122.775,-102.45
1149,set,-0.25,49,-111.44,-110.0,-127,-102,-115.0,-107.0,-122.775,-104.0
1150,set,-0.25,50,-111.38,-110.5,-127,-101,-115.0,-107.0,-122.775,-104.0
1151,set,-0.25,51,-111.42,-110.5,-127,-102,-115.0,-107.0,-122.0,-104.0
1152,set,-0.25,52,-111.46,-110.5,-127,-102,-115.0,-107.0,-123.0,-104.0
1153,set,-0.25,53,-111.6,-111.0,-127,-100,-115.5,-107.25,-123.0,-104.0
1154,set,-0.25,54,-111.46,-110.0,-128,-100,-115.75,-107.0,-122.775,-104.0
1155,set,-0.25,55,-111.48,-110.5,-127,-100,-115.0,-107.0,-123.0,-104.0
1156,set,-0.25,56,-111.36,-110.0,-127,-100,-114.75,-107.25,-123.0,-104.0
1157,set,-0.25,57,-111.4,-110.0,-127,-100,-115.0,-107.25,-122.775,-102.45
1158,set,-0.25,58,-111.46,-110.5,-127,-100,-115.75,-107.25,-123.0,-102.45
1159,set,-0.25,59,-111.4,-111.0,-127,-100,-115.0,-107.25,-122.0,-102.45
1160,set,-0.25,60,-111.34,-110.0,-127,-100,-114.75,-107.0,-123.0,-102.225
1161,set,-0.25,61,-111.4,-110.5,-127,-100,-115.0,-107.25,-123.0,-102.45
1162,set,-0.25,62,-111.4,-110.5,-127,-100,-115.0,-107.0,-123.0,-102.225
1163,set,-0.25,63,-111.36,-110.5,-127,-101,-114.75,-107.25,-122.775,-102.225
1164,set,-0.25,64,-111.36,-110.0,-127,-101,-114.75,-107.25,-122.0,-102.45
1165,set,-0.25,65,-111.38,-110.5,-126,-100,-114.75,-107.25,-123.0,-102.45
1166,set,-0.25,66,-111.3,-110.0,-126,-100,-114.75,-108.0,-123.0,-102.225
1167,set,-0.25,67,-111.4,-110.0,-127,-100,-114.75,-107.0,-122.775,-103.0
1168,set,-0.25,68,-111.34,-110.5,-127,-100,-114.75,-108.0,-122.775,-102.225
1169,set,-0.25,69,-111.42,-111.0,-127,-100,-114.75,-107.25,-122.775,-102.225
1170,set,-0.25,70,-111.34,-110.5,-127,-100,-114.75,-108.0,-122.775,-102.225
1171,set,-0.25,71,-111.44,-110.0,-127,-101,-114.75,-108.0,-122.775,-102.225
1172,set,-0.25,72,-111.54,-110.5,-127,-101,-115.0,-108.0,-122.775,-103.225
1173,set,-0.25,73,-111.42,-110.5,-127,-101,-115.0,-107.25,-122.775,-103.225
1174,set,-0.25,74,-111.42,-110.5,-127,-101,-115.0,-107.25,-122.775,-103.0
1175,set,-0.25,75,-111.38,-110.5,-127,-100,-115.0,-107.25,-122.775,-103.225
1176,set,-0.25,76,-111.42,-111.0,-127,-100,-115.0,-108.0,-122.55,-103.0
1177,set,-0.25,77,-111.42,-110.5,-127,-100,-115.0,-108.0,-122.55,-103.225
1178,set,-0.25,78,-111.42,-110.5,-127,-101,-115.0,-108.0,-121.775,-103.225
1179,set,-0.25,79,-111.5,-110.5,-127,-101,-115.0,-108.0,-122.775,-103.0
1180,set,-0.25,80,-111.42,-111.0,-127,-101,-115.0,-108.0,-122.775,-102.45
1181,set,-0.25,81,-111.46,-111.0,-127,-101,-115.0,-107.25,-121.775,-102.45
1182,set,-0.25,82,-111.38,-111.0,-127,-101,-115.0,-108.0,-122.775,-102.45
1183,set,-0.25,83,-111.28,-110.5,-127,-100,-115.0,-107.25,-121.775,-102.45
1184,set,-0.25,84,-111.36,-110.5,-127,-100,-115.0,-108.0,-121.775,-102.45
1185,set,-0.25,85,-111.36,-111.0,-127,-100,-115.0,-107.25,-121.775,-103.225
1186,set,-0.25,86,-111.44,-110.5,-127,-100,-115.0,-107.0,-122.775,-103.225
1187,set,-0.25,87,-111.36,-111.0,-127,-100,-115.0,-107.25,-122.0,-103.225
1188,set,-0.25,88,-111.38,-110.5,-127,-100,-115.0,-108.0,-122.775,-103.225
1189,set,-0.25,89,-111.4,-111.0,-127,-101,-115.0,-107.25,-122.775,-103.225
1190,set,-0.25,90,-111.42,-110.5,-127,-101,-115.0,-108.0,-122.0,-103.225
1191,set,-0.25,91,-111.4,-110.0,-127,-100,-115.0,-108.0,-123.0,-103.0
1192,set,-0.25,92,-111.26,-110.5,-127,-100,-115.0,-107.25,-123.0,-103.0
1193,set,-0.25,93,-111.42,-111.0,-127,-101,-115.0,-108.0,-122.0,-103.225
1194,set,-0.25,94,-111.26,-110.5,-126,-100,-115.0,-107.0,-123.0,-102.225
1195,set,-0.25,95,-111.26,-110.0,-127,-101,-115.0,-107.25,-122.775,-102.225
1196,set,-0.25,96,-111.3,-110.0,-127,-100,-115.0,-107.0,-121.775,-102.45
1197,set,-0.25,97,-111.34,-111.0,-127,-100,-115.0,-107.0,-122.775,-102.225
1198,set,-0.25,98,-111.3,-111.0,-127,-100,-115.0,-107.25,-122.775,-102.225
1199,set,-0.25,99,-111.18,-110.5,-127,-100,-114.75,-107.0,-122.0,-102.225


==> data/chip_8/sl_1_bl_5/read_stab/read-stability-multiple-times-lrs-neg--0.3.csv <==
index,action,vread,iteration,curr_mean,curr_median,curr_min,curr_max,curr_q25,curr_q75,curr_q025,curr_q975
1000,set,-0.3,0,-132.58,-131.0,-154,-123,-135.0,-128.0,-146.55,-124.0
1001,set,-0.3,1,-132.64,-131.5,-154,-122,-134.0,-128.0,-147.325,-123.225
1002,set,-0.3,2,-132.44,-131.0,-154,-123,-135.0,-127.0,-147.1,-124.0
1003,set,-0.3,3,-132.3,-131.0,-153,-123,-134.75,-127.0,-147.875,-124.0
1004,set,-0.3,4,-132.14,-131.0,-153,-122,-134.75,-127.0,-147.325,-123.225
1005,set,-0.3,5,-132.48,-131.5,-153,-123,-135.75,-127.25,-147.875,-123.225
1006,set,-0.3,6,-132.42,-131.0,-153,-123,-135.75,-127.0,-147.325,-123.225
1007,set,-0.3,7,-132.38,-132.0,-153,-123,-135.0,-127.0,-147.1,-123.225
1008,set,-0.3,8,-132.34,-131.0,-153,-123,-135.75,-127.0,-147.325,-123.225
1009,set,-0.3,9,-132.5,-131.5,-153,-122,-135.75,-127.25,-147.325,-123.225
1010,set,-0.3,10,-132.48,-131.0,-153,-123,-135.75,-128.0,-147.1,-124.0
1011,set,-0.3,11,-132.46,-131.5,-153,-122,-135.0,-128.0,-147.325,-124.0
1012,set,-0.3,12,-132.58,-131.0,-154,-123,-135.75,-128.0,-146.55,-124.0
1013,set,-0.3,13,-132.56,-131.5,-154,-123,-135.75,-128.0,-146.55,-124.0
1014,set,-0.3,14,-132.58,-131.0,-154,-122,-135.75,-128.0,-146.55,-124.0
1015,set,-0.3,15,-132.68,-131.0,-154,-123,-135.75,-128.0,-147.325,-124.0
1016,set,-0.3,16,-132.6,-131.0,-154,-122,-135.75,-128.0,-147.55,-124.0
1017,set,-0.3,17,-132.54,-131.0,-154,-122,-135.75,-127.25,-147.325,-123.225
1018,set,-0.3,18,-132.6,-131.0,-154,-122,-135.75,-128.0,-146.55,-124.0
1019,set,-0.3,19,-132.66,-131.5,-154,-122,-135.75,-127.0,-147.325,-124.0
1020,set,-0.3,20,-132.68,-132.0,-154,-122,-135.75,-128.0,-147.325,-123.225
1021,set,-0.3,21,-132.64,-131.5,-153,-122,-135.75,-128.0,-146.775,-124.0
1022,set,-0.3,22,-132.7,-131.5,-154,-122,-135.75,-128.25,-147.55,-124.0
1023,set,-0.3,23,-132.48,-131.0,-154,-122,-135.75,-128.0,-147.325,-124.0
1024,set,-0.3,24,-132.68,-131.5,-154,-123,-135.75,-128.0,-147.325,-124.0
1025,set,-0.3,25,-132.62,-131.5,-154,-122,-136.0,-128.0,-147.55,-124.0
1026,set,-0.3,26,-132.68,-132.0,-154,-122,-136.0,-128.0,-146.55,-124.0
1027,set,-0.3,27,-132.68,-132.0,-154,-122,-135.75,-128.0,-147.325,-123.225
1028,set,-0.3,28,-132.52,-131.5,-153,-122,-136.0,-128.0,-147.1,-124.0
1029,set,-0.3,29,-132.44,-131.0,-154,-122,-135.75,-128.0,-147.1,-123.225
1030,set,-0.3,30,-132.46,-131.0,-154,-122,-136.5,-128.0,-147.325,-123.225
1031,set,-0.3,31,-132.56,-131.5,-153,-122,-135.75,-128.0,-147.325,-124.0
1032,set,-0.3,32,-132.46,-131.5,-153,-121,-135.75,-128.0,-146.325,-123.0
1033,set,-0.3,33,-132.52,-131.0,-154,-122,-135.75,-128.0,-147.325,-123.225
1034,set,-0.3,34,-132.5,-131.5,-153,-122,-136.5,-128.0,-147.325,-123.225
1035,set,-0.3,35,-132.42,-131.5,-153,-122,-135.75,-127.0,-147.325,-123.225
1036,set,-0.3,36,-132.62,-132.0,-154,-120,-136.75,-128.0,-147.325,-123.225
1037,set,-0.3,37,-132.44,-131.5,-154,-120,-135.75,-127.25,-146.55,-123.225
1038,set,-0.3,38,-132.48,-131.0,-153,-120,-135.75,-128.0,-147.1,-123.225
1039,set,-0.3,39,-132.52,-131.0,-153,-121,-135.75,-129.0,-147.1,-123.225
1040,set,-0.3,40,-132.54,-131.0,-154,-120,-135.75,-128.0,-147.1,-124.0
1041,set,-0.3,41,-132.5,-131.0,-154,-121,-135.75,-128.0,-147.1,-123.225
1042,set,-0.3,42,-132.72,-132.0,-153,-120,-135.75,-128.0,-147.325,-123.225
1043,set,-0.3,43,-132.68,-132.0,-154,-121,-135.75,-128.0,-147.325,-123.225
1044,set,-0.3,44,-132.6,-131.0,-154,-121,-136.75,-128.0,-148.1,-123.225
1045,set,-0.3,45,-132.54,-131.0,-154,-119,-136.0,-128.0,-147.325,-123.225
1046,set,-0.3,46,-132.56,-131.5,-154,-119,-135.75,-128.0,-147.325,-123.225
1047,set,-0.3,47,-132.58,-131.5,-154,-119,-135.75,-128.0,-147.325,-123.225
1048,set,-0.3,48,-132.42,-131.0,-154,-119,-135.75,-128.0,-147.325,-123.225
1049,set,-0.3,49,-132.56,-131.0,-154,-119,-136.5,-128.0,-147.325,-124.0
1050,set,-0.3,50,-132.54,-131.5,-154,-119,-135.75,-128.0,-146.55,-123.225
1051,set,-0.3,51,-132.5,-131.5,-154,-119,-135.75,-128.0,-147.325,-123.225
1052,set,-0.3,52,-132.66,-131.5,-154,-120,-136.5,-128.0,-147.325,-124.0
1053,set,-0.3,53,-132.62,-131.5,-154,-120,-136.5,-128.0,-147.325,-124.0
1054,set,-0.3,54,-132.54,-131.0,-154,-119,-136.75,-128.0,-148.1,-123.225
1055,set,-0.3,55,-132.66,-132.0,-154,-119,-136.0,-127.25,-147.325,-122.45
1056,set,-0.3,56,-132.58,-131.0,-154,-120,-136.75,-128.0,-147.325,-124.225
1057,set,-0.3,57,-132.54,-131.0,-154,-120,-136.5,-128.0,-147.325,-123.225
1058,set,-0.3,58,-132.58,-131.0,-154,-120,-136.0,-128.0,-147.325,-123.225
1059,set,-0.3,59,-132.6,-131.0,-155,-119,-135.75,-128.0,-147.325,-123.45
1060,set,-0.3,60,-132.68,-132.0,-155,-119,-136.5,-127.25,-147.55,-124.225
1061,set,-0.3,61,-132.58,-132.0,-155,-120,-135.75,-128.0,-147.325,-123.225
1062,set,-0.3,62,-132.7,-132.0,-155,-120,-136.0,-128.0,-147.325,-123.225
1063,set,-0.3,63,-132.66,-131.0,-156,-120,-136.5,-128.0,-147.325,-124.0
1064,set,-0.3,64,-132.64,-131.5,-155,-119,-136.0,-128.0,-147.325,-124.0
1065,set,-0.3,65,-132.56,-131.0,-154,-120,-136.5,-128.0,-147.1,-124.0
1066,set,-0.3,66,-132.56,-131.0,-154,-120,-136.75,-128.0,-147.55,-123.225
1067,set,-0.3,67,-132.62,-131.0,-154,-120,-136.75,-128.0,-147.325,-123.225
1068,set,-0.3,68,-132.56,-131.0,-156,-119,-135.75,-127.25,-147.325,-124.0
1069,set,-0.3,69,-132.56,-131.5,-155,-120,-136.5,-128.0,-146.55,-123.225
1070,set,-0.3,70,-132.6,-131.0,-156,-120,-136.75,-127.25,-147.325,-124.0
1071,set,-0.3,71,-132.7,-131.5,-155,-119,-136.75,-128.0,-147.325,-123.225
1072,set,-0.3,72,-132.58,-131.5,-155,-119,-137.0,-128.0,-147.325,-123.225
1073,set,-0.3,73,-132.66,-132.0,-155,-120,-137.0,-127.25,-147.325,-123.225
1074,set,-0.3,74,-132.64,-131.5,-154,-120,-136.75,-128.0,-147.325,-124.0
1075,set,-0.3,75,-132.76,-132.0,-154,-120,-137.0,-128.0,-147.325,-124.0
1076,set,-0.3,76,-132.58,-132.0,-154,-119,-137.0,-127.25,-147.325,-124.0
1077,set,-0.3,77,-129.8,-131.5,-155,7,-135.75,-127.25,-147.325,-120.9
1078,set,-0.3,78,-132.58,-132.0,-154,-119,-136.75,-128.0,-147.1,-123.225
1079,set,-0.3,79,-132.58,-132.0,-154,-120,-137.0,-128.0,-147.325,-124.0
1080,set,-0.3,80,-132.6,-131.0,-154,-120,-137.0,-128.0,-147.325,-123.225
1081,set,-0.3,81,-132.58,-131.0,-154,-120,-136.75,-128.0,-147.325,-123.225
1082,set,-0.3,82,-132.58,-131.0,-155,-120,-136.75,-128.0,-147.325,-124.0
1083,set,-0.3,83,-132.66,-131.0,-154,-120,-137.0,-128.0,-148.1,-123.225
1084,set,-0.3,84,-132.56,-131.5,-154,-120,-136.75,-127.25,-148.1,-124.0
1085,set,-0.3,85,-132.78,-132.0,-154,-120,-137.0,-128.0,-147.325,-123.225
1086,set,-0.3,86,-132.66,-131.5,-154,-120,-136.0,-127.25,-148.1,-123.225
1087,set,-0.3,87,-132.64,-132.0,-154,-120,-136.75,-127.0,-148.1,-123.225
1088,set,-0.3,88,-132.56,-131.5,-154,-121,-136.0,-128.0,-147.325,-123.225
1089,set,-0.3,89,-132.68,-132.0,-154,-120,-136.75,-128.0,-147.325,-124.0
1090,set,-0.3,90,-132.68,-131.5,-154,-121,-137.0,-128.0,-147.1,-123.225
1091,set,-0.3,91,-132.68,-132.0,-154,-120,-136.75,-127.25,-147.1,-123.225
1092,set,-0.3,92,-132.68,-132.0,-154,-121,-137.0,-127.0,-147.325,-123.225
1093,set,-0.3,93,-132.64,-132.0,-154,-121,-137.0,-127.25,-147.1,-124.0
1094,set,-0.3,94,-132.72,-131.0,-154,-121,-137.0,-127.25,-148.1,-123.45
1095,set,-0.3,95,-132.68,-131.0,-155,-121,-136.0,-128.0,-147.325,-122.67500000000001
1096,set,-0.3,96,-132.6,-131.0,-154,-120,-137.0,-128.0,-147.1,-123.45
1097,set,-0.3,97,-132.7,-131.5,-154,-120,-136.75,-127.25,-148.1,-123.45
1098,set,-0.3,98,-132.58,-131.0,-155,-120,-136.75,-127.25,-147.325,-123.45
1099,set,-0.3,99,-132.48,-131.0,-154,-120,-136.5,-128.0,-147.325,-123.45


==> data/chip_8/sl_1_bl_5/read_stab/read-stability-multiple-times-lrs-pos-0.1.csv <==
index,action,vread,iteration,curr_mean,curr_median,curr_min,curr_max,curr_q25,curr_q75,curr_q025,curr_q975
1500,set,0.1,0,39.78,39.0,37,45,38.0,41.0,37.0,44.775
1501,set,0.1,1,39.74,39.0,37,46,38.0,41.0,37.0,44.0
1502,set,0.1,2,38.98,39.0,0,46,38.0,41.0,37.0,44.0
1503,set,0.1,3,39.86,39.0,37,46,38.0,41.0,37.0,44.775
1504,set,0.1,4,39.76,39.0,37,46,38.0,41.0,37.0,44.775
1505,set,0.1,5,39.74,39.0,36,46,38.0,41.0,36.225,44.0
1506,set,0.1,6,39.8,39.0,37,45,38.0,41.0,37.0,44.775
1507,set,0.1,7,39.74,39.0,37,45,38.0,41.0,37.0,44.0
1508,set,0.1,8,39.92,39.0,37,45,38.0,41.0,37.0,44.0
1509,set,0.1,9,39.84,39.0,37,46,38.0,41.0,37.0,44.55
1510,set,0.1,10,39.98,39.0,36,46,38.25,41.0,37.225,44.775
1511,set,0.1,11,39.74,39.0,37,45,38.0,41.0,37.0,44.775
1512,set,0.1,12,39.74,39.0,37,45,38.0,41.0,37.225,44.0
1513,set,0.1,13,39.74,39.0,37,45,38.0,41.75,37.0,44.55
1514,set,0.1,14,39.82,39.0,37,45,38.0,41.0,37.0,44.775
1515,set,0.1,15,39.76,39.0,37,45,38.0,41.0,37.0,44.0
1516,set,0.1,16,39.68,39.0,36,45,38.0,41.0,37.0,44.775
1517,set,0.1,17,39.62,39.0,36,45,38.0,41.0,37.0,44.0
1518,set,0.1,18,39.78,39.0,37,46,38.0,41.0,37.0,44.775
1519,set,0.1,19,39.78,39.0,37,45,38.0,41.0,37.0,44.775
1520,set,0.1,20,39.68,39.0,37,45,38.0,41.0,37.0,44.55
1521,set,0.1,21,39.68,39.0,36,45,38.0,41.0,37.0,44.0
1522,set,0.1,22,39.64,39.0,36,46,38.0,41.0,37.0,44.775
1523,set,0.1,23,39.76,39.0,36,45,38.0,41.0,37.0,44.775
1524,set,0.1,24,38.82,39.0,0,46,38.0,41.0,37.0,44.0
1525,set,0.1,25,39.9,39.5,37,46,38.0,41.0,37.0,44.775
1526,set,0.1,26,39.84,39.0,36,45,38.0,41.75,37.0,44.775
1527,set,0.1,27,39.74,39.0,37,45,38.0,41.0,37.0,44.0
1528,set,0.1,28,39.84,39.0,37,45,38.0,41.0,37.225,44.775
1529,set,0.1,29,39.72,39.0,37,45,38.0,41.0,37.0,43.775
1530,set,0.1,30,39.86,39.0,36,45,38.0,41.0,37.225,44.0
1531,set,0.1,31,39.94,39.5,37,45,38.0,41.0,37.0,44.775
1532,set,0.1,32,39.72,39.0,37,45,38.0,41.0,37.0,44.0
1533,set,0.1,33,39.7,39.0,37,45,38.0,41.0,37.0,44.0
1534,set,0.1,34,39.78,39.0,37,46,38.0,41.0,37.0,44.0
1535,set,0.1,35,39.68,39.0,37,45,38.0,41.0,37.0,44.0
1536,set,0.1,36,39.62,39.5,36,45,38.0,41.0,37.0,44.0
1537,set,0.1,37,39.7,39.0,36,45,38.0,41.0,36.225,44.0
1538,set,0.1,38,39.76,39.0,37,45,38.0,41.0,37.0,44.0
1539,set,0.1,39,38.94,39.0,0,45,38.0,41.0,35.225,44.0
1540,set,0.1,40,39.7,39.5,36,45,38.0,41.0,37.0,44.0
1541,set,0.1,41,39.84,39.0,37,45,38.0,41.0,37.0,44.775
1542,set,0.1,42,39.92,39.0,36,45,38.0,42.0,37.0,44.775
1543,set,0.1,43,39.84,39.0,36,45,38.0,41.0,37.225,44.0
1544,set,0.1,44,39.9,39.5,37,45,38.0,41.0,37.0,44.775
1545,set,0.1,45,39.88,39.5,36,45,38.0,41.0,37.0,44.775
1546,set,0.1,46,39.94,39.0,36,45,38.0,41.0,37.0,44.775
1547,set,0.1,47,39.88,40.0,36,45,38.0,41.0,37.0,44.775
1548,set,0.1,48,39.86,39.0,37,45,38.0,41.0,37.0,44.775
1549,set,0.1,49,39.74,39.0,36,45,38.0,41.0,36.225,44.0
1550,set,0.1,50,39.86,39.0,37,46,38.0,41.0,37.0,44.0
1551,set,0.1,51,39.88,39.0,37,45,38.0,41.0,37.0,44.775
1552,set,0.1,52,39.72,39.0,37,45,38.0,41.0,37.0,43.775
1553,set,0.1,53,39.84,39.0,36,45,38.0,41.0,37.0,44.775
1554,set,0.1,54,39.72,39.0,37,45,38.0,41.0,37.0,44.0
1555,set,0.1,55,39.96,39.5,37,45,38.0,41.0,37.0,44.775
1556,set,0.1,56,39.82,39.0,36,45,38.25,41.0,37.0,44.0
1557,set,0.1,57,39.78,39.0,36,45,38.0,41.0,37.0,44.775
1558,set,0.1,58,39.72,39.0,36,45,38.0,41.0,37.0,44.775
1559,set,0.1,59,39.66,39.0,36,45,38.0,41.0,37.0,44.0
1560,set,0.1,60,39.88,39.5,37,45,38.0,41.0,37.0,44.0
1561,set,0.1,61,39.16,39.0,2,45,38.0,41.0,37.0,44.775
1562,set,0.1,62,39.86,39.0,37,44,38.0,41.0,37.0,44.0
1563,set,0.1,63,39.88,39.5,37,45,38.0,41.0,37.0,44.775
1564,set,0.1,64,39.8,39.0,37,45,38.0,41.0,37.0,44.775
1565,set,0.1,65,39.8,39.0,37,45,38.0,41.0,37.0,44.775
1566,set,0.1,66,39.72,39.0,36,45,38.0,41.0,37.0,44.775
1567,set,0.1,67,39.76,39.0,36,44,38.0,41.0,36.225,44.0
1568,set,0.1,68,39.74,39.0,36,44,38.0,41.0,37.0,44.0
1569,set,0.1,69,39.84,39.5,36,45,38.0,41.75,36.225,44.775
1570,set,0.1,70,39.88,39.0,36,45,38.25,41.0,37.0,44.775
1571,set,0.1,71,39.02,39.5,0,45,38.0,41.0,36.0,44.775
1572,set,0.1,72,39.16,40.0,3,45,38.0,41.0,36.225,44.775
1573,set,0.1,73,39.78,39.0,36,45,38.0,41.0,36.225,44.0
1574,set,0.1,74,39.8,40.0,36,45,38.0,41.0,36.225,44.0
1575,set,0.1,75,39.06,40.0,0,45,38.0,41.0,36.0,43.775
1576,set,0.1,76,39.8,40.0,36,46,38.0,41.0,36.225,44.775
1577,set,0.1,77,39.68,39.0,36,45,38.0,41.0,36.0,44.55
1578,set,0.1,78,39.62,39.0,36,45,38.0,41.0,36.225,43.775
1579,set,0.1,79,39.74,39.5,36,46,38.0,41.0,37.0,43.775
1580,set,0.1,80,39.64,39.0,36,45,38.0,41.0,37.0,44.0
1581,set,0.1,81,39.64,39.0,36,45,38.0,41.0,36.0,44.775
1582,set,0.1,82,39.62,39.0,36,45,38.0,41.0,36.0,44.0
1583,set,0.1,83,39.66,39.0,36,45,38.0,41.0,36.225,44.775
1584,set,0.1,84,39.62,39.0,36,45,38.0,41.0,36.0,44.0
1585,set,0.1,85,39.66,39.5,36,45,38.0,41.0,37.0,44.0
1586,set,0.1,86,39.72,40.0,36,45,38.0,41.0,36.0,44.775
1587,set,0.1,87,39.56,39.0,36,45,38.0,41.0,36.0,44.0
1588,set,0.1,88,39.68,39.5,36,46,38.0,41.0,37.0,44.0
1589,set,0.1,89,39.74,39.0,37,45,38.0,41.0,37.0,44.0
1590,set,0.1,90,39.7,39.0,37,45,38.0,41.0,37.0,44.0
1591,set,0.1,91,39.62,39.0,35,45,38.0,41.0,37.0,43.775
1592,set,0.1,92,39.66,39.0,36,45,38.0,41.0,37.0,44.0
1593,set,0.1,93,39.72,39.0,36,45,38.0,41.0,37.0,44.0
1594,set,0.1,94,39.56,39.0,36,45,38.0,41.0,36.0,43.0
1595,set,0.1,95,39.64,39.5,36,45,38.0,41.0,37.0,43.775
1596,set,0.1,96,39.72,39.0,36,45,38.0,41.0,36.225,44.0
1597,set,0.1,97,39.72,39.0,36,45,38.0,41.0,36.225,44.0
1598,set,0.1,98,39.68,39.0,36,44,38.0,41.0,36.225,44.0
1599,set,0.1,99,39.66,39.0,36,44,38.0,41.0,36.225,43.775


==> data/chip_8/sl_1_bl_5/read_stab/read-stability-multiple-times-lrs-pos-0.15.csv <==
index,action,vread,iteration,curr_mean,curr_median,curr_min,curr_max,curr_q25,curr_q75,curr_q025,curr_q975
1600,set,0.15,0,63.5,63.5,59,72,61.0,65.0,59.0,70.775
1601,set,0.15,1,63.52,63.0,59,72,61.0,65.0,60.0,71.55
1602,set,0.15,2,63.32,63.0,58,72,61.0,65.0,59.0,70.775
1603,set,0.15,3,63.38,63.0,59,72,61.0,65.0,59.225,71.55
1604,set,0.15,4,63.38,63.0,58,72,61.0,65.0,59.225,70.775
1605,set,0.15,5,63.24,63.0,59,72,61.0,65.0,59.0,70.775
1606,set,0.15,6,63.34,63.0,59,72,61.0,65.0,59.0,70.775
1607,set,0.15,7,63.34,63.0,58,73,61.0,65.0,59.0,70.775
1608,set,0.15,8,63.3,63.0,59,73,61.0,65.0,59.0,70.775
1609,set,0.15,9,63.28,63.0,59,72,61.0,65.0,59.0,70.775
1610,set,0.15,10,63.34,63.0,58,72,61.0,65.0,59.0,70.775
1611,set,0.15,11,63.32,63.0,58,73,61.0,65.0,59.0,70.775
1612,set,0.15,12,63.18,63.0,58,72,61.0,65.0,59.0,70.775
1613,set,0.15,13,63.38,63.0,58,72,61.0,65.0,59.0,71.0
1614,set,0.15,14,63.28,63.0,59,72,61.0,65.0,59.225,70.775
1615,set,0.15,15,63.36,63.0,59,71,61.0,65.0,59.225,70.775
1616,set,0.15,16,63.34,63.0,59,71,61.0,65.0,59.225,70.775
1617,set,0.15,17,63.2,63.0,58,72,61.0,65.0,59.225,70.775
1618,set,0.15,18,63.3,63.0,58,71,61.0,65.0,58.45,70.775
1619,set,0.15,19,63.4,63.0,58,71,61.0,65.0,60.0,70.775
1620,set,0.15,20,63.36,63.0,58,72,61.0,65.0,59.0,71.0
1621,set,0.15,21,63.38,63.0,58,72,61.0,65.0,59.225,71.0
1622,set,0.15,22,63.4,63.0,59,72,61.0,65.0,60.0,71.0
1623,set,0.15,23,63.34,63.0,59,71,61.25,65.0,59.0,71.0
1624,set,0.15,24,63.38,63.0,58,72,61.0,65.0,59.225,71.0
1625,set,0.15,25,63.38,63.0,58,72,61.0,65.0,59.0,71.0
1626,set,0.15,26,63.3,63.0,59,72,61.0,65.0,59.0,71.0
1627,set,0.15,27,63.46,63.0,59,72,61.0,65.0,60.0,71.775
1628,set,0.15,28,63.26,63.0,59,72,61.0,64.75,59.0,71.0
1629,set,0.15,29,63.26,63.0,58,72,61.0,64.75,59.225,71.775
1630,set,0.15,30,63.34,63.0,59,72,61.25,65.0,59.225,71.0
1631,set,0.15,31,62.08,62.5,3,72,61.0,64.75,59.0,71.775
1632,set,0.15,32,63.44,63.0,60,72,61.0,65.0,60.0,71.0
1633,set,0.15,33,63.34,63.0,60,72,61.0,65.0,60.0,71.775
1634,set,0.15,34,63.46,63.0,59,72,61.0,65.0,59.225,71.0
1635,set,0.15,35,63.26,63.0,59,72,61.0,64.75,59.225,71.0
1636,set,0.15,36,63.3,63.0,59,72,61.0,65.0,59.0,71.775
1637,set,0.15,37,63.22,63.0,59,72,61.0,65.0,59.0,71.0
1638,set,0.15,38,63.3,63.0,60,72,61.0,64.75,60.0,71.0
1639,set,0.15,39,62.1,63.0,3,72,61.0,64.75,59.0,71.0
1640,set,0.15,40,63.32,63.0,59,72,61.0,64.75,59.225,71.775
1641,set,0.15,41,63.38,63.0,59,72,61.0,64.0,60.0,71.775
1642,set,0.15,42,63.38,63.0,59,72,61.25,64.0,59.0,71.775
1643,set,0.15,43,63.3,63.0,59,72,61.0,64.0,59.225,71.0
1644,set,0.15,44,63.34,63.0,59,72,61.0,64.75,60.0,71.0
1645,set,0.15,45,63.38,63.0,59,72,61.0,65.0,59.0,72.0
1646,set,0.15,46,63.54,63.0,59,72,61.25,65.0,59.0,71.0
1647,set,0.15,47,62.16,63.0,0,72,61.0,65.0,60.0,71.775
1648,set,0.15,48,63.52,63.0,60,72,61.0,65.0,60.0,71.775
1649,set,0.15,49,63.52,63.0,60,72,61.0,65.0,60.0,71.775
1650,set,0.15,50,63.44,63.0,59,72,61.0,64.75,59.0,71.775
1651,set,0.15,51,63.52,63.0,60,72,61.25,65.0,60.0,71.775
1652,set,0.15,52,63.4,63.0,59,72,61.0,65.0,59.225,71.775
1653,set,0.15,53,63.42,63.0,59,72,61.0,64.0,60.0,71.775
1654,set,0.15,54,62.22,63.0,3,72,61.0,64.0,59.0,72.0
1655,set,0.15,55,63.36,63.0,59,73,61.0,64.0,59.0,71.775
1656,set,0.15,56,63.52,63.0,59,73,61.25,64.0,60.0,71.775
1657,set,0.15,57,63.44,63.0,60,72,61.25,64.75,60.0,72.0
1658,set,0.15,58,63.58,63.0,59,72,62.0,64.0,60.0,72.0
1659,set,0.15,59,63.42,63.0,59,72,62.0,64.0,59.0,71.775
1660,set,0.15,60,63.4,63.0,59,72,62.0,64.0,59.0,71.775
1661,set,0.15,61,63.46,63.0,59,72,61.25,64.0,59.0,71.775
1662,set,0.15,62,63.42,63.0,60,72,61.25,64.75,60.0,71.0
1663,set,0.15,63,63.48,63.0,59,72,61.0,65.0,59.225,71.775
1664,set,0.15,64,63.36,63.0,59,72,61.0,65.0,59.225,71.775
1665,set,0.15,65,63.44,63.0,59,72,61.25,65.0,59.0,72.0
1666,set,0.15,66,63.52,63.0,59,72,61.25,65.0,59.0,71.0
1667,set,0.15,67,63.5,63.0,59,72,61.25,65.0,59.225,71.0
1668,set,0.15,68,63.38,63.0,59,72,61.0,65.0,60.0,71.775
1669,set,0.15,69,63.34,63.0,59,72,61.25,64.75,59.225,71.775
1670,set,0.15,70,63.36,63.0,58,72,61.0,64.0,60.0,71.775
1671,set,0.15,71,63.4,63.0,59,72,61.0,64.0,60.0,71.775
1672,set,0.15,72,63.38,63.0,59,73,61.0,64.0,60.0,71.55
1673,set,0.15,73,63.38,63.0,59,72,61.0,64.0,59.225,71.0
1674,set,0.15,74,63.52,63.0,59,72,61.25,65.0,59.0,72.0
1675,set,0.15,75,63.4,63.0,58,72,61.25,64.75,59.0,71.0
1676,set,0.15,76,63.3,63.0,58,72,61.25,64.0,59.0,71.0
1677,set,0.15,77,63.3,63.0,58,71,61.25,64.75,59.225,71.0
1678,set,0.15,78,63.38,63.0,59,72,61.0,64.75,59.225,70.775
1679,set,0.15,79,63.34,63.0,59,71,61.0,64.75,59.0,71.0
1680,set,0.15,80,63.4,63.0,60,72,61.25,64.0,60.0,70.0
1681,set,0.15,81,63.3,63.0,59,71,61.0,64.0,59.0,70.775
1682,set,0.15,82,63.3,63.0,59,72,62.0,64.75,60.0,70.775
1683,set,0.15,83,63.2,62.5,59,72,61.0,64.0,59.225,70.775
1684,set,0.15,84,63.42,63.0,60,71,61.0,65.0,60.0,71.0
1685,set,0.15,85,63.48,63.0,59,72,61.0,65.0,60.0,70.775
1686,set,0.15,86,63.24,63.0,59,72,61.0,65.0,59.225,71.0
1687,set,0.15,87,63.42,63.0,59,72,62.0,65.0,60.0,71.0
1688,set,0.15,88,63.3,63.0,59,72,61.0,65.0,59.225,71.775
1689,set,0.15,89,63.46,63.0,59,72,61.0,65.0,60.0,70.775
1690,set,0.15,90,63.36,63.0,59,71,61.0,65.0,60.0,71.0
1691,set,0.15,91,62.22,63.0,0,71,61.0,65.0,59.225,71.0
1692,set,0.15,92,63.46,63.0,59,72,61.0,65.0,59.0,71.0
1693,set,0.15,93,63.3,63.0,59,72,61.0,65.0,59.0,71.0
1694,set,0.15,94,63.42,63.0,59,71,61.0,65.0,60.0,70.775
1695,set,0.15,95,63.38,63.0,59,71,61.0,65.0,60.0,71.0
1696,set,0.15,96,63.3,63.0,59,72,61.0,64.75,59.225,71.0
1697,set,0.15,97,62.18,63.0,2,71,61.0,64.75,58.225,70.775
1698,set,0.15,98,63.4,63.0,58,71,61.0,65.0,59.0,71.0
1699,set,0.15,99,63.32,62.5,59,72,61.0,65.0,59.0,70.0


==> data/chip_8/sl_1_bl_5/read_stab/read-stability-multiple-times-lrs-pos-0.2.csv <==
index,action,vread,iteration,curr_mean,curr_median,curr_min,curr_max,curr_q25,curr_q75,curr_q025,curr_q975
1700,set,0.2,0,84.44,84.0,77,95,81.0,86.0,78.45,93.55
1701,set,0.2,1,82.92,84.0,0,95,82.0,86.0,80.0,93.775
1702,set,0.2,2,84.42,83.5,78,95,81.0,86.0,78.225,93.775
1703,set,0.2,3,84.36,84.0,79,94,81.0,86.0,79.0,93.775
1704,set,0.2,4,84.46,84.0,79,96,81.0,86.75,79.0,93.0
1705,set,0.2,5,84.34,84.0,78,95,81.25,86.0,79.0,93.0
1706,set,0.2,6,84.34,84.0,78,96,81.25,86.75,79.0,93.0
1707,set,0.2,7,84.54,84.0,78,95,81.0,87.0,79.0,92.775
1708,set,0.2,8,84.42,84.0,78,95,81.25,86.0,79.0,93.55
1709,set,0.2,9,84.3,84.0,77,95,82.0,86.0,78.0,93.0
1710,set,0.2,10,84.6,84.0,78,95,81.25,86.75,79.0,93.0
1711,set,0.2,11,84.58,84.0,78,95,81.0,86.75,78.225,93.0
1712,set,0.2,12,84.54,84.0,77,95,82.0,87.0,79.0,93.0
1713,set,0.2,13,84.72,84.0,79,94,82.0,86.0,79.0,93.775
1714,set,0.2,14,84.5,84.0,78,94,82.0,86.0,79.0,93.0
1715,set,0.2,15,84.4,84.0,75,93,82.0,87.0,78.0,93.0
1716,set,0.2,16,84.48,84.0,78,94,81.0,87.0,79.0,93.775
1717,set,0.2,17,84.42,84.0,78,95,81.25,86.0,79.0,94.55
1718,set,0.2,18,84.18,83.5,77,94,82.0,86.75,78.0,93.0
1719,set,0.2,19,84.32,83.5,78,94,82.0,86.75,78.0,93.0
1720,set,0.2,20,84.38,83.5,78,96,82.0,86.75,78.0,93.775
1721,set,0.2,21,84.32,84.0,78,94,81.0,86.0,78.225,94.0
1722,set,0.2,22,82.7,84.0,0,95,81.0,87.0,78.0,93.775
1723,set,0.2,23,84.18,83.0,77,95,81.0,86.75,77.45,93.55
1724,set,0.2,24,84.34,84.0,77,96,81.0,86.75,78.225,93.775
1725,set,0.2,25,84.16,84.0,77,95,81.0,86.0,78.0,93.775
1726,set,0.2,26,84.1,83.5,77,95,81.0,86.75,78.0,93.55
1727,set,0.2,27,84.2,84.0,77,95,81.0,86.0,78.225,93.55
1728,set,0.2,28,84.04,83.0,78,95,81.25,86.0,78.0,93.55
1729,set,0.2,29,84.06,83.5,76,95,81.0,86.0,78.225,93.775
1730,set,0.2,30,84.18,83.5,78,95,81.0,86.0,78.225,93.775
1731,set,0.2,31,84.28,84.0,77,95,81.0,87.0,78.0,93.55
1732,set,0.2,32,84.26,84.0,78,95,81.0,86.0,78.0,93.55
1733,set,0.2,33,84.62,84.0,77,95,82.0,87.0,79.0,93.55
1734,set,0.2,34,84.4,84.0,78,95,82.0,86.75,79.0,93.55
1735,set,0.2,35,84.3,84.0,78,95,81.25,86.75,78.225,93.0
1736,set,0.2,36,84.08,84.0,78,94,81.0,85.75,78.225,93.0
1737,set,0.2,37,84.1,83.0,79,95,81.0,86.0,79.0,93.775
1738,set,0.2,38,84.2,84.0,78,95,81.0,86.75,79.0,92.775
1739,set,0.2,39,84.16,84.0,77,93,81.25,86.0,78.0,92.0
1740,set,0.2,40,84.2,84.0,77,94,82.0,86.0,78.225,92.0
1741,set,0.2,41,84.22,84.0,78,95,81.25,86.5,79.0,93.0
1742,set,0.2,42,84.06,83.0,78,94,82.0,86.0,78.0,93.55
1743,set,0.2,43,84.16,84.0,77,94,81.25,86.75,79.0,92.775
1744,set,0.2,44,84.1,84.0,77,95,82.0,86.75,78.225,93.55
1745,set,0.2,45,84.02,83.0,77,94,81.0,85.75,77.45,92.775
1746,set,0.2,46,83.8,84.0,77,93,81.0,86.75,77.225,92.0
1747,set,0.2,47,83.98,83.5,78,94,81.0,86.5,78.0,93.55
1748,set,0.2,48,84.04,84.0,78,94,81.25,86.0,78.0,93.32499999999999
1749,set,0.2,49,84.1,83.0,78,95,81.0,86.75,78.225,93.55
1750,set,0.2,50,84.02,83.0,78,95,81.0,86.75,78.225,93.55
1751,set,0.2,51,84.38,83.5,78,95,82.0,86.75,79.0,93.32499999999999
1752,set,0.2,52,84.08,84.0,76,94,81.25,86.0,77.45,93.55
1753,set,0.2,53,84.44,84.0,76,94,82.0,86.0,79.0,93.55
1754,set,0.2,54,84.28,84.0,77,95,81.0,86.75,78.225,93.55
1755,set,0.2,55,84.18,83.0,77,94,81.25,86.0,78.225,93.55
1756,set,0.2,56,84.06,83.5,78,96,81.25,86.0,79.0,92.775
1757,set,0.2,57,83.84,83.0,77,96,81.0,85.75,78.225,93.55
1758,set,0.2,58,84.1,84.0,77,95,82.0,86.0,78.0,93.32499999999999
1759,set,0.2,59,84.16,84.0,78,96,81.0,85.0,78.0,92.775
1760,set,0.2,60,84.1,83.5,78,95,81.0,86.0,78.0,92.775
1761,set,0.2,61,83.96,84.0,77,94,81.0,86.0,77.225,93.55
1762,set,0.2,62,84.08,84.0,77,95,81.25,85.0,77.225,93.0
1763,set,0.2,63,84.32,83.5,78,95,82.0,86.0,78.225,93.55
1764,set,0.2,64,84.18,84.0,77,95,81.0,86.0,77.225,93.0
1765,set,0.2,65,84.1,83.5,78,95,81.0,85.75,79.0,93.775
1766,set,0.2,66,84.24,84.0,78,96,81.0,86.0,79.0,93.0
1767,set,0.2,67,84.16,84.0,77,94,81.0,86.75,79.0,93.775
1768,set,0.2,68,80.72,83.0,0,93,82.0,86.0,17.325000000000006,93.0
1769,set,0.2,69,84.06,84.0,76,93,81.25,86.0,77.225,92.0
1770,set,0.2,70,84.18,84.0,78,94,82.0,87.0,78.0,93.0
1771,set,0.2,71,84.24,83.0,78,94,82.0,86.0,78.0,92.775
1772,set,0.2,72,84.28,83.0,78,94,81.25,86.75,78.225,93.775
1773,set,0.2,73,84.2,83.5,77,94,82.0,86.0,77.225,93.775
1774,set,0.2,74,84.1,84.0,78,95,80.25,86.0,78.225,93.0
1775,set,0.2,75,84.22,84.0,78,94,82.0,86.75,78.225,92.775
1776,set,0.2,76,84.26,84.0,78,96,82.0,86.75,79.0,92.775
1777,set,0.2,77,84.44,84.0,78,94,82.0,86.75,78.0,92.775
1778,set,0.2,78,84.28,83.5,78,94,82.0,86.0,78.225,93.775
1779,set,0.2,79,84.1,83.5,78,95,81.0,86.0,78.225,92.775
1780,set,0.2,80,82.54,83.0,3,94,81.25,85.75,77.225,93.0
1781,set,0.2,81,83.94,83.5,77,94,81.25,86.0,77.225,92.775
1782,set,0.2,82,84.2,83.5,77,94,82.0,86.75,77.225,92.775
1783,set,0.2,83,84.08,83.5,77,94,81.25,86.0,78.0,93.0
1784,set,0.2,84,84.2,83.0,76,94,82.0,86.0,79.0,93.775
1785,set,0.2,85,84.0,84.0,76,94,81.0,86.75,76.225,92.775
1786,set,0.2,86,83.94,84.0,76,94,81.0,86.0,78.0,92.0
1787,set,0.2,87,83.96,84.0,76,93,81.0,86.0,78.0,92.775
1788,set,0.2,88,84.12,84.0,77,94,81.0,86.0,78.0,93.0
1789,set,0.2,89,84.2,84.0,77,94,81.25,86.0,78.225,93.55
1790,set,0.2,90,84.1,84.0,76,95,81.0,85.75,77.0,93.0
1791,set,0.2,91,84.22,84.0,77,94,82.0,86.0,77.225,93.775
1792,set,0.2,92,84.28,84.0,77,94,81.0,86.0,78.0,93.0
1793,set,0.2,93,84.16,84.0,77,93,82.0,86.0,77.0,93.0
1794,set,0.2,94,84.32,84.0,78,94,81.0,86.0,78.0,93.775
1795,set,0.2,95,84.16,84.0,77,94,82.0,86.0,78.0,93.0
1796,set,0.2,96,84.06,84.0,76,93,81.0,86.0,78.0,93.0
1797,set,0.2,97,84.2,84.0,78,93,81.0,86.75,78.225,93.0
1798,set,0.2,98,84.1,84.0,78,94,81.0,86.75,79.0,92.775
1799,set,0.2,99,83.74,83.0,76,94,81.25,86.0,77.0,93.32499999999999


==> data/chip_8/sl_1_bl_5/read_stab/read-stability-multiple-times-lrs-pos-0.25.csv <==
index,action,vread,iteration,curr_mean,curr_median,curr_min,curr_max,curr_q25,curr_q75,curr_q025,curr_q975
1800,set,0.25,0,107.34,108.0,101,116,103.25,110.0,101.0,114.775
1801,set,0.25,1,107.54,108.0,99,116,104.0,111.0,101.0,114.0
1802,set,0.25,2,106.96,107.0,99,115,104.0,110.0,99.225,113.775
1803,set,0.25,3,107.26,107.5,99,115,104.0,111.0,100.0,114.55
1804,set,0.25,4,107.28,107.0,99,115,104.0,111.0,100.0,114.0
1805,set,0.25,5,107.06,107.0,99,116,104.0,111.0,99.225,115.0
1806,set,0.25,6,106.98,107.5,98,114,103.25,111.0,99.0,114.0
1807,set,0.25,7,107.12,107.5,98,116,105.0,110.0,99.225,114.775
1808,set,0.25,8,102.92,106.0,0,116,104.0,110.0,23.15000000000001,114.775
1809,set,0.25,9,107.26,107.5,96,115,104.0,110.75,99.225,114.0
1810,set,0.25,10,106.96,107.0,97,116,104.0,111.0,97.45,114.0
1811,set,0.25,11,107.28,107.0,96,115,104.0,111.0,98.45,114.775
1812,set,0.25,12,107.14,107.0,95,116,104.0,110.75,97.675,114.775
1813,set,0.25,13,107.18,107.0,96,115,104.0,110.75,98.225,114.0
1814,set,0.25,14,106.96,107.0,94,115,104.0,110.75,97.45,114.0
1815,set,0.25,15,107.24,108.0,93,116,104.0,110.75,97.225,115.0
1816,set,0.25,16,107.22,108.0,96,116,104.25,110.0,96.9,114.775
1817,set,0.25,17,107.48,108.0,96,116,104.0,110.75,99.225,115.0
1818,set,0.25,18,107.28,107.0,97,115,104.0,110.0,97.45,114.55
1819,set,0.25,19,104.9,106.0,0,115,104.0,110.0,97.45,114.775
1820,set,0.25,20,107.0,107.0,97,115,104.0,110.0,97.225,114.775
1821,set,0.25,21,107.12,107.0,97,116,104.0,110.0,97.225,115.55
1822,set,0.25,22,107.46,107.0,98,115,105.0,111.0,100.0,115.0
1823,set,0.25,23,107.08,107.0,96,115,104.25,111.0,98.0,113.775
1824,set,0.25,24,107.26,107.0,96,116,104.0,111.0,99.0,114.775
1825,set,0.25,25,107.48,108.0,96,116,105.0,111.0,98.45,114.775
1826,set,0.25,26,107.2,108.0,95,116,104.0,110.75,98.45,114.775
1827,set,0.25,27,104.94,107.0,4,117,104.0,110.0,95.675,114.775
1828,set,0.25,28,105.16,107.0,2,116,104.0,111.0,97.45,114.775
1829,set,0.25,29,107.24,107.5,95,115,104.0,111.0,99.0,115.0
1830,set,0.25,30,107.58,108.0,98,117,104.0,111.0,99.225,115.775
1831,set,0.25,31,107.38,107.5,95,117,104.0,111.0,98.45,115.55
1832,set,0.25,32,107.74,108.5,97,117,105.0,111.0,99.45,114.775
1833,set,0.25,33,107.38,108.0,99,116,104.0,111.0,100.0,114.775
1834,set,0.25,34,105.04,106.5,2,116,104.0,111.0,96.225,114.775
1835,set,0.25,35,107.02,106.5,95,116,104.0,111.0,97.45,114.775
1836,set,0.25,36,107.16,107.0,96,116,103.25,111.0,97.675,114.775
1837,set,0.25,37,107.34,107.0,96,115,104.0,110.75,98.45,114.775
1838,set,0.25,38,107.34,107.0,97,116,104.0,110.75,97.675,115.55
1839,set,0.25,39,107.32,106.0,95,117,104.25,111.0,99.225,115.55
1840,set,0.25,40,107.14,106.5,95,117,104.0,111.0,96.9,114.775
1841,set,0.25,41,107.32,107.0,94,118,104.25,111.0,96.675,115.55
1842,set,0.25,42,107.34,107.0,96,117,104.0,111.0,97.45,115.55
1843,set,0.25,43,107.54,107.5,98,118,104.25,111.0,99.225,115.0
1844,set,0.25,44,107.36,107.0,97,118,104.0,111.0,98.225,117.1
1845,set,0.25,45,107.12,107.5,96,118,103.25,111.0,98.0,116.32499999999999
1846,set,0.25,46,107.38,107.0,96,118,104.0,111.0,98.225,115.55
1847,set,0.25,47,107.46,107.5,98,118,104.0,111.75,98.225,115.0
1848,set,0.25,48,107.26,107.0,96,117,104.0,111.75,96.225,115.55
1849,set,0.25,49,107.14,107.0,97,117,104.0,111.0,98.45,115.55
1850,set,0.25,50,105.12,107.0,0,117,104.0,110.75,97.0,115.55
1851,set,0.25,51,107.34,108.0,95,119,105.0,110.75,98.225,116.55
1852,set,0.25,52,107.5,107.0,97,117,105.0,111.75,97.225,116.32499999999999
1853,set,0.25,53,107.48,107.5,96,117,104.25,111.0,100.0,114.775
1854,set,0.25,54,107.34,108.0,96,116,104.25,110.0,97.225,115.0
1855,set,0.25,55,107.4,108.0,96,116,105.0,110.0,97.225,115.0
1856,set,0.25,56,107.44,107.5,96,118,104.0,110.0,97.225,115.775
1857,set,0.25,57,107.24,107.5,96,118,103.25,110.75,97.0,115.775
1858,set,0.25,58,107.18,108.0,94,116,104.0,111.0,96.45,115.775
1859,set,0.25,59,107.2,108.0,96,116,104.0,110.75,98.0,114.0
1860,set,0.25,60,107.2,107.5,96,116,104.0,110.0,97.225,115.775
1861,set,0.25,61,107.36,107.5,96,116,104.0,111.0,98.225,115.775
1862,set,0.25,62,107.36,107.5,95,117,104.0,111.0,98.45,115.775
1863,set,0.25,63,106.9,107.0,95,116,103.25,110.0,97.225,114.775
1864,set,0.25,64,105.22,107.5,0,117,104.0,111.0,96.45,115.775
1865,set,0.25,65,107.18,107.0,95,116,104.0,110.0,98.225,115.55
1866,set,0.25,66,107.32,107.0,95,116,104.0,111.0,99.45,114.775
1867,set,0.25,67,107.2,107.0,95,117,104.0,111.0,99.0,115.55
1868,set,0.25,68,107.3,107.0,94,118,104.25,111.0,100.0,114.775
1869,set,0.25,69,107.32,107.0,96,117,104.0,111.0,98.0,114.775
1870,set,0.25,70,107.0,107.0,95,117,104.0,110.75,99.225,115.55
1871,set,0.25,71,104.98,107.0,1,116,103.5,110.0,97.45,115.55
1872,set,0.25,72,107.12,107.0,97,117,104.0,110.0,97.45,114.775
1873,set,0.25,73,107.22,107.0,97,116,104.25,111.0,97.225,115.775
1874,set,0.25,74,107.04,107.0,97,117,104.0,110.75,99.0,115.775
1875,set,0.25,75,107.06,107.0,96,116,104.25,110.75,97.0,115.0
1876,set,0.25,76,107.1,107.0,97,116,103.25,110.75,97.225,115.0
1877,set,0.25,77,107.1,107.0,98,115,103.25,111.0,98.225,115.0
1878,set,0.25,78,107.06,106.0,97,117,103.25,110.75,97.225,116.55
1879,set,0.25,79,107.14,107.0,96,117,103.5,111.0,96.45,116.55
1880,set,0.25,80,107.06,107.0,95,116,104.0,111.0,97.45,115.55
1881,set,0.25,81,105.14,107.0,2,116,104.0,110.75,97.0,115.775
1882,set,0.25,82,107.1,107.0,96,116,104.25,111.0,97.675,114.775
1883,set,0.25,83,107.26,107.0,97,116,104.0,111.0,97.225,115.55
1884,set,0.25,84,107.08,107.0,97,117,104.25,110.75,97.0,115.0
1885,set,0.25,85,107.04,107.0,95,117,104.0,111.0,97.0,115.775
1886,set,0.25,86,107.12,107.0,96,116,104.0,111.0,97.0,115.775
1887,set,0.25,87,107.5,107.0,97,117,105.0,111.5,97.45,115.0
1888,set,0.25,88,107.36,107.0,98,116,105.0,111.0,98.225,115.775
1889,set,0.25,89,107.14,107.0,96,116,105.0,111.0,96.45,115.775
1890,set,0.25,90,107.24,107.0,97,117,104.0,111.0,97.0,115.775
1891,set,0.25,91,107.22,107.0,95,116,104.0,111.0,98.0,115.775
1892,set,0.25,92,107.0,106.5,95,117,103.25,111.0,97.0,116.775
1893,set,0.25,93,106.86,106.0,94,118,104.0,111.0,97.0,115.775
1894,set,0.25,94,107.16,106.5,93,118,105.0,111.0,96.45,117.32499999999999
1895,set,0.25,95,107.22,107.0,96,117,104.25,111.0,96.225,116.32499999999999
1896,set,0.25,96,107.4,108.0,93,117,104.25,111.0,96.225,116.55
1897,set,0.25,97,107.24,107.0,95,118,104.0,110.75,95.675,116.32499999999999
1898,set,0.25,98,107.14,107.5,95,118,104.25,110.75,95.225,116.775
1899,set,0.25,99,107.08,107.0,94,117,104.0,111.0,95.675,115.775


==> data/chip_8/sl_1_bl_5/read_stab/read-stability-multiple-times-lrs-pos-0.3.csv <==
index,action,vread,iteration,curr_mean,curr_median,curr_min,curr_max,curr_q25,curr_q75,curr_q025,curr_q975
1900,set,0.3,0,128.36,129.0,121,144,125.0,131.0,121.225,136.0
1901,set,0.3,1,128.32,129.0,120,145,124.0,131.75,120.225,136.0
1902,set,0.3,2,128.3,128.5,119,144,124.25,131.0,120.225,136.0
1903,set,0.3,3,128.38,128.5,120,145,124.0,131.75,120.225,138.775
1904,set,0.3,4,128.16,128.5,118,145,124.25,130.0,121.0,135.775
1905,set,0.3,5,125.8,128.0,0,144,125.0,131.0,121.225,137.0
1906,set,0.3,6,128.24,128.0,120,144,124.0,130.75,121.225,138.325
1907,set,0.3,7,128.16,128.0,119,145,124.0,131.0,120.225,137.55
1908,set,0.3,8,128.12,127.0,119,145,124.25,131.0,120.0,136.775
1909,set,0.3,9,128.56,128.0,118,144,125.0,132.0,120.225,138.775
1910,set,0.3,10,128.2,128.0,117,143,125.0,130.75,120.0,137.55
1911,set,0.3,11,128.44,128.0,120,144,125.0,131.0,121.0,137.0
1912,set,0.3,12,125.38,127.0,1,144,124.0,131.0,119.225,137.775
1913,set,0.3,13,128.24,127.5,115,144,125.0,131.0,119.225,138.0
1914,set,0.3,14,128.4,128.0,119,144,125.0,131.75,120.45,137.0
1915,set,0.3,15,127.98,127.0,120,145,124.25,131.5,120.225,137.775
1916,set,0.3,16,128.22,127.5,120,144,124.25,131.0,120.225,137.55
1917,set,0.3,17,128.2,128.0,118,144,124.25,132.0,120.45,136.775
1918,set,0.3,18,128.42,128.0,119,145,125.25,131.0,119.0,137.775
1919,set,0.3,19,128.2,128.0,116,145,124.25,130.75,120.0,138.55
1920,set,0.3,20,128.2,128.0,118,144,124.0,131.5,120.225,137.0
1921,set,0.3,21,128.26,127.0,117,145,124.0,132.0,120.225,137.775
1922,set,0.3,22,127.8,128.0,113,144,123.25,130.0,118.675,138.775
1923,set,0.3,23,128.28,128.5,114,144,125.0,130.75,119.225,138.0
1924,set,0.3,24,127.88,127.0,115,143,125.0,130.75,119.0,139.0
1925,set,0.3,25,128.3,127.0,117,145,125.0,131.0,118.45,139.775
1926,set,0.3,26,125.88,127.5,3,144,125.0,130.75,119.0,139.325
1927,set,0.3,27,127.88,127.0,117,144,125.0,130.0,121.0,138.55
1928,set,0.3,28,128.4,128.0,118,144,125.0,131.75,120.225,137.775
1929,set,0.3,29,128.28,126.5,119,144,125.0,131.0,119.45,137.0
1930,set,0.3,30,128.34,127.5,115,144,126.0,130.75,120.0,137.775
1931,set,0.3,31,128.2,128.0,117,144,125.0,130.0,120.225,137.775
1932,set,0.3,32,128.1,127.0,119,143,125.0,130.75,119.45,138.0
1933,set,0.3,33,128.18,128.0,117,143,124.25,131.5,119.0,137.0
1934,set,0.3,34,128.2,128.0,117,143,125.0,131.75,117.225,137.775
1935,set,0.3,35,128.36,127.5,117,144,126.0,131.75,117.45,138.0
1936,set,0.3,36,128.26,128.5,116,144,125.0,131.0,119.0,137.0
1937,set,0.3,37,128.26,128.0,117,144,125.25,130.75,118.0,137.775
1938,set,0.3,38,128.28,128.0,118,143,125.25,130.75,118.45,138.55
1939,set,0.3,39,125.66,128.0,1,143,125.25,131.0,118.0,138.0
1940,set,0.3,40,128.04,127.0,117,143,126.0,130.75,118.225,138.775
1941,set,0.3,41,128.12,128.0,118,143,126.0,131.75,118.225,137.0
1942,set,0.3,42,127.98,127.5,116,144,125.0,131.0,117.675,136.0
1943,set,0.3,43,128.12,127.5,118,143,125.0,131.0,119.0,137.775
1944,set,0.3,44,127.94,127.0,114,144,125.0,130.75,117.45,137.0
1945,set,0.3,45,127.96,127.0,117,143,125.0,131.0,119.225,136.775
1946,set,0.3,46,128.02,127.0,118,144,125.0,132.0,118.225,137.0
1947,set,0.3,47,125.3,127.0,0,145,124.25,130.75,118.0,138.0
1948,set,0.3,48,127.78,127.0,116,144,125.0,131.0,119.225,136.775
1949,set,0.3,49,127.9,127.0,118,145,125.0,130.75,118.45,137.775
1950,set,0.3,50,128.0,128.0,118,145,125.0,131.0,119.0,136.775
1951,set,0.3,51,127.68,127.0,114,144,125.0,131.75,118.225,137.0
1952,set,0.3,52,127.84,127.5,113,144,125.0,131.0,120.0,137.55
1953,set,0.3,53,128.02,128.0,114,144,124.25,131.0,120.0,137.775
1954,set,0.3,54,127.74,127.0,117,144,125.0,130.75,118.0,137.0
1955,set,0.3,55,128.0,128.0,116,145,125.0,130.75,119.0,136.0
1956,set,0.3,56,127.82,128.0,116,144,124.0,131.0,117.45,136.0
1957,set,0.3,57,127.98,127.5,117,145,125.0,131.0,119.225,136.775
1958,set,0.3,58,128.02,127.0,115,146,125.0,131.75,119.0,137.0
1959,set,0.3,59,128.3,128.5,116,145,124.25,132.0,119.0,137.0
1960,set,0.3,60,128.12,128.0,115,145,125.0,131.0,119.225,136.775
1961,set,0.3,61,128.26,127.5,116,145,125.0,131.0,120.0,137.775
1962,set,0.3,62,127.94,128.0,117,145,125.0,131.0,119.225,137.55
1963,set,0.3,63,127.72,127.5,113,145,124.25,130.75,120.0,137.0
1964,set,0.3,64,127.76,127.0,114,144,124.0,130.0,118.45,136.775
1965,set,0.3,65,127.76,128.0,110,144,124.25,130.75,119.225,136.775
1966,set,0.3,66,127.7,127.0,115,144,125.0,131.0,120.225,136.0
1967,set,0.3,67,127.86,127.0,114,144,124.25,130.75,119.45,136.0
1968,set,0.3,68,127.56,126.0,116,144,124.25,131.0,118.45,138.55
1969,set,0.3,69,127.98,128.0,118,145,123.25,131.5,120.225,138.55
1970,set,0.3,70,128.06,127.0,119,145,124.25,131.0,120.225,138.55
1971,set,0.3,71,127.82,127.0,119,146,125.0,130.75,120.0,137.0
1972,set,0.3,72,127.92,127.0,117,145,125.0,131.0,119.0,135.775
1973,set,0.3,73,125.42,127.0,0,144,124.0,130.75,117.125,137.0
1974,set,0.3,74,125.42,127.0,3,145,124.25,130.0,114.9,138.0
1975,set,0.3,75,127.52,126.5,116,146,124.0,130.0,118.45,137.775
1976,set,0.3,76,127.88,127.0,117,145,124.0,131.0,119.225,139.1
1977,set,0.3,77,127.38,127.5,113,145,123.0,130.0,119.0,138.55
1978,set,0.3,78,125.24,127.0,3,145,124.0,131.0,114.125,137.55
1979,set,0.3,79,125.4,128.0,2,145,124.0,131.0,117.45,136.775
1980,set,0.3,80,127.74,127.0,115,145,124.25,131.75,118.225,136.775
1981,set,0.3,81,127.68,127.0,114,145,124.0,131.0,118.45,136.775
1982,set,0.3,82,127.84,127.0,114,145,124.0,132.0,119.225,138.325
1983,set,0.3,83,127.8,127.0,115,145,124.0,131.75,120.0,138.55
1984,set,0.3,84,127.76,127.0,116,145,124.0,131.0,120.0,138.0
1985,set,0.3,85,127.7,127.0,117,144,124.0,131.0,118.225,140.1
1986,set,0.3,86,127.82,127.0,118,145,124.25,131.0,118.225,138.55
1987,set,0.3,87,127.76,126.0,119,144,124.0,132.0,119.225,137.775
1988,set,0.3,88,127.74,126.0,119,144,124.0,132.0,119.225,137.775
1989,set,0.3,89,127.86,126.0,120,144,124.25,132.0,121.0,137.55
1990,set,0.3,90,127.96,127.0,119,144,124.0,131.75,121.0,138.325
1991,set,0.3,91,125.14,127.0,0,144,123.0,131.0,119.225,136.0
1992,set,0.3,92,127.88,128.0,118,144,124.0,131.0,119.225,135.775
1993,set,0.3,93,127.72,127.0,119,145,125.0,131.0,119.225,135.775
1994,set,0.3,94,125.42,127.5,0,144,124.0,131.5,118.45,136.775
1995,set,0.3,95,127.76,127.0,119,145,124.0,130.0,120.0,136.775
1996,set,0.3,96,128.2,128.0,119,145,125.0,131.0,120.225,136.775
1997,set,0.3,97,128.0,127.5,118,143,124.25,131.0,119.225,136.775
1998,set,0.3,98,127.78,127.0,120,144,123.5,131.75,120.225,137.775
1999,set,0.3,99,127.72,127.0,119,144,123.25,131.0,120.0,137.775


==> data/chip_8/sl_1_bl_5/read_stab/read-stability-multiple-times-reset-neg--0.1.csv <==
index,action,vread,iteration,curr_mean,curr_median,curr_min,curr_max,curr_q25,curr_q75,curr_q025,curr_q975
400,reset,-0.1,0,-12.9,-13.0,-14,-12,-13.0,-13.0,-13.0,-12.0
401,reset,-0.1,1,-12.96,-13.0,-14,-12,-13.0,-13.0,-13.775,-12.0
402,reset,-0.1,2,-12.94,-13.0,-13,-12,-13.0,-13.0,-13.0,-12.0
403,reset,-0.1,3,-13.02,-13.0,-14,-12,-13.0,-13.0,-14.0,-12.225000000000001
404,reset,-0.1,4,-12.94,-13.0,-14,-12,-13.0,-13.0,-13.775,-12.0
405,reset,-0.1,5,-13.0,-13.0,-14,-12,-13.0,-13.0,-13.0,-13.0
406,reset,-0.1,6,-12.96,-13.0,-14,-12,-13.0,-13.0,-13.775,-12.0
407,reset,-0.1,7,-12.94,-13.0,-14,-12,-13.0,-13.0,-13.0,-12.0
408,reset,-0.1,8,-13.06,-13.0,-14,-13,-13.0,-13.0,-14.0,-13.0
409,reset,-0.1,9,-12.7,-13.0,-14,1,-13.0,-13.0,-13.775,-12.0
410,reset,-0.1,10,-11.84,-13.0,-14,42,-13.0,-13.0,-13.775,-12.0
411,reset,-0.1,11,-12.92,-13.0,-14,-12,-13.0,-13.0,-13.0,-12.0
412,reset,-0.1,12,-12.96,-13.0,-14,-12,-13.0,-13.0,-13.775,-12.0
413,reset,-0.1,13,-12.94,-13.0,-14,-12,-13.0,-13.0,-13.775,-12.0
414,reset,-0.1,14,-12.98,-13.0,-14,-12,-13.0,-13.0,-13.775,-12.0
415,reset,-0.1,15,-13.02,-13.0,-14,-12,-13.0,-13.0,-13.775,-13.0
416,reset,-0.1,16,-13.02,-13.0,-14,-12,-13.0,-13.0,-14.0,-12.225000000000001
417,reset,-0.1,17,-12.94,-13.0,-14,-12,-13.0,-13.0,-13.0,-12.0
418,reset,-0.1,18,-12.9,-13.0,-14,-12,-13.0,-13.0,-13.0,-12.0
419,reset,-0.1,19,-13.02,-13.0,-14,-12,-13.0,-13.0,-13.775,-13.0
420,reset,-0.1,20,-12.92,-13.0,-14,-12,-13.0,-13.0,-13.0,-12.0
421,reset,-0.1,21,-12.98,-13.0,-14,-12,-13.0,-13.0,-13.775,-12.0
422,reset,-0.1,22,-13.0,-13.0,-14,-12,-13.0,-13.0,-14.0,-12.0
423,reset,-0.1,23,-12.96,-13.0,-14,-12,-13.0,-13.0,-13.0,-12.0
424,reset,-0.1,24,-13.0,-13.0,-14,-12,-13.0,-13.0,-14.0,-12.0
425,reset,-0.1,25,-12.96,-13.0,-14,-12,-13.0,-13.0,-13.775,-12.0
426,reset,-0.1,26,-12.88,-13.0,-14,-12,-13.0,-13.0,-13.0,-12.0
427,reset,-0.1,27,-13.0,-13.0,-15,-12,-13.0,-13.0,-13.775,-12.0
428,reset,-0.1,28,-12.98,-13.0,-14,-12,-13.0,-13.0,-13.0,-12.225000000000001
429,reset,-0.1,29,-12.88,-13.0,-14,-12,-13.0,-13.0,-13.0,-12.0
430,reset,-0.1,30,-12.96,-13.0,-14,-12,-13.0,-13.0,-13.775,-12.0
431,reset,-0.1,31,-13.02,-13.0,-14,-12,-13.0,-13.0,-13.775,-13.0
432,reset,-0.1,32,-12.96,-13.0,-14,-12,-13.0,-13.0,-13.0,-12.0
433,reset,-0.1,33,-13.0,-13.0,-14,-12,-13.0,-13.0,-13.775,-12.225000000000001
434,reset,-0.1,34,-12.96,-13.0,-14,-12,-13.0,-13.0,-14.0,-12.0
435,reset,-0.1,35,-13.02,-13.0,-14,-12,-13.0,-13.0,-14.0,-12.225000000000001
436,reset,-0.1,36,-13.02,-13.0,-14,-12,-13.0,-13.0,-14.0,-12.225000000000001
437,reset,-0.1,37,-12.96,-13.0,-14,-12,-13.0,-13.0,-13.0,-12.0
438,reset,-0.1,38,-12.94,-13.0,-14,-12,-13.0,-13.0,-13.775,-12.0
439,reset,-0.1,39,-12.98,-13.0,-14,-12,-13.0,-13.0,-13.0,-12.225000000000001
440,reset,-0.1,40,-12.98,-13.0,-14,-12,-13.0,-13.0,-13.775,-12.0
441,reset,-0.1,41,-13.02,-13.0,-14,-13,-13.0,-13.0,-13.0,-13.0
442,reset,-0.1,42,-12.66,-13.0,-14,1,-13.0,-13.0,-13.0,-12.0
443,reset,-0.1,43,-12.92,-13.0,-14,-12,-13.0,-13.0,-13.0,-12.0
444,reset,-0.1,44,-13.02,-13.0,-14,-12,-13.0,-13.0,-13.775,-13.0
445,reset,-0.1,45,-12.94,-13.0,-14,-12,-13.0,-13.0,-13.775,-12.0
446,reset,-0.1,46,-13.04,-13.0,-14,-13,-13.0,-13.0,-13.775,-13.0
447,reset,-0.1,47,-12.94,-13.0,-14,-12,-13.0,-13.0,-13.775,-12.0
448,reset,-0.1,48,-12.94,-13.0,-14,-12,-13.0,-13.0,-13.775,-12.0
449,reset,-0.1,49,-12.96,-13.0,-14,-12,-13.0,-13.0,-13.775,-12.0
450,reset,-0.1,50,-13.02,-13.0,-14,-12,-13.0,-13.0,-14.0,-12.225000000000001
451,reset,-0.1,51,-12.94,-13.0,-14,-12,-13.0,-13.0,-14.0,-12.0
452,reset,-0.1,52,-12.98,-13.0,-14,-12,-13.0,-13.0,-13.775,-12.0
453,reset,-0.1,53,-12.98,-13.0,-14,-12,-13.0,-13.0,-13.775,-12.0
454,reset,-0.1,54,-12.94,-13.0,-14,-12,-13.0,-13.0,-14.0,-12.0
455,reset,-0.1,55,-13.02,-13.0,-14,-12,-13.0,-13.0,-14.0,-12.225000000000001
456,reset,-0.1,56,-13.0,-13.0,-14,-12,-13.0,-13.0,-14.0,-12.0
457,reset,-0.1,57,-13.08,-13.0,-18,-12,-13.0,-13.0,-14.0,-12.0
458,reset,-0.1,58,-12.98,-13.0,-14,-12,-13.0,-13.0,-14.0,-12.0
459,reset,-0.1,59,-12.96,-13.0,-14,-12,-13.0,-13.0,-13.775,-12.0
460,reset,-0.1,60,-13.02,-13.0,-14,-12,-13.0,-13.0,-14.0,-12.0
461,reset,-0.1,61,-13.04,-13.0,-15,-12,-13.0,-13.0,-13.775,-13.0
462,reset,-0.1,62,-12.98,-13.0,-14,-12,-13.0,-13.0,-13.775,-12.0
463,reset,-0.1,63,-12.96,-13.0,-14,-12,-13.0,-13.0,-14.0,-12.0
464,reset,-0.1,64,-12.98,-13.0,-14,-12,-13.0,-13.0,-13.775,-12.0
465,reset,-0.1,65,-12.98,-13.0,-14,-12,-13.0,-13.0,-13.775,-12.0
466,reset,-0.1,66,-13.02,-13.0,-14,-12,-13.0,-13.0,-14.0,-12.0
467,reset,-0.1,67,-13.0,-13.0,-14,-12,-13.0,-13.0,-13.775,-12.225000000000001
468,reset,-0.1,68,-12.74,-13.0,-14,1,-13.0,-13.0,-13.775,-12.225000000000001
469,reset,-0.1,69,-13.06,-13.0,-16,-12,-13.0,-13.0,-14.0,-12.0
470,reset,-0.1,70,-12.94,-13.0,-14,-12,-13.0,-13.0,-13.775,-12.0
471,reset,-0.1,71,-13.0,-13.0,-15,-12,-13.0,-13.0,-14.0,-12.0
472,reset,-0.1,72,-13.08,-13.0,-14,-12,-13.0,-13.0,-14.0,-13.0
473,reset,-0.1,73,-13.06,-13.0,-14,-12,-13.0,-13.0,-14.0,-13.0
474,reset,-0.1,74,-13.04,-13.0,-14,-12,-13.0,-13.0,-14.0,-12.0
475,reset,-0.1,75,-13.06,-13.0,-14,-12,-13.0,-13.0,-14.0,-12.225000000000001
476,reset,-0.1,76,-13.04,-13.0,-14,-12,-13.0,-13.0,-14.0,-13.0
477,reset,-0.1,77,-12.96,-13.0,-14,-12,-13.0,-13.0,-13.775,-12.0
478,reset,-0.1,78,-13.0,-13.0,-14,-12,-13.0,-13.0,-14.0,-12.0
479,reset,-0.1,79,-13.0,-13.0,-14,-12,-13.0,-13.0,-13.775,-12.225000000000001
480,reset,-0.1,80,-13.04,-13.0,-14,-12,-13.0,-13.0,-14.0,-12.0
481,reset,-0.1,81,-12.98,-13.0,-14,-12,-13.0,-13.0,-14.0,-12.0
482,reset,-0.1,82,-13.02,-13.0,-14,-12,-13.0,-13.0,-14.0,-12.0
483,reset,-0.1,83,-13.0,-13.0,-14,-12,-13.0,-13.0,-13.775,-12.225000000000001
484,reset,-0.1,84,-13.02,-13.0,-14,-12,-13.0,-13.0,-14.0,-12.0
485,reset,-0.1,85,-13.0,-13.0,-14,-12,-13.0,-13.0,-14.0,-12.0
486,reset,-0.1,86,-13.0,-13.0,-14,-12,-13.0,-13.0,-14.0,-12.0
487,reset,-0.1,87,-13.0,-13.0,-14,-12,-13.0,-13.0,-14.0,-12.0
488,reset,-0.1,88,-13.08,-13.0,-16,-12,-13.0,-13.0,-14.0,-12.0
489,reset,-0.1,89,-13.02,-13.0,-14,-12,-13.0,-13.0,-14.0,-12.0
490,reset,-0.1,90,-13.0,-13.0,-14,-12,-13.0,-13.0,-14.0,-12.0
491,reset,-0.1,91,-13.08,-13.0,-15,-12,-13.0,-13.0,-14.0,-12.225000000000001
492,reset,-0.1,92,-13.04,-13.0,-16,-12,-13.0,-13.0,-14.0,-12.0
493,reset,-0.1,93,-13.0,-13.0,-14,-12,-13.0,-13.0,-14.0,-12.0
494,reset,-0.1,94,-13.0,-13.0,-14,-12,-13.0,-13.0,-14.0,-12.0
495,reset,-0.1,95,-13.0,-13.0,-14,-12,-13.0,-13.0,-14.0,-12.0
496,reset,-0.1,96,-13.02,-13.0,-14,-12,-13.0,-13.0,-14.0,-12.225000000000001
497,reset,-0.1,97,-13.0,-13.0,-15,-12,-13.0,-13.0,-14.0,-12.0
498,reset,-0.1,98,-13.02,-13.0,-14,-12,-13.0,-13.0,-13.775,-13.0
499,reset,-0.1,99,-12.94,-13.0,-14,-12,-13.0,-13.0,-13.775,-12.0


==> data/chip_8/sl_1_bl_5/read_stab/read-stability-multiple-times-reset-neg--0.15.csv <==
index,action,vread,iteration,curr_mean,curr_median,curr_min,curr_max,curr_q25,curr_q75,curr_q025,curr_q975
300,reset,-0.15,0,-20.22,-19.0,-62,-18,-20.0,-19.0,-23.325,-18.225
301,reset,-0.15,1,-20.18,-19.0,-63,-18,-19.0,-19.0,-24.1,-18.225
302,reset,-0.15,2,-20.14,-19.0,-62,-18,-19.0,-19.0,-23.325,-19.0
303,reset,-0.15,3,-20.12,-19.0,-62,-18,-19.0,-19.0,-23.1,-19.0
304,reset,-0.15,4,-20.12,-19.0,-63,-18,-19.0,-19.0,-23.875,-19.0
305,reset,-0.15,5,-19.74,-19.0,-63,0,-19.0,-19.0,-23.1,-18.0
306,reset,-0.15,6,-20.12,-19.0,-64,-18,-19.0,-19.0,-23.875,-18.0
307,reset,-0.15,7,-19.76,-19.0,-64,2,-19.0,-19.0,-24.1,-18.225
308,reset,-0.15,8,-20.12,-19.0,-64,-18,-19.0,-19.0,-23.1,-18.225
309,reset,-0.15,9,-19.8,-19.0,-64,1,-19.0,-19.0,-24.1,-18.225
310,reset,-0.15,10,-20.1,-19.0,-63,-18,-19.0,-19.0,-24.1,-18.0
311,reset,-0.15,11,-20.1,-19.0,-64,-18,-19.0,-19.0,-23.1,-18.0
312,reset,-0.15,12,-20.1,-19.0,-63,-18,-19.0,-19.0,-23.1,-19.0
313,reset,-0.15,13,-20.1,-19.0,-62,-18,-19.0,-19.0,-23.875,-18.0
314,reset,-0.15,14,-20.18,-19.0,-63,-18,-19.0,-19.0,-24.1,-19.0
315,reset,-0.15,15,-20.04,-19.0,-63,-18,-19.0,-19.0,-23.1,-18.0
316,reset,-0.15,16,-20.08,-19.0,-63,-18,-19.0,-19.0,-23.875,-18.0
317,reset,-0.15,17,-20.14,-19.0,-63,-18,-19.0,-19.0,-23.875,-18.225
318,reset,-0.15,18,-19.78,-19.0,-63,0,-19.0,-19.0,-23.875,-18.0
319,reset,-0.15,19,-19.74,-19.0,-63,1,-19.0,-19.0,-23.875,-18.225
320,reset,-0.15,20,-20.2,-19.0,-63,-18,-19.75,-19.0,-24.1,-18.225
321,reset,-0.15,21,-20.18,-19.0,-63,-18,-19.0,-19.0,-24.325,-18.225
322,reset,-0.15,22,-20.2,-19.0,-63,-18,-19.0,-19.0,-24.325,-18.225
323,reset,-0.15,23,-20.14,-19.0,-63,-18,-19.0,-19.0,-24.1,-18.225
324,reset,-0.15,24,-20.16,-19.0,-63,-18,-19.0,-19.0,-24.325,-18.225
325,reset,-0.15,25,-20.18,-19.0,-63,-18,-19.0,-19.0,-23.55,-18.225
326,reset,-0.15,26,-20.1,-19.0,-62,-18,-19.0,-19.0,-23.1,-19.0
327,reset,-0.15,27,-20.18,-19.0,-62,-18,-19.75,-19.0,-23.325,-19.0
328,reset,-0.15,28,-20.16,-19.0,-62,-19,-19.0,-19.0,-23.325,-19.0
329,reset,-0.15,29,-20.22,-19.0,-62,-18,-20.0,-19.0,-24.325,-18.225
330,reset,-0.15,30,-19.74,-19.0,-62,2,-19.75,-19.0,-23.875,-18.0
331,reset,-0.15,31,-20.2,-19.0,-62,-19,-19.75,-19.0,-23.875,-19.0
332,reset,-0.15,32,-20.1,-19.0,-63,-18,-19.0,-19.0,-23.875,-18.0
333,reset,-0.15,33,-20.08,-19.0,-63,-18,-19.0,-19.0,-23.1,-19.0
334,reset,-0.15,34,-20.18,-19.0,-63,-18,-19.0,-19.0,-23.775,-19.0
335,reset,-0.15,35,-20.2,-19.0,-64,-18,-19.0,-19.0,-23.55,-18.225
336,reset,-0.15,36,-20.16,-19.0,-64,-18,-19.0,-19.0,-23.1,-18.225
337,reset,-0.15,37,-20.18,-19.0,-64,-18,-19.75,-19.0,-23.1,-18.225
338,reset,-0.15,38,-20.12,-19.0,-64,-18,-19.0,-19.0,-23.1,-18.0
339,reset,-0.15,39,-19.74,-19.0,-64,2,-19.0,-19.0,-23.325,-18.0
340,reset,-0.15,40,-20.1,-19.0,-64,-18,-19.0,-19.0,-23.1,-19.0
341,reset,-0.15,41,-20.18,-19.0,-64,-18,-19.0,-19.0,-23.325,-19.0
342,reset,-0.15,42,-20.22,-19.0,-64,-18,-19.0,-19.0,-23.325,-19.0
343,reset,-0.15,43,-20.12,-19.0,-63,-18,-19.0,-19.0,-23.1,-18.225
344,reset,-0.15,44,-20.22,-19.0,-63,-19,-19.75,-19.0,-23.325,-19.0
345,reset,-0.15,45,-20.16,-19.0,-63,-18,-19.0,-19.0,-23.325,-19.0
346,reset,-0.15,46,-20.18,-19.0,-63,-19,-19.0,-19.0,-23.325,-19.0
347,reset,-0.15,47,-20.1,-19.0,-62,-18,-19.0,-19.0,-23.325,-19.0
348,reset,-0.15,48,-20.1,-19.0,-62,-18,-19.0,-19.0,-23.325,-18.225
349,reset,-0.15,49,-18.68,-19.0,-62,51,-19.0,-19.0,-23.1,-18.0
350,reset,-0.15,50,-20.16,-19.0,-62,-18,-19.0,-19.0,-23.55,-18.225
351,reset,-0.15,51,-20.02,-19.0,-62,-18,-19.0,-19.0,-23.325,-18.225
352,reset,-0.15,52,-20.2,-19.0,-63,-18,-19.75,-19.0,-23.325,-19.0
353,reset,-0.15,53,-20.16,-19.0,-63,-18,-19.0,-19.0,-24.1,-19.0
354,reset,-0.15,54,-20.26,-19.0,-63,-19,-20.0,-19.0,-24.1,-19.0
355,reset,-0.15,55,-20.2,-19.0,-63,-19,-19.0,-19.0,-24.325,-19.0
356,reset,-0.15,56,-20.14,-19.0,-63,-18,-19.0,-19.0,-23.325,-19.0
357,reset,-0.15,57,-20.22,-19.0,-63,-19,-19.75,-19.0,-23.875,-19.0
358,reset,-0.15,58,-20.22,-19.0,-63,-19,-19.0,-19.0,-24.1,-19.0
359,reset,-0.15,59,-20.12,-19.0,-63,-18,-19.0,-19.0,-23.1,-18.225
360,reset,-0.15,60,-20.2,-19.0,-63,-18,-19.0,-19.0,-24.1,-19.0
361,reset,-0.15,61,-20.16,-19.0,-63,-18,-19.0,-19.0,-23.1,-19.0
362,reset,-0.15,62,-20.24,-19.0,-63,-19,-20.0,-19.0,-23.1,-19.0
363,reset,-0.15,63,-20.12,-19.0,-63,-18,-19.0,-19.0,-23.875,-19.0
364,reset,-0.15,64,-20.18,-19.0,-62,-19,-19.0,-19.0,-23.875,-19.0
365,reset,-0.15,65,-20.08,-19.0,-62,-18,-19.0,-19.0,-23.1,-18.0
366,reset,-0.15,66,-20.14,-19.0,-62,-19,-19.0,-19.0,-23.1,-19.0
367,reset,-0.15,67,-19.82,-19.0,-63,1,-19.0,-19.0,-24.1,-19.0
368,reset,-0.15,68,-20.06,-19.0,-62,-18,-19.0,-19.0,-23.875,-19.0
369,reset,-0.15,69,-20.12,-19.0,-61,-19,-19.0,-19.0,-23.875,-19.0
370,reset,-0.15,70,-20.1,-19.0,-61,-19,-19.0,-19.0,-23.875,-19.0
371,reset,-0.15,71,-20.1,-19.0,-62,-19,-19.0,-19.0,-23.875,-19.0
372,reset,-0.15,72,-20.16,-19.0,-61,-18,-19.75,-19.0,-24.1,-18.225
373,reset,-0.15,73,-20.14,-19.0,-63,-18,-19.0,-19.0,-24.1,-19.0
374,reset,-0.15,74,-20.12,-19.0,-62,-18,-19.0,-19.0,-24.1,-18.225
375,reset,-0.15,75,-20.12,-19.0,-63,-18,-19.0,-19.0,-23.875,-19.0
376,reset,-0.15,76,-20.1,-19.0,-63,-18,-19.0,-19.0,-23.875,-19.0
377,reset,-0.15,77,-20.14,-19.0,-63,-19,-19.0,-19.0,-23.875,-19.0
378,reset,-0.15,78,-20.18,-19.0,-61,-18,-20.0,-19.0,-23.875,-19.0
379,reset,-0.15,79,-20.14,-19.0,-62,-18,-19.75,-19.0,-23.875,-18.0
380,reset,-0.15,80,-20.18,-19.0,-62,-18,-19.75,-19.0,-23.875,-19.0
381,reset,-0.15,81,-20.18,-19.0,-62,-18,-19.75,-19.0,-23.875,-19.0
382,reset,-0.15,82,-20.14,-19.0,-63,-18,-19.0,-19.0,-23.875,-19.0
383,reset,-0.15,83,-19.76,-19.0,-63,0,-19.0,-19.0,-23.325,-18.225
384,reset,-0.15,84,-20.16,-19.0,-63,-19,-19.0,-19.0,-23.325,-19.0
385,reset,-0.15,85,-20.14,-19.0,-63,-18,-19.0,-19.0,-23.1,-19.0
386,reset,-0.15,86,-20.18,-19.0,-63,-18,-19.0,-19.0,-23.325,-19.0
387,reset,-0.15,87,-20.3,-19.0,-63,-18,-19.0,-19.0,-25.55,-19.0
388,reset,-0.15,88,-20.16,-19.0,-63,-19,-19.0,-19.0,-23.1,-19.0
389,reset,-0.15,89,-20.24,-19.0,-63,-18,-20.0,-19.0,-23.325,-19.0
390,reset,-0.15,90,-19.76,-19.0,-63,1,-19.0,-19.0,-23.325,-19.0
391,reset,-0.15,91,-20.2,-19.0,-63,-18,-19.0,-19.0,-23.325,-19.0
392,reset,-0.15,92,-20.22,-19.0,-63,-18,-20.0,-19.0,-23.325,-18.225
393,reset,-0.15,93,-20.2,-19.0,-62,-19,-19.0,-19.0,-24.1,-19.0
394,reset,-0.15,94,-20.22,-19.0,-63,-19,-19.75,-19.0,-23.325,-19.0
395,reset,-0.15,95,-20.22,-19.0,-62,-18,-19.75,-19.0,-23.325,-19.0
396,reset,-0.15,96,-20.18,-19.0,-62,-18,-19.0,-19.0,-23.325,-19.0
397,reset,-0.15,97,-20.2,-19.0,-63,-19,-19.0,-19.0,-24.1,-19.0
398,reset,-0.15,98,-20.18,-19.0,-63,-18,-19.0,-19.0,-23.325,-18.225
399,reset,-0.15,99,-20.18,-19.0,-64,-18,-19.0,-19.0,-23.325,-18.225


==> data/chip_8/sl_1_bl_5/read_stab/read-stability-multiple-times-reset-neg--0.2.csv <==
index,action,vread,iteration,curr_mean,curr_median,curr_min,curr_max,curr_q25,curr_q75,curr_q025,curr_q975
200,reset,-0.2,0,-28.0,-25.0,-94,-24,-26.0,-25.0,-74.75,-24.0
201,reset,-0.2,1,-27.92,-25.0,-94,-24,-26.0,-25.0,-74.75,-24.0
202,reset,-0.2,2,-27.8,-25.0,-94,-24,-25.0,-25.0,-73.975,-24.0
203,reset,-0.2,3,-27.88,-25.0,-94,-24,-26.0,-25.0,-73.975,-24.0
204,reset,-0.2,4,-27.98,-25.0,-94,-24,-26.0,-25.0,-73.975,-24.0
205,reset,-0.2,5,-27.84,-25.0,-94,-24,-25.75,-25.0,-73.975,-24.0
206,reset,-0.2,6,-27.98,-25.0,-94,-24,-26.0,-25.0,-74.75,-24.0
207,reset,-0.2,7,-27.86,-25.0,-94,-24,-25.0,-25.0,-74.75,-24.0
208,reset,-0.2,8,-27.96,-25.0,-94,-24,-26.0,-25.0,-74.75,-24.0
209,reset,-0.2,9,-27.92,-25.0,-94,-24,-26.0,-25.0,-73.975,-24.0
210,reset,-0.2,10,-27.92,-25.0,-94,-24,-26.0,-25.0,-74.75,-24.0
211,reset,-0.2,11,-28.04,-25.0,-94,-24,-26.0,-25.0,-73.75,-24.0
212,reset,-0.2,12,-28.0,-25.0,-94,-24,-26.0,-25.0,-74.75,-24.0
213,reset,-0.2,13,-27.84,-25.0,-94,-24,-25.75,-25.0,-74.52499999999999,-24.0
214,reset,-0.2,14,-26.68,-25.0,-94,39,-26.0,-25.0,-74.52499999999999,-24.0
215,reset,-0.2,15,-28.04,-25.0,-94,-24,-26.0,-25.0,-74.52499999999999,-24.0
216,reset,-0.2,16,-28.02,-25.0,-94,-24,-26.0,-25.0,-73.975,-24.0
217,reset,-0.2,17,-28.0,-25.0,-94,-24,-26.0,-25.0,-74.52499999999999,-24.0
218,reset,-0.2,18,-27.9,-25.0,-94,-24,-26.0,-25.0,-74.52499999999999,-24.0
219,reset,-0.2,19,-27.96,-25.0,-94,-24,-26.0,-25.0,-73.75,-24.0
220,reset,-0.2,20,-27.9,-25.0,-94,-24,-26.0,-25.0,-74.3,-24.0
221,reset,-0.2,21,-27.96,-25.0,-93,-24,-26.0,-25.0,-74.3,-24.0
222,reset,-0.2,22,-27.94,-25.0,-93,-24,-26.0,-25.0,-74.3,-24.0
223,reset,-0.2,23,-27.94,-25.0,-93,-24,-26.0,-25.0,-74.52499999999999,-24.0
224,reset,-0.2,24,-27.92,-25.0,-93,-24,-26.0,-25.0,-74.52499999999999,-24.0
225,reset,-0.2,25,-27.88,-25.0,-93,-24,-26.0,-25.0,-73.75,-24.0
226,reset,-0.2,26,-28.04,-25.0,-93,-24,-26.0,-25.0,-74.52499999999999,-24.0
227,reset,-0.2,27,-27.84,-25.0,-94,-24,-25.75,-25.0,-74.52499999999999,-24.0
228,reset,-0.2,28,-27.92,-25.0,-94,-24,-26.0,-25.0,-73.52499999999999,-24.0
229,reset,-0.2,29,-27.88,-25.0,-93,-24,-26.0,-25.0,-73.75,-24.0
230,reset,-0.2,30,-27.96,-25.0,-94,-24,-26.0,-25.0,-74.3,-24.0
231,reset,-0.2,31,-27.9,-25.0,-94,-24,-26.0,-25.0,-74.52499999999999,-24.0
232,reset,-0.2,32,-27.94,-25.0,-93,-24,-26.0,-25.0,-74.52499999999999,-24.0
233,reset,-0.2,33,-27.84,-25.0,-94,-24,-25.75,-25.0,-74.3,-24.0
234,reset,-0.2,34,-27.9,-25.0,-93,-24,-26.0,-25.0,-74.52499999999999,-24.0
235,reset,-0.2,35,-27.78,-25.0,-93,-24,-26.0,-24.25,-73.75,-24.0
236,reset,-0.2,36,-27.84,-25.0,-93,-24,-26.0,-25.0,-73.52499999999999,-24.0
237,reset,-0.2,37,-27.96,-25.0,-93,-24,-26.0,-25.0,-74.52499999999999,-24.0
238,reset,-0.2,38,-27.94,-25.0,-93,-24,-26.0,-25.0,-73.75,-24.0
239,reset,-0.2,39,-27.88,-25.0,-93,-24,-25.75,-25.0,-74.52499999999999,-24.0
240,reset,-0.2,40,-27.9,-25.0,-93,-24,-26.0,-25.0,-73.75,-24.0
241,reset,-0.2,41,-27.92,-25.0,-93,-24,-26.0,-25.0,-74.3,-24.0
242,reset,-0.2,42,-27.86,-25.0,-93,-24,-26.0,-25.0,-74.52499999999999,-24.0
243,reset,-0.2,43,-28.0,-25.0,-93,-24,-26.0,-25.0,-74.52499999999999,-24.0
244,reset,-0.2,44,-27.84,-25.0,-93,-24,-25.75,-25.0,-74.52499999999999,-24.0
245,reset,-0.2,45,-27.96,-25.0,-94,-24,-26.0,-25.0,-74.3,-24.0
246,reset,-0.2,46,-27.9,-25.0,-94,-24,-26.0,-25.0,-74.3,-24.0
247,reset,-0.2,47,-27.84,-25.0,-93,-24,-26.0,-25.0,-74.3,-24.0
248,reset,-0.2,48,-27.94,-25.0,-93,-24,-26.0,-25.0,-74.52499999999999,-24.0
249,reset,-0.2,49,-27.86,-25.0,-93,-24,-25.75,-25.0,-74.52499999999999,-24.0
250,reset,-0.2,50,-27.92,-25.0,-93,-24,-26.0,-25.0,-74.3,-24.0
251,reset,-0.2,51,-27.9,-25.0,-93,-24,-26.0,-25.0,-74.52499999999999,-24.0
252,reset,-0.2,52,-27.94,-25.0,-93,-24,-26.0,-25.0,-74.52499999999999,-24.0
253,reset,-0.2,53,-27.96,-25.0,-93,-24,-26.0,-25.0,-74.975,-24.0
254,reset,-0.2,54,-27.96,-25.0,-93,-24,-26.0,-25.0,-74.75,-24.0
255,reset,-0.2,55,-28.0,-25.0,-93,-24,-26.0,-25.0,-74.52499999999999,-24.0
256,reset,-0.2,56,-28.04,-25.0,-93,-24,-26.0,-25.0,-74.75,-24.0
257,reset,-0.2,57,-28.04,-25.0,-93,-24,-26.0,-25.0,-74.75,-24.0
258,reset,-0.2,58,-27.98,-25.0,-93,-24,-26.0,-25.0,-74.52499999999999,-24.0
259,reset,-0.2,59,-28.0,-25.0,-93,-24,-26.0,-25.0,-74.52499999999999,-24.0
260,reset,-0.2,60,-27.96,-25.0,-93,-24,-26.0,-25.0,-74.52499999999999,-24.0
261,reset,-0.2,61,-27.98,-25.0,-93,-24,-26.0,-25.0,-74.52499999999999,-24.0
262,reset,-0.2,62,-28.0,-25.0,-94,-24,-26.0,-25.0,-73.75,-24.0
263,reset,-0.2,63,-28.12,-25.0,-94,-24,-26.0,-25.0,-74.52499999999999,-24.0
264,reset,-0.2,64,-28.06,-25.0,-94,-24,-26.0,-25.0,-75.3,-24.0
265,reset,-0.2,65,-28.0,-25.0,-94,-24,-26.0,-25.0,-74.3,-24.0
266,reset,-0.2,66,-28.04,-25.0,-94,-24,-26.0,-25.0,-74.3,-24.0
267,reset,-0.2,67,-28.0,-25.0,-93,-24,-26.0,-25.0,-74.3,-24.0
268,reset,-0.2,68,-27.86,-25.0,-93,-24,-26.0,-25.0,-74.3,-24.0
269,reset,-0.2,69,-27.96,-25.0,-93,-24,-26.0,-25.0,-74.3,-24.0
270,reset,-0.2,70,-27.94,-25.0,-93,-24,-26.0,-25.0,-74.3,-24.0
271,reset,-0.2,71,-27.96,-25.0,-93,-24,-26.0,-25.0,-74.3,-24.0
272,reset,-0.2,72,-28.06,-25.0,-94,-24,-26.0,-25.0,-74.3,-24.0
273,reset,-0.2,73,-27.94,-25.0,-94,-24,-26.0,-25.0,-74.3,-24.0
274,reset,-0.2,74,-28.02,-25.0,-93,-24,-26.0,-25.0,-75.07499999999999,-24.0
275,reset,-0.2,75,-28.02,-25.0,-93,-24,-26.0,-25.0,-74.52499999999999,-24.0
276,reset,-0.2,76,-27.98,-25.0,-93,-24,-26.0,-25.0,-74.3,-24.0
277,reset,-0.2,77,-28.08,-25.0,-93,-24,-26.0,-25.0,-74.52499999999999,-24.0
278,reset,-0.2,78,-28.12,-25.0,-94,-24,-26.0,-25.0,-75.52499999999999,-24.0
279,reset,-0.2,79,-28.12,-25.0,-94,-24,-26.0,-25.0,-75.3,-24.0
280,reset,-0.2,80,-28.0,-25.0,-94,-24,-26.0,-25.0,-74.3,-24.0
281,reset,-0.2,81,-28.04,-25.0,-94,-24,-26.0,-25.0,-75.3,-24.0
282,reset,-0.2,82,-28.0,-25.0,-94,-24,-26.0,-25.0,-75.07499999999999,-24.0
283,reset,-0.2,83,-28.04,-25.0,-93,-24,-26.0,-25.0,-74.3,-24.0
284,reset,-0.2,84,-27.98,-25.0,-93,-24,-26.0,-25.0,-74.52499999999999,-24.0
285,reset,-0.2,85,-28.08,-25.0,-93,-24,-26.0,-25.0,-74.07499999999999,-24.0
286,reset,-0.2,86,-27.92,-25.0,-93,-24,-26.0,-25.0,-74.3,-24.0
287,reset,-0.2,87,-28.02,-25.0,-93,-24,-26.0,-25.0,-74.3,-24.0
288,reset,-0.2,88,-28.02,-25.0,-93,-24,-26.0,-25.0,-75.3,-24.0
289,reset,-0.2,89,-27.94,-25.0,-93,-24,-26.0,-25.0,-74.52499999999999,-24.0
290,reset,-0.2,90,-28.04,-25.0,-93,-24,-26.0,-25.0,-74.52499999999999,-24.0
291,reset,-0.2,91,-28.0,-25.0,-93,-24,-26.0,-25.0,-75.07499999999999,-24.0
292,reset,-0.2,92,-27.94,-25.0,-93,-24,-26.0,-25.0,-75.07499999999999,-24.0
293,reset,-0.2,93,-28.06,-25.0,-93,-24,-26.0,-25.0,-75.07499999999999,-24.0
294,reset,-0.2,94,-28.0,-25.0,-93,-24,-26.0,-25.0,-74.3,-24.0
295,reset,-0.2,95,-28.04,-25.0,-93,-24,-26.0,-25.0,-75.07499999999999,-24.0
296,reset,-0.2,96,-27.94,-25.0,-93,-24,-26.0,-25.0,-74.85,-24.0
297,reset,-0.2,97,-28.02,-25.0,-93,-24,-26.0,-25.0,-74.85,-24.0
298,reset,-0.2,98,-27.96,-25.0,-93,-24,-26.0,-25.0,-74.07499999999999,-24.0
299,reset,-0.2,99,-27.96,-25.0,-94,-24,-26.0,-25.0,-74.85,-24.0


==> data/chip_8/sl_1_bl_5/read_stab/read-stability-multiple-times-reset-neg--0.25.csv <==
index,action,vread,iteration,curr_mean,curr_median,curr_min,curr_max,curr_q25,curr_q75,curr_q025,curr_q975
100,reset,-0.25,0,-33.68,-31.0,-117,-30,-32.75,-31.0,-43.1,-30.0
101,reset,-0.25,1,-33.72,-31.0,-116,-30,-33.0,-31.0,-42.1,-30.0
102,reset,-0.25,2,-33.72,-31.0,-116,-30,-32.75,-31.0,-43.875,-30.0
103,reset,-0.25,3,-33.74,-32.0,-115,-30,-32.75,-31.0,-42.1,-30.0
104,reset,-0.25,4,-33.76,-31.5,-116,-30,-33.0,-31.0,-41.325,-30.0
105,reset,-0.25,5,-33.82,-32.0,-116,-30,-32.75,-31.0,-43.65,-30.0
106,reset,-0.25,6,-33.7,-31.0,-116,-30,-33.0,-31.0,-41.1,-30.0
107,reset,-0.25,7,-33.66,-31.0,-115,-30,-33.0,-31.0,-40.55,-30.0
108,reset,-0.25,8,-33.74,-31.5,-115,-30,-32.0,-31.0,-41.325,-30.0
109,reset,-0.25,9,-33.68,-31.5,-116,-30,-32.0,-31.0,-41.325,-30.0
110,reset,-0.25,10,-33.72,-31.5,-115,-30,-32.75,-31.0,-41.325,-30.0
111,reset,-0.25,11,-33.68,-31.0,-116,-30,-33.0,-31.0,-41.325,-30.0
112,reset,-0.25,12,-33.7,-32.0,-116,-30,-32.75,-31.0,-42.875,-30.0
113,reset,-0.25,13,-33.68,-32.0,-115,-30,-32.0,-31.0,-41.325,-30.0
114,reset,-0.25,14,-33.7,-32.0,-115,-30,-32.0,-31.0,-41.325,-30.0
115,reset,-0.25,15,-33.64,-31.5,-115,-30,-32.0,-31.0,-40.325,-30.0
116,reset,-0.25,16,-33.72,-32.0,-116,-30,-32.0,-31.0,-40.55,-30.0
117,reset,-0.25,17,-33.64,-32.0,-115,-30,-32.0,-31.0,-40.55,-30.0
118,reset,-0.25,18,-33.68,-32.0,-115,-30,-32.0,-31.0,-40.325,-30.0
119,reset,-0.25,19,-33.66,-31.5,-116,-30,-32.0,-31.0,-40.55,-30.0
120,reset,-0.25,20,-33.68,-31.0,-115,-30,-32.0,-31.0,-40.55,-30.0
121,reset,-0.25,21,-33.72,-31.5,-115,-30,-32.0,-31.0,-41.325,-30.0
122,reset,-0.25,22,-33.7,-31.5,-115,-30,-32.75,-31.0,-41.325,-30.0
123,reset,-0.25,23,-33.86,-32.0,-115,-30,-33.0,-31.0,-42.1,-30.0
124,reset,-0.25,24,-33.84,-32.0,-115,-30,-32.75,-31.0,-42.1,-30.0
125,reset,-0.25,25,-33.8,-31.0,-116,-30,-33.0,-31.0,-41.55,-30.0
126,reset,-0.25,26,-33.82,-31.0,-115,-30,-32.0,-31.0,-42.55,-30.0
127,reset,-0.25,27,-33.86,-31.0,-115,-30,-33.0,-31.0,-42.55,-30.0
128,reset,-0.25,28,-33.84,-31.5,-115,-30,-33.0,-31.0,-41.55,-30.0
129,reset,-0.25,29,-34.0,-32.0,-115,-30,-33.0,-31.0,-43.1,-30.0
130,reset,-0.25,30,-33.98,-32.0,-115,-30,-33.0,-31.0,-43.875,-30.0
131,reset,-0.25,31,-34.0,-32.0,-116,-30,-33.0,-31.0,-44.1,-30.0
132,reset,-0.25,32,-33.9,-32.0,-116,-30,-33.0,-31.0,-41.0,-30.0
133,reset,-0.25,33,-33.86,-32.0,-116,-30,-32.75,-31.0,-41.775,-30.0
134,reset,-0.25,34,-34.0,-32.0,-116,-30,-33.0,-31.0,-41.775,-30.0
135,reset,-0.25,35,-33.94,-32.0,-116,-30,-33.0,-31.0,-41.775,-30.0
136,reset,-0.25,36,-33.92,-32.0,-116,-30,-33.0,-31.0,-41.775,-30.0
137,reset,-0.25,37,-33.88,-32.0,-116,-30,-32.75,-31.0,-41.775,-30.0
138,reset,-0.25,38,-33.82,-32.0,-116,-30,-33.0,-31.0,-41.0,-30.0
139,reset,-0.25,39,-33.88,-32.0,-116,-30,-33.0,-31.0,-41.55,-30.0
140,reset,-0.25,40,-33.9,-32.0,-115,-30,-33.0,-31.0,-41.775,-30.0
141,reset,-0.25,41,-33.82,-32.0,-115,-30,-32.75,-31.0,-42.55,-30.0
142,reset,-0.25,42,-33.9,-32.0,-116,-30,-32.0,-31.0,-43.325,-30.0
143,reset,-0.25,43,-33.9,-31.5,-116,-30,-32.75,-31.0,-41.775,-30.0
144,reset,-0.25,44,-34.08,-32.0,-115,-30,-33.0,-31.0,-41.775,-30.0
145,reset,-0.25,45,-33.98,-32.0,-115,-30,-33.0,-31.0,-42.325,-30.0
146,reset,-0.25,46,-34.0,-32.0,-116,-30,-33.0,-31.0,-41.775,-30.0
147,reset,-0.25,47,-33.92,-32.0,-116,-30,-33.0,-31.0,-42.55,-30.0
148,reset,-0.25,48,-33.88,-32.0,-115,-30,-33.0,-31.0,-41.775,-30.0
149,reset,-0.25,49,-33.94,-32.0,-116,-30,-33.0,-31.0,-41.775,-30.0
150,reset,-0.25,50,-34.1,-32.0,-116,-30,-33.0,-31.0,-42.55,-30.0
151,reset,-0.25,51,-33.98,-32.0,-116,-30,-32.75,-31.0,-41.55,-30.0
152,reset,-0.25,52,-33.9,-32.0,-116,-30,-33.0,-31.0,-42.55,-30.0
153,reset,-0.25,53,-33.98,-32.0,-116,-30,-33.0,-31.0,-42.55,-30.0
154,reset,-0.25,54,-33.96,-32.0,-116,-30,-33.0,-31.0,-42.55,-30.0
155,reset,-0.25,55,-33.98,-32.0,-115,-30,-33.0,-31.0,-41.775,-30.0
156,reset,-0.25,56,-33.98,-32.0,-116,-30,-33.0,-31.0,-44.875,-30.0
157,reset,-0.25,57,-33.92,-31.5,-116,-30,-33.0,-31.0,-44.1,-30.0
158,reset,-0.25,58,-34.0,-31.0,-116,-30,-33.0,-31.0,-44.1,-30.0
159,reset,-0.25,59,-34.04,-31.5,-116,-30,-33.0,-31.0,-44.1,-30.0
160,reset,-0.25,60,-34.14,-31.5,-117,-30,-33.0,-31.0,-44.875,-30.0
161,reset,-0.25,61,-33.96,-32.0,-117,-30,-33.0,-31.0,-42.55,-30.0
162,reset,-0.25,62,-33.84,-31.0,-116,-30,-33.0,-31.0,-41.775,-30.0
163,reset,-0.25,63,-33.84,-31.5,-117,-30,-33.0,-31.0,-40.775,-30.0
164,reset,-0.25,64,-33.98,-31.5,-117,-30,-33.0,-31.0,-41.775,-30.0
165,reset,-0.25,65,-33.9,-32.0,-116,-30,-33.0,-31.0,-41.55,-30.0
166,reset,-0.25,66,-34.0,-32.0,-116,-30,-33.0,-31.0,-42.55,-30.0
167,reset,-0.25,67,-34.02,-32.0,-117,-30,-33.0,-31.0,-41.55,-30.0
168,reset,-0.25,68,-33.84,-31.5,-116,-30,-33.0,-31.0,-41.775,-30.0
169,reset,-0.25,69,-33.32,-32.0,-117,0,-33.0,-31.0,-40.775,-30.0
170,reset,-0.25,70,-33.9,-32.0,-117,-30,-33.0,-31.0,-41.775,-30.0
171,reset,-0.25,71,-33.78,-31.5,-116,-30,-33.0,-31.0,-41.55,-30.0
172,reset,-0.25,72,-33.86,-32.0,-117,-30,-33.0,-31.0,-42.55,-30.0
173,reset,-0.25,73,-33.88,-32.0,-117,-30,-32.75,-31.0,-43.1,-30.0
174,reset,-0.25,74,-33.88,-32.0,-117,-30,-33.0,-31.0,-43.1,-30.0
175,reset,-0.25,75,-33.7,-31.0,-116,-30,-32.0,-31.0,-43.1,-30.0
176,reset,-0.25,76,-33.84,-32.0,-116,-30,-32.75,-31.0,-43.875,-30.0
177,reset,-0.25,77,-33.92,-32.0,-116,-30,-32.75,-31.0,-43.1,-30.0
178,reset,-0.25,78,-33.8,-32.0,-116,-30,-32.75,-31.0,-43.1,-30.0
179,reset,-0.25,79,-33.94,-32.0,-116,-30,-32.75,-31.0,-43.1,-30.0
180,reset,-0.25,80,-33.9,-32.0,-116,-30,-33.0,-31.0,-43.1,-30.0
181,reset,-0.25,81,-33.8,-32.0,-116,-30,-32.0,-31.0,-42.325,-30.0
182,reset,-0.25,82,-33.84,-32.0,-116,-30,-32.75,-31.0,-42.325,-30.0
183,reset,-0.25,83,-33.86,-31.5,-116,-30,-32.0,-31.0,-43.1,-30.0
184,reset,-0.25,84,-33.76,-32.0,-116,-30,-32.0,-31.0,-42.325,-30.0
185,reset,-0.25,85,-33.9,-31.0,-117,-30,-33.0,-31.0,-43.1,-30.0
186,reset,-0.25,86,-33.82,-32.0,-116,-30,-32.0,-31.0,-43.1,-30.0
187,reset,-0.25,87,-33.76,-31.0,-116,-30,-32.0,-31.0,-43.325,-30.0
188,reset,-0.25,88,-33.9,-32.0,-116,-30,-33.0,-31.0,-43.1,-30.0
189,reset,-0.25,89,-33.88,-31.5,-116,-30,-33.0,-31.0,-43.1,-30.0
190,reset,-0.25,90,-33.1,-32.0,-117,1,-32.0,-31.0,-43.1,-30.0
191,reset,-0.25,91,-33.78,-32.0,-117,-30,-32.75,-31.0,-42.325,-30.0
192,reset,-0.25,92,-33.7,-32.0,-116,-30,-32.0,-31.0,-43.1,-30.0
193,reset,-0.25,93,-33.78,-32.0,-117,-30,-32.0,-31.0,-42.1,-30.0
194,reset,-0.25,94,-33.76,-31.5,-116,-30,-32.75,-31.0,-42.325,-30.0
195,reset,-0.25,95,-33.9,-32.0,-117,-30,-32.0,-31.0,-42.325,-30.0
196,reset,-0.25,96,-33.86,-32.0,-116,-30,-32.75,-31.0,-42.325,-30.0
197,reset,-0.25,97,-33.9,-32.0,-117,-30,-32.75,-31.0,-42.325,-30.0
198,reset,-0.25,98,-33.9,-32.0,-116,-30,-32.75,-31.0,-42.325,-30.0
199,reset,-0.25,99,-33.84,-32.0,-116,-30,-32.75,-31.0,-41.55,-30.0


==> data/chip_8/sl_1_bl_5/read_stab/read-stability-multiple-times-reset-neg--0.3.csv <==
index,action,vread,iteration,curr_mean,curr_median,curr_min,curr_max,curr_q25,curr_q75,curr_q025,curr_q975
0,reset,-0.3,0,-38.6,-38.0,-67,-36,-39.0,-37.0,-47.65,-36.0
1,reset,-0.3,1,-37.64,-37.0,-61,0,-38.75,-37.0,-48.75,-36.0
2,reset,-0.3,2,-38.46,-38.0,-63,-36,-38.75,-37.0,-48.75,-36.0
3,reset,-0.3,3,-37.76,-38.0,-64,2,-38.0,-37.0,-50.074999999999996,-36.0
4,reset,-0.3,4,-38.44,-38.0,-63,-36,-38.0,-37.0,-49.75,-36.0
5,reset,-0.3,5,-37.66,-38.0,-63,1,-38.0,-37.0,-50.3,-36.0
6,reset,-0.3,6,-38.44,-38.0,-62,-36,-38.0,-37.0,-49.525,-36.0
7,reset,-0.3,7,-38.46,-38.0,-63,-36,-38.0,-37.0,-48.75,-36.0
8,reset,-0.3,8,-38.46,-38.0,-63,-36,-38.0,-37.0,-49.525,-36.0
9,reset,-0.3,9,-38.36,-38.0,-62,-36,-38.0,-37.0,-48.75,-36.0
10,reset,-0.3,10,-38.4,-38.0,-62,-36,-38.0,-37.0,-48.75,-36.0
11,reset,-0.3,11,-38.4,-38.0,-61,-36,-38.0,-37.0,-48.75,-36.0
12,reset,-0.3,12,-38.36,-37.5,-61,-36,-38.75,-37.0,-47.2,-36.0
13,reset,-0.3,13,-38.34,-38.0,-62,-36,-38.0,-37.0,-47.2,-36.0
14,reset,-0.3,14,-38.52,-38.0,-62,-36,-38.75,-37.0,-47.425,-36.0
15,reset,-0.3,15,-38.42,-37.5,-64,-36,-38.0,-37.0,-47.65,-36.0
16,reset,-0.3,16,-38.44,-37.5,-62,-36,-38.0,-37.0,-47.65,-36.0
17,reset,-0.3,17,-38.44,-38.0,-62,-36,-38.0,-37.0,-47.425,-36.0
18,reset,-0.3,18,-38.44,-38.0,-61,-36,-38.0,-37.0,-47.425,-36.0
19,reset,-0.3,19,-38.44,-38.0,-62,-36,-38.0,-37.0,-47.425,-36.0
20,reset,-0.3,20,-38.46,-38.0,-62,-36,-38.0,-37.0,-47.2,-36.0
21,reset,-0.3,21,-38.56,-38.0,-61,-36,-39.0,-37.0,-46.975,-36.0
22,reset,-0.3,22,-38.38,-38.0,-62,-36,-38.0,-37.0,-46.975,-36.0
23,reset,-0.3,23,-38.48,-38.0,-61,-36,-38.0,-37.0,-47.425,-36.0
24,reset,-0.3,24,-38.52,-38.0,-60,-36,-39.0,-37.0,-47.425,-36.0
25,reset,-0.3,25,-38.52,-38.0,-60,-36,-39.0,-37.0,-47.425,-36.0
26,reset,-0.3,26,-38.54,-38.0,-62,-36,-38.0,-37.0,-47.425,-36.0
27,reset,-0.3,27,-38.64,-38.0,-62,-36,-39.0,-37.0,-48.2,-36.0
28,reset,-0.3,28,-38.6,-38.0,-62,-36,-39.0,-37.0,-47.2,-36.0
29,reset,-0.3,29,-37.88,-38.0,-63,2,-39.0,-37.0,-47.425,-36.0
30,reset,-0.3,30,-38.8,-38.0,-62,-36,-39.0,-37.0,-47.425,-36.0
31,reset,-0.3,31,-38.74,-38.0,-63,-36,-39.0,-37.0,-48.975,-36.0
32,reset,-0.3,32,-38.8,-38.0,-65,-36,-39.0,-37.0,-48.975,-36.0
33,reset,-0.3,33,-38.74,-38.0,-65,-36,-39.0,-37.0,-46.875,-36.0
34,reset,-0.3,34,-38.76,-38.0,-65,-36,-39.0,-37.0,-48.975,-36.0
35,reset,-0.3,35,-38.8,-38.0,-63,-36,-39.0,-37.0,-48.975,-36.0
36,reset,-0.3,36,-38.84,-38.0,-61,-36,-39.0,-37.0,-50.2,-36.0
37,reset,-0.3,37,-38.76,-38.0,-61,-36,-39.0,-37.0,-48.975,-36.0
38,reset,-0.3,38,-38.8,-38.0,-61,-36,-39.0,-37.0,-49.975,-36.0
39,reset,-0.3,39,-38.84,-38.0,-62,-36,-39.0,-37.0,-49.2,-36.0
40,reset,-0.3,40,-38.86,-38.0,-62,-36,-39.0,-37.0,-49.2,-36.0
41,reset,-0.3,41,-38.7,-38.0,-62,-36,-39.0,-37.0,-48.975,-36.0
42,reset,-0.3,42,-37.54,-38.0,-67,32,-39.0,-37.0,-49.75,-36.0
43,reset,-0.3,43,-38.84,-38.0,-68,-36,-39.0,-37.0,-53.85,-36.0
44,reset,-0.3,44,-38.82,-38.0,-63,-36,-39.0,-37.0,-53.625,-36.0
45,reset,-0.3,45,-38.88,-38.0,-61,-36,-39.0,-37.0,-55.949999999999996,-36.0
46,reset,-0.3,46,-38.88,-38.0,-63,-36,-39.0,-37.0,-55.175,-36.0
47,reset,-0.3,47,-38.84,-38.0,-60,-36,-39.0,-37.0,-55.4,-36.0
48,reset,-0.3,48,-38.72,-38.0,-61,-36,-39.0,-37.0,-53.85,-36.0
49,reset,-0.3,49,-38.76,-38.0,-59,-36,-39.0,-37.0,-53.85,-36.0
50,reset,-0.3,50,-38.7,-38.0,-58,-36,-39.0,-37.0,-55.074999999999996,-36.0
51,reset,-0.3,51,-38.7,-38.0,-59,-36,-39.0,-37.0,-54.4,-36.0
52,reset,-0.3,52,-38.66,-38.0,-58,-36,-39.0,-37.0,-53.85,-36.0
53,reset,-0.3,53,-38.86,-38.0,-60,-36,-39.0,-37.0,-55.949999999999996,-36.0
54,reset,-0.3,54,-38.82,-38.0,-61,-36,-39.0,-37.0,-56.724999999999994,-36.0
55,reset,-0.3,55,-38.86,-38.0,-62,-36,-39.0,-37.0,-56.5,-36.0
56,reset,-0.3,56,-38.7,-38.0,-63,-36,-39.0,-37.0,-51.074999999999996,-36.0
57,reset,-0.3,57,-38.76,-38.0,-62,-36,-39.0,-37.0,-51.3,-36.0
58,reset,-0.3,58,-38.74,-38.0,-62,-36,-39.0,-37.0,-49.975,-36.0
59,reset,-0.3,59,-38.72,-38.0,-60,-36,-39.0,-37.0,-49.975,-36.0
60,reset,-0.3,60,-38.8,-38.0,-59,-36,-39.0,-37.0,-51.75,-36.0
61,reset,-0.3,61,-38.74,-38.0,-63,-36,-39.0,-37.0,-49.975,-36.0
62,reset,-0.3,62,-38.76,-38.0,-58,-36,-39.0,-37.0,-50.75,-36.0
63,reset,-0.3,63,-38.86,-38.0,-59,-36,-39.0,-37.0,-53.3,-36.0
64,reset,-0.3,64,-38.84,-38.0,-60,-36,-39.0,-37.0,-50.2,-36.0
65,reset,-0.3,65,-38.76,-38.0,-57,-36,-39.0,-37.0,-50.425,-36.0
66,reset,-0.3,66,-38.56,-38.0,-56,-36,-39.0,-37.0,-49.975,-36.0
67,reset,-0.3,67,-38.66,-38.0,-55,-36,-39.0,-37.0,-49.975,-36.0
68,reset,-0.3,68,-38.66,-38.0,-55,-36,-39.0,-37.0,-50.425,-36.0
69,reset,-0.3,69,-38.72,-38.0,-55,-36,-39.0,-37.0,-50.75,-36.0
70,reset,-0.3,70,-38.7,-38.0,-56,-36,-39.0,-37.0,-49.975,-36.0
71,reset,-0.3,71,-38.84,-38.0,-64,-36,-39.0,-37.0,-50.975,-36.0
72,reset,-0.3,72,-38.74,-38.0,-59,-36,-39.0,-37.0,-49.975,-36.0
73,reset,-0.3,73,-38.02,-38.0,-61,0,-39.0,-37.0,-49.975,-36.0
74,reset,-0.3,74,-38.76,-38.0,-63,-36,-39.0,-37.0,-49.975,-36.0
75,reset,-0.3,75,-38.74,-38.0,-62,-36,-39.0,-37.0,-49.2,-36.0
76,reset,-0.3,76,-38.78,-38.0,-60,-36,-38.75,-37.0,-50.425,-36.0
77,reset,-0.3,77,-38.82,-38.0,-61,-36,-39.0,-37.0,-53.3,-36.0
78,reset,-0.3,78,-39.04,-38.0,-61,-36,-39.0,-37.0,-55.625,-36.0
79,reset,-0.3,79,-38.96,-38.0,-60,-36,-39.0,-37.0,-54.525,-36.0
80,reset,-0.3,80,-38.98,-38.0,-61,-36,-39.0,-37.0,-52.325,-36.0
81,reset,-0.3,81,-38.88,-38.0,-61,-36,-39.0,-37.0,-53.3,-36.0
82,reset,-0.3,82,-38.8,-38.0,-61,-36,-39.0,-37.0,-52.75,-36.0
83,reset,-0.3,83,-38.74,-38.0,-61,-36,-39.0,-37.0,-52.074999999999996,-36.0
84,reset,-0.3,84,-38.62,-38.0,-61,-36,-39.0,-37.0,-51.3,-36.0
85,reset,-0.3,85,-38.74,-38.0,-61,-36,-39.0,-37.0,-50.75,-36.0
86,reset,-0.3,86,-38.74,-38.0,-61,-36,-39.0,-37.0,-50.75,-36.0
87,reset,-0.3,87,-38.74,-38.0,-60,-36,-39.0,-37.0,-52.074999999999996,-36.0
88,reset,-0.3,88,-38.76,-38.0,-63,-36,-39.0,-37.0,-50.525,-36.0
89,reset,-0.3,89,-38.92,-38.0,-62,-36,-39.0,-37.0,-54.074999999999996,-36.0
90,reset,-0.3,90,-38.94,-38.0,-62,-36,-39.0,-37.0,-54.85,-36.0
91,reset,-0.3,91,-38.94,-38.0,-60,-36,-39.0,-37.0,-55.4,-36.0
92,reset,-0.3,92,-38.96,-38.0,-61,-36,-39.0,-37.0,-55.074999999999996,-36.0
93,reset,-0.3,93,-38.24,-38.0,-61,0,-39.0,-37.0,-54.75,-36.0
94,reset,-0.3,94,-38.86,-38.0,-61,-36,-39.0,-37.0,-52.074999999999996,-36.0
95,reset,-0.3,95,-38.84,-38.0,-62,-36,-39.0,-37.0,-52.85,-36.0
96,reset,-0.3,96,-39.0,-38.0,-62,-36,-39.0,-37.0,-57.724999999999994,-36.0
97,reset,-0.3,97,-38.94,-38.0,-63,-36,-39.0,-37.0,-56.949999999999996,-36.0
98,reset,-0.3,98,-39.02,-38.0,-63,-36,-39.0,-37.0,-55.949999999999996,-36.0
99,reset,-0.3,99,-38.86,-38.0,-62,-36,-39.0,-37.0,-52.85,-36.0


==> data/chip_8/sl_1_bl_5/read_stab/read-stability-multiple-times-reset-pos-0.1.csv <==
index,action,vread,iteration,curr_mean,curr_median,curr_min,curr_max,curr_q25,curr_q75,curr_q025,curr_q975
500,reset,0.1,0,10.7,10.0,10,26,10.0,11.0,10.0,11.0
501,reset,0.1,1,10.62,10.0,10,28,10.0,10.75,10.0,11.774999999999999
502,reset,0.1,2,10.74,10.0,10,29,10.0,11.0,10.0,11.774999999999999
503,reset,0.1,3,10.68,10.0,10,30,10.0,11.0,10.0,11.774999999999999
504,reset,0.1,4,10.68,10.0,0,33,10.0,11.0,10.0,11.0
505,reset,0.1,5,10.72,10.0,10,31,10.0,11.0,10.0,12.0
506,reset,0.1,6,10.66,10.0,10,32,10.0,10.0,10.0,11.0
507,reset,0.1,7,10.74,10.0,10,32,10.0,11.0,10.0,11.0
508,reset,0.1,8,10.66,10.0,10,31,10.0,10.75,10.0,11.0
509,reset,0.1,9,10.74,10.0,10,30,10.0,11.0,10.0,11.774999999999999
510,reset,0.1,10,10.62,10.0,10,32,10.0,10.0,10.0,11.0
511,reset,0.1,11,10.72,10.0,10,31,10.0,11.0,10.0,11.0
512,reset,0.1,12,10.72,10.0,10,30,10.0,11.0,10.0,12.549999999999997
513,reset,0.1,13,10.72,10.0,10,31,10.0,10.75,10.0,13.324999999999996
514,reset,0.1,14,10.84,10.0,10,31,10.0,11.0,10.0,12.549999999999997
515,reset,0.1,15,10.72,10.0,10,30,10.0,11.0,10.0,12.0
516,reset,0.1,16,10.82,10.0,10,31,10.0,11.0,10.0,12.774999999999999
517,reset,0.1,17,10.76,10.0,10,31,10.0,11.0,10.0,12.0
518,reset,0.1,18,10.9,10.0,10,30,10.0,11.0,10.0,12.0
519,reset,0.1,19,10.84,10.0,10,29,10.0,11.0,10.0,11.774999999999999
520,reset,0.1,20,10.82,10.0,10,31,10.0,11.0,10.0,11.774999999999999
521,reset,0.1,21,10.88,10.0,10,32,10.0,11.0,10.0,11.0
522,reset,0.1,22,10.74,10.0,10,30,10.0,11.0,10.0,11.0
523,reset,0.1,23,10.74,10.0,10,30,10.0,11.0,10.0,11.0
524,reset,0.1,24,10.8,10.0,10,30,10.0,11.0,10.0,11.774999999999999
525,reset,0.1,25,10.78,10.0,10,30,10.0,11.0,10.0,12.774999999999999
526,reset,0.1,26,10.68,10.0,2,31,10.0,11.0,10.0,11.774999999999999
527,reset,0.1,27,10.78,10.0,10,31,10.0,11.0,10.0,11.0
528,reset,0.1,28,10.88,10.0,10,30,10.0,11.0,10.0,11.774999999999999
529,reset,0.1,29,10.74,10.0,10,32,10.0,11.0,10.0,11.0
530,reset,0.1,30,10.74,10.0,10,30,10.0,11.0,10.0,11.774999999999999
531,reset,0.1,31,10.74,10.0,10,30,10.0,11.0,10.0,11.0
532,reset,0.1,32,10.58,10.0,1,29,10.0,11.0,10.0,11.774999999999999
533,reset,0.1,33,10.8,10.0,10,31,10.0,11.0,10.0,11.774999999999999
534,reset,0.1,34,10.72,10.0,10,29,10.0,11.0,10.0,11.774999999999999
535,reset,0.1,35,10.82,10.0,10,31,10.0,11.0,10.0,11.774999999999999
536,reset,0.1,36,10.5,10.0,0,30,10.0,11.0,10.0,11.0
537,reset,0.1,37,10.72,10.0,10,30,10.0,11.0,10.0,11.774999999999999
538,reset,0.1,38,10.74,10.0,10,29,10.0,11.0,10.0,11.774999999999999
539,reset,0.1,39,10.78,10.0,10,29,10.0,11.0,10.0,11.774999999999999
540,reset,0.1,40,10.74,10.0,10,30,10.0,11.0,10.0,11.0
541,reset,0.1,41,10.76,10.0,10,29,10.0,11.0,10.0,11.0
542,reset,0.1,42,10.66,10.0,10,29,10.0,11.0,10.0,11.0
543,reset,0.1,43,10.8,10.0,10,30,10.0,11.0,10.0,11.0
544,reset,0.1,44,10.7,10.0,10,30,10.0,11.0,10.0,11.0
545,reset,0.1,45,10.66,10.0,10,29,10.0,11.0,10.0,11.774999999999999
546,reset,0.1,46,10.72,10.0,10,30,10.0,11.0,10.0,11.774999999999999
547,reset,0.1,47,10.66,10.0,10,28,10.0,11.0,10.0,11.0
548,reset,0.1,48,10.76,10.0,10,28,10.0,11.0,10.0,11.0
549,reset,0.1,49,10.7,10.0,10,31,10.0,11.0,10.0,11.774999999999999
550,reset,0.1,50,10.84,10.0,10,30,10.0,11.0,10.0,11.0
551,reset,0.1,51,10.74,10.0,10,29,10.0,11.0,10.0,11.774999999999999
552,reset,0.1,52,10.8,10.0,10,28,10.0,11.0,10.0,11.774999999999999
553,reset,0.1,53,10.72,10.0,10,28,10.0,11.0,10.0,11.774999999999999
554,reset,0.1,54,10.78,10.0,10,29,10.0,11.0,10.0,11.774999999999999
555,reset,0.1,55,10.78,10.0,10,29,10.0,11.0,10.0,11.0
556,reset,0.1,56,10.78,10.0,10,29,10.0,11.0,10.0,11.774999999999999
557,reset,0.1,57,10.8,10.0,10,29,10.0,11.0,10.0,11.774999999999999
558,reset,0.1,58,10.72,10.0,10,29,10.0,11.0,10.0,11.774999999999999
559,reset,0.1,59,10.5,10.0,0,29,10.0,11.0,10.0,11.774999999999999
560,reset,0.1,60,10.72,10.0,10,28,10.0,11.0,10.0,11.774999999999999
561,reset,0.1,61,10.74,10.0,10,29,10.0,11.0,10.0,11.774999999999999
562,reset,0.1,62,10.76,10.0,10,30,10.0,11.0,10.0,11.774999999999999
563,reset,0.1,63,10.74,10.0,10,29,10.0,11.0,10.0,11.774999999999999
564,reset,0.1,64,10.74,10.0,10,30,10.0,11.0,10.0,11.774999999999999
565,reset,0.1,65,10.48,10.0,0,29,10.0,10.75,10.0,12.774999999999999
566,reset,0.1,66,10.8,10.0,10,30,10.0,11.0,10.0,12.774999999999999
567,reset,0.1,67,10.78,10.0,10,30,10.0,11.0,10.0,11.774999999999999
568,reset,0.1,68,10.7,10.0,10,29,10.0,11.0,10.0,11.774999999999999
569,reset,0.1,69,10.78,10.0,10,30,10.0,11.0,10.0,11.774999999999999
570,reset,0.1,70,10.8,10.0,10,30,10.0,11.0,10.0,12.0
571,reset,0.1,71,10.78,10.0,10,30,10.0,11.0,10.0,11.774999999999999
572,reset,0.1,72,10.86,10.0,10,31,10.0,11.0,10.0,11.774999999999999
573,reset,0.1,73,10.48,10.0,0,31,10.0,10.75,10.0,11.774999999999999
574,reset,0.1,74,10.76,10.0,10,31,10.0,11.0,10.0,11.774999999999999
575,reset,0.1,75,10.74,10.0,10,31,10.0,11.0,10.0,12.0
576,reset,0.1,76,10.8,10.0,10,32,10.0,11.0,10.0,11.0
577,reset,0.1,77,10.7,10.0,10,31,10.0,11.0,10.0,11.774999999999999
578,reset,0.1,78,10.74,10.0,10,31,10.0,11.0,10.0,11.774999999999999
579,reset,0.1,79,10.62,10.0,2,30,10.0,11.0,10.0,12.0
580,reset,0.1,80,10.74,10.0,10,31,10.0,11.0,10.0,11.774999999999999
581,reset,0.1,81,10.84,10.0,10,31,10.0,11.0,10.0,11.774999999999999
582,reset,0.1,82,10.82,10.0,10,31,10.0,11.0,10.0,11.774999999999999
583,reset,0.1,83,10.8,10.0,10,31,10.0,11.0,10.0,11.774999999999999
584,reset,0.1,84,10.7,10.0,10,31,10.0,11.0,10.0,11.0
585,reset,0.1,85,10.56,10.0,0,31,10.0,11.0,10.0,11.774999999999999
586,reset,0.1,86,10.76,10.0,3,31,10.0,11.0,10.0,12.0
587,reset,0.1,87,10.74,10.0,10,32,10.0,11.0,10.0,12.0
588,reset,0.1,88,10.72,10.0,10,31,10.0,11.0,10.0,11.774999999999999
589,reset,0.1,89,10.74,10.0,10,30,10.0,11.0,10.0,12.0
590,reset,0.1,90,10.76,10.0,10,31,10.0,11.0,10.0,12.0
591,reset,0.1,91,10.76,10.0,10,31,10.0,11.0,10.0,11.774999999999999
592,reset,0.1,92,10.58,10.0,1,31,10.0,11.0,10.0,11.0
593,reset,0.1,93,10.78,10.0,10,31,10.0,11.0,10.0,11.0
594,reset,0.1,94,10.7,10.0,10,30,10.0,11.0,10.0,11.0
595,reset,0.1,95,10.7,10.0,10,31,10.0,11.0,10.0,11.0
596,reset,0.1,96,10.7,10.0,10,31,10.0,11.0,10.0,11.0
597,reset,0.1,97,10.56,10.0,0,30,10.0,11.0,10.0,11.774999999999999
598,reset,0.1,98,10.52,10.0,1,29,10.0,11.0,10.0,11.0
599,reset,0.1,99,10.76,10.0,10,30,10.0,11.0,10.0,11.0


==> data/chip_8/sl_1_bl_5/read_stab/read-stability-multiple-times-reset-pos-0.15.csv <==
index,action,vread,iteration,curr_mean,curr_median,curr_min,curr_max,curr_q25,curr_q75,curr_q025,curr_q975
600,reset,0.15,0,16.42,16.0,16,18,16.0,17.0,16.0,17.0
601,reset,0.15,1,16.34,16.0,16,18,16.0,17.0,16.0,17.0
602,reset,0.15,2,16.34,16.0,16,17,16.0,17.0,16.0,17.0
603,reset,0.15,3,16.36,16.0,16,17,16.0,17.0,16.0,17.0
604,reset,0.15,4,16.38,16.0,16,17,16.0,17.0,16.0,17.0
605,reset,0.15,5,16.38,16.0,16,17,16.0,17.0,16.0,17.0
606,reset,0.15,6,16.0,16.0,0,17,16.0,17.0,16.0,17.0
607,reset,0.15,7,16.36,16.0,16,17,16.0,17.0,16.0,17.0
608,reset,0.15,8,16.4,16.0,16,18,16.0,17.0,16.0,17.0
609,reset,0.15,9,16.24,16.0,16,18,16.0,16.0,16.0,17.0
610,reset,0.15,10,16.38,16.0,16,17,16.0,17.0,16.0,17.0
611,reset,0.15,11,16.38,16.0,16,17,16.0,17.0,16.0,17.0
612,reset,0.15,12,16.34,16.0,16,17,16.0,17.0,16.0,17.0
613,reset,0.15,13,16.3,16.0,16,17,16.0,17.0,16.0,17.0
614,reset,0.15,14,16.38,16.0,16,17,16.0,17.0,16.0,17.0
615,reset,0.15,15,16.3,16.0,16,17,16.0,17.0,16.0,17.0
616,reset,0.15,16,16.32,16.0,16,17,16.0,17.0,16.0,17.0
617,reset,0.15,17,16.32,16.0,16,17,16.0,17.0,16.0,17.0
618,reset,0.15,18,16.28,16.0,16,17,16.0,17.0,16.0,17.0
619,reset,0.15,19,16.38,16.0,16,17,16.0,17.0,16.0,17.0
620,reset,0.15,20,16.36,16.0,16,17,16.0,17.0,16.0,17.0
621,reset,0.15,21,16.38,16.0,16,17,16.0,17.0,16.0,17.0
622,reset,0.15,22,16.36,16.0,16,18,16.0,17.0,16.0,17.0
623,reset,0.15,23,16.44,16.0,16,18,16.0,17.0,16.0,17.0
624,reset,0.15,24,16.34,16.0,16,17,16.0,17.0,16.0,17.0
625,reset,0.15,25,16.3,16.0,16,17,16.0,17.0,16.0,17.0
626,reset,0.15,26,16.4,16.0,16,18,16.0,17.0,16.0,17.775
627,reset,0.15,27,16.38,16.0,16,18,16.0,17.0,16.0,17.775
628,reset,0.15,28,16.42,16.0,16,18,16.0,17.0,16.0,17.0
629,reset,0.15,29,16.34,16.0,16,18,16.0,17.0,16.0,17.0
630,reset,0.15,30,16.4,16.0,16,18,16.0,17.0,16.0,17.0
631,reset,0.15,31,16.36,16.0,16,18,16.0,17.0,16.0,17.0
632,reset,0.15,32,16.38,16.0,16,18,16.0,17.0,16.0,17.0
633,reset,0.15,33,16.2,16.0,4,17,16.0,17.0,16.0,17.0
634,reset,0.15,34,16.26,16.0,16,17,16.0,16.75,16.0,17.0
635,reset,0.15,35,16.32,16.0,16,17,16.0,17.0,16.0,17.0
636,reset,0.15,36,16.12,16.0,2,17,16.0,17.0,16.0,17.0
637,reset,0.15,37,16.28,16.0,16,17,16.0,17.0,16.0,17.0
638,reset,0.15,38,16.32,16.0,16,17,16.0,17.0,16.0,17.0
639,reset,0.15,39,16.38,16.0,16,17,16.0,17.0,16.0,17.0
640,reset,0.15,40,16.4,16.0,16,17,16.0,17.0,16.0,17.0
641,reset,0.15,41,16.34,16.0,16,17,16.0,17.0,16.0,17.0
642,reset,0.15,42,16.34,16.0,16,17,16.0,17.0,16.0,17.0
643,reset,0.15,43,16.34,16.0,16,17,16.0,17.0,16.0,17.0
644,reset,0.15,44,16.38,16.0,16,17,16.0,17.0,16.0,17.0
645,reset,0.15,45,16.36,16.0,16,17,16.0,17.0,16.0,17.0
646,reset,0.15,46,16.32,16.0,16,17,16.0,17.0,16.0,17.0
647,reset,0.15,47,16.36,16.0,16,17,16.0,17.0,16.0,17.0
648,reset,0.15,48,16.4,16.0,16,17,16.0,17.0,16.0,17.0
649,reset,0.15,49,16.3,16.0,16,17,16.0,17.0,16.0,17.0
650,reset,0.15,50,16.32,16.0,16,17,16.0,17.0,16.0,17.0
651,reset,0.15,51,16.4,16.0,16,17,16.0,17.0,16.0,17.0
652,reset,0.15,52,16.34,16.0,16,17,16.0,17.0,16.0,17.0
653,reset,0.15,53,16.38,16.0,16,17,16.0,17.0,16.0,17.0
654,reset,0.15,54,16.36,16.0,16,17,16.0,17.0,16.0,17.0
655,reset,0.15,55,16.4,16.0,16,17,16.0,17.0,16.0,17.0
656,reset,0.15,56,16.34,16.0,16,17,16.0,17.0,16.0,17.0
657,reset,0.15,57,16.34,16.0,16,17,16.0,17.0,16.0,17.0
658,reset,0.15,58,16.36,16.0,16,17,16.0,17.0,16.0,17.0
659,reset,0.15,59,16.4,16.0,16,17,16.0,17.0,16.0,17.0
660,reset,0.15,60,16.4,16.0,16,17,16.0,17.0,16.0,17.0
661,reset,0.15,61,16.4,16.0,16,17,16.0,17.0,16.0,17.0
662,reset,0.15,62,16.08,16.0,0,17,16.0,17.0,16.0,17.0
663,reset,0.15,63,16.38,16.0,16,17,16.0,17.0,16.0,17.0
664,reset,0.15,64,16.38,16.0,16,17,16.0,17.0,16.0,17.0
665,reset,0.15,65,16.36,16.0,16,17,16.0,17.0,16.0,17.0
666,reset,0.15,66,16.38,16.0,16,17,16.0,17.0,16.0,17.0
667,reset,0.15,67,16.32,16.0,16,17,16.0,17.0,16.0,17.0
668,reset,0.15,68,16.4,16.0,16,17,16.0,17.0,16.0,17.0
669,reset,0.15,69,16.26,16.0,16,17,16.0,16.75,16.0,17.0
670,reset,0.15,70,16.32,16.0,16,17,16.0,17.0,16.0,17.0
671,reset,0.15,71,16.36,16.0,16,17,16.0,17.0,16.0,17.0
672,reset,0.15,72,16.34,16.0,16,17,16.0,17.0,16.0,17.0
673,reset,0.15,73,16.12,16.0,6,17,16.0,17.0,16.0,17.0
674,reset,0.15,74,16.44,16.0,16,17,16.0,17.0,16.0,17.0
675,reset,0.15,75,16.34,16.0,16,17,16.0,17.0,16.0,17.0
676,reset,0.15,76,16.4,16.0,16,17,16.0,17.0,16.0,17.0
677,reset,0.15,77,16.4,16.0,16,17,16.0,17.0,16.0,17.0
678,reset,0.15,78,16.4,16.0,16,17,16.0,17.0,16.0,17.0
679,reset,0.15,79,16.38,16.0,16,17,16.0,17.0,16.0,17.0
680,reset,0.15,80,16.42,16.0,16,17,16.0,17.0,16.0,17.0
681,reset,0.15,81,16.38,16.0,16,17,16.0,17.0,16.0,17.0
682,reset,0.15,82,16.1,16.0,1,17,16.0,17.0,16.0,17.0
683,reset,0.15,83,16.4,16.0,16,17,16.0,17.0,16.0,17.0
684,reset,0.15,84,16.38,16.0,16,17,16.0,17.0,16.0,17.0
685,reset,0.15,85,16.38,16.0,16,17,16.0,17.0,16.0,17.0
686,reset,0.15,86,16.42,16.0,16,17,16.0,17.0,16.0,17.0
687,reset,0.15,87,16.04,16.0,0,17,16.0,17.0,16.0,17.0
688,reset,0.15,88,16.42,16.0,16,17,16.0,17.0,16.0,17.0
689,reset,0.15,89,16.4,16.0,16,17,16.0,17.0,16.0,17.0
690,reset,0.15,90,16.38,16.0,16,18,16.0,17.0,16.0,17.0
691,reset,0.15,91,16.4,16.0,16,18,16.0,17.0,16.0,17.0
692,reset,0.15,92,16.1,16.0,0,18,16.0,17.0,16.0,17.0
693,reset,0.15,93,16.14,16.0,3,18,16.0,17.0,16.0,17.0
694,reset,0.15,94,16.4,16.0,16,17,16.0,17.0,16.0,17.0
695,reset,0.15,95,16.38,16.0,16,17,16.0,17.0,16.0,17.0
696,reset,0.15,96,16.38,16.0,16,17,16.0,17.0,16.0,17.0
697,reset,0.15,97,16.46,16.0,16,17,16.0,17.0,16.0,17.0
698,reset,0.15,98,16.38,16.0,16,18,16.0,17.0,16.0,17.0
699,reset,0.15,99,16.48,16.0,16,18,16.0,17.0,16.0,17.0


==> data/chip_8/sl_1_bl_5/read_stab/read-stability-multiple-times-reset-pos-0.2.csv <==
index,action,vread,iteration,curr_mean,curr_median,curr_min,curr_max,curr_q25,curr_q75,curr_q025,curr_q975
700,reset,0.2,0,24.52,22.0,22,88,22.0,23.0,22.0,52.799999999999955
701,reset,0.2,1,24.72,22.0,21,88,22.0,23.0,22.0,56.67499999999995
702,reset,0.2,2,24.72,22.0,21,88,22.0,23.0,22.0,55.89999999999995
703,reset,0.2,3,24.82,22.0,22,88,22.0,23.0,22.0,57.99999999999994
704,reset,0.2,4,24.86,22.0,22,89,22.0,23.0,22.0,57.449999999999946
705,reset,0.2,5,24.68,22.0,22,88,22.0,23.0,22.0,58.224999999999945
706,reset,0.2,6,24.74,22.0,21,88,22.0,23.0,22.0,58.224999999999945
707,reset,0.2,7,24.96,22.0,22,88,22.0,23.0,22.0,61.34999999999995
708,reset,0.2,8,24.94,22.0,21,88,22.0,23.0,22.0,60.24999999999996
709,reset,0.2,9,24.58,22.0,0,88,22.0,23.0,21.225,59.57499999999995
710,reset,0.2,10,25.06,22.0,22,89,22.0,23.0,22.0,59.799999999999955
711,reset,0.2,11,24.88,22.0,21,87,22.0,23.0,22.0,60.57499999999995
712,reset,0.2,12,24.98,22.0,21,87,22.0,23.0,22.0,61.89999999999995
713,reset,0.2,13,24.98,22.0,21,88,22.0,23.0,21.0,62.99999999999994
714,reset,0.2,14,23.62,22.0,0,88,22.0,23.0,21.225,31.099999999999994
715,reset,0.2,15,25.16,22.0,22,89,22.0,23.0,22.0,66.44999999999995
716,reset,0.2,16,25.0,22.0,21,88,22.0,23.0,21.0,64.67499999999995
717,reset,0.2,17,25.18,22.0,21,89,22.0,23.0,21.225,64.12499999999994
718,reset,0.2,18,25.1,22.0,21,88,22.0,23.0,22.0,63.024999999999956
719,reset,0.2,19,25.06,22.0,21,87,22.0,23.0,21.225,62.89999999999995
720,reset,0.2,20,25.06,22.0,22,89,22.0,23.0,22.0,63.224999999999945
721,reset,0.2,21,24.96,22.0,21,89,22.0,23.0,21.0,63.67499999999995
722,reset,0.2,22,25.14,22.0,22,89,22.0,23.0,22.0,63.12499999999995
723,reset,0.2,23,25.04,22.0,21,89,22.0,23.0,22.0,63.99999999999994
724,reset,0.2,24,25.18,22.0,22,88,22.0,23.0,22.0,64.12499999999994
725,reset,0.2,25,25.1,22.0,21,87,22.0,23.0,21.225,65.12499999999994
726,reset,0.2,26,25.06,22.0,21,87,22.0,23.0,22.0,64.44999999999995
727,reset,0.2,27,25.2,22.0,22,88,22.0,23.0,22.0,65.44999999999995
728,reset,0.2,28,25.2,22.0,21,87,22.0,23.0,21.225,65.67499999999995
729,reset,0.2,29,25.2,22.0,22,88,22.0,23.0,22.0,64.22499999999994
730,reset,0.2,30,25.22,22.0,21,88,22.0,23.0,22.0,66.22499999999994
731,reset,0.2,31,25.2,22.0,21,88,22.0,23.0,21.225,66.67499999999995
732,reset,0.2,32,25.3,22.0,21,89,22.0,23.0,21.0,67.89999999999995
733,reset,0.2,33,25.32,22.0,22,88,22.0,23.0,22.0,68.89999999999995
734,reset,0.2,34,25.34,22.5,21,90,22.0,23.0,22.0,66.89999999999995
735,reset,0.2,35,25.16,22.0,21,88,22.0,23.0,21.225,67.99999999999994
736,reset,0.2,36,25.26,22.0,21,89,22.0,23.0,21.225,69.54999999999994
737,reset,0.2,37,25.32,22.0,22,89,22.0,23.0,22.0,67.89999999999995
738,reset,0.2,38,25.38,22.0,21,88,22.0,23.0,21.0,67.89999999999995
739,reset,0.2,39,25.6,22.0,22,88,22.0,23.0,22.0,69.57499999999996
740,reset,0.2,40,25.42,22.0,21,88,22.0,23.0,22.0,66.57499999999996
741,reset,0.2,41,25.42,22.0,22,88,22.0,23.0,22.0,67.79999999999995
742,reset,0.2,42,25.46,22.0,21,87,22.0,23.0,21.225,68.24999999999996
743,reset,0.2,43,25.6,22.0,21,88,22.0,23.0,22.0,69.69999999999996
744,reset,0.2,44,25.6,22.0,22,88,22.0,23.0,22.0,70.92499999999995
745,reset,0.2,45,25.72,22.0,21,88,22.0,23.0,21.225,72.47499999999997
746,reset,0.2,46,25.62,22.0,22,88,22.0,23.0,22.0,71.92499999999995
747,reset,0.2,47,25.7,22.0,21,88,22.0,23.0,21.225,71.92499999999995
748,reset,0.2,48,25.88,22.0,22,88,22.0,23.0,22.0,74.59999999999997
749,reset,0.2,49,25.78,22.0,21,88,22.0,23.0,21.225,73.69999999999996
750,reset,0.2,50,25.68,22.0,22,88,22.0,23.0,22.0,72.34999999999995
751,reset,0.2,51,25.74,22.0,21,88,22.0,23.0,22.0,73.79999999999995
752,reset,0.2,52,25.86,22.0,22,88,22.0,23.0,22.0,74.79999999999995
753,reset,0.2,53,25.7,22.0,21,89,22.0,23.0,21.225,74.67499999999995
754,reset,0.2,54,25.6,22.0,21,89,22.0,23.0,22.0,73.44999999999995
755,reset,0.2,55,25.84,22.0,22,89,22.0,23.0,22.0,75.67499999999995
756,reset,0.2,56,25.88,22.0,21,89,22.0,23.0,22.0,76.22499999999994
757,reset,0.2,57,25.8,22.0,22,88,22.0,23.0,22.0,75.54999999999994
758,reset,0.2,58,25.84,22.0,22,88,22.0,23.0,22.0,73.67499999999995
759,reset,0.2,59,25.74,22.0,22,90,22.0,23.0,22.0,72.34999999999995
760,reset,0.2,60,25.78,22.0,21,87,22.0,23.0,22.0,74.79999999999995
761,reset,0.2,61,25.82,22.0,22,88,22.0,23.0,22.0,73.89999999999995
762,reset,0.2,62,25.66,22.0,22,86,22.0,23.0,22.0,73.22499999999994
763,reset,0.2,63,25.94,22.0,21,89,22.0,23.0,21.225,76.34999999999995
764,reset,0.2,64,25.9,22.0,22,89,22.0,23.0,22.0,75.67499999999995
765,reset,0.2,65,25.94,22.0,21,89,22.0,23.0,22.0,75.44999999999995
766,reset,0.2,66,25.76,22.0,22,88,22.0,23.0,22.0,74.99999999999994
767,reset,0.2,67,26.0,22.0,22,88,22.0,23.0,22.0,75.34999999999995
768,reset,0.2,68,25.92,22.0,21,88,22.0,23.0,22.0,75.02499999999995
769,reset,0.2,69,25.68,22.0,22,88,22.0,23.0,22.0,74.22499999999994
770,reset,0.2,70,25.96,22.0,22,89,22.0,23.0,22.0,75.79999999999995
771,reset,0.2,71,26.02,22.0,22,89,22.0,23.0,22.0,75.57499999999996
772,reset,0.2,72,25.68,22.0,22,88,22.0,23.0,22.0,73.67499999999995
773,reset,0.2,73,25.64,22.0,22,88,22.0,23.0,22.0,73.09999999999994
774,reset,0.2,74,25.68,22.0,21,86,22.0,23.0,22.0,72.99999999999994
775,reset,0.2,75,25.84,22.0,22,88,22.0,23.0,22.0,73.22499999999994
776,reset,0.2,76,25.84,22.0,21,87,22.0,23.0,21.225,73.44999999999995
777,reset,0.2,77,26.0,23.0,22,88,22.0,23.0,22.0,74.67499999999995
778,reset,0.2,78,25.84,22.0,22,88,22.0,23.0,22.0,71.67499999999995
779,reset,0.2,79,25.96,23.0,22,87,22.0,23.0,22.0,73.34999999999995
780,reset,0.2,80,25.94,22.0,21,87,22.0,23.0,22.0,75.44999999999995
781,reset,0.2,81,25.94,22.0,22,89,22.0,23.0,22.0,74.12499999999994
782,reset,0.2,82,25.72,22.0,21,86,22.0,23.0,22.0,73.42499999999993
783,reset,0.2,83,25.48,22.0,22,86,22.0,23.0,22.0,71.09999999999994
784,reset,0.2,84,25.68,22.0,21,85,22.0,23.0,22.0,73.22499999999994
785,reset,0.2,85,25.82,22.0,22,87,22.0,23.0,22.0,73.57499999999996
786,reset,0.2,86,25.84,22.0,21,87,22.0,23.0,22.0,74.67499999999995
787,reset,0.2,87,25.44,22.0,2,87,22.0,23.0,22.0,74.34999999999995
788,reset,0.2,88,25.38,22.0,0,88,22.0,23.0,22.0,72.67499999999995
789,reset,0.2,89,25.88,22.0,21,88,22.0,23.0,22.0,74.67499999999995
790,reset,0.2,90,25.98,23.0,21,88,22.0,23.0,22.0,73.12499999999994
791,reset,0.2,91,25.84,22.0,22,88,22.0,23.0,22.0,73.67499999999995
792,reset,0.2,92,25.98,22.0,21,88,22.0,23.0,22.0,73.57499999999996
793,reset,0.2,93,26.14,22.0,22,88,22.0,23.0,22.0,75.12499999999994
794,reset,0.2,94,26.26,22.5,22,88,22.0,23.0,22.0,75.02499999999995
795,reset,0.2,95,25.58,23.0,0,89,22.0,23.0,21.0,74.12499999999994
796,reset,0.2,96,26.3,22.5,22,88,22.0,23.0,22.0,76.57499999999996
797,reset,0.2,97,26.16,22.0,21,88,22.0,23.0,22.0,76.02499999999995
798,reset,0.2,98,26.46,22.0,22,89,22.0,23.0,22.0,77.92499999999995
799,reset,0.2,99,26.18,22.5,21,89,22.0,23.0,22.0,75.24999999999996


==> data/chip_8/sl_1_bl_5/read_stab/read-stability-multiple-times-reset-pos-0.25.csv <==
index,action,vread,iteration,curr_mean,curr_median,curr_min,curr_max,curr_q25,curr_q75,curr_q025,curr_q975
800,reset,0.25,0,32.1,28.0,27,112,28.0,29.0,27.0,93.5749999999999
801,reset,0.25,1,32.08,28.0,27,114,28.0,29.0,27.0,93.47499999999991
802,reset,0.25,2,32.04,28.0,27,112,28.0,29.0,27.0,92.5749999999999
803,reset,0.25,3,32.28,28.5,27,112,28.0,29.0,27.225,94.47499999999991
804,reset,0.25,4,31.98,28.0,27,113,28.0,29.0,27.0,93.3499999999999
805,reset,0.25,5,31.98,28.0,27,113,28.0,29.0,27.0,93.3499999999999
806,reset,0.25,6,32.02,28.0,27,113,28.0,29.0,27.0,93.89999999999989
807,reset,0.25,7,32.04,28.0,27,114,28.0,29.0,27.225,92.89999999999989
808,reset,0.25,8,31.52,28.0,1,113,28.0,29.0,27.0,93.89999999999989
809,reset,0.25,9,32.08,28.0,27,114,28.0,29.0,27.225,94.6749999999999
810,reset,0.25,10,32.2,28.0,27,115,28.0,29.0,27.0,94.89999999999989
811,reset,0.25,11,32.08,28.0,27,113,28.0,29.0,27.0,93.5749999999999
812,reset,0.25,12,32.14,28.0,27,114,28.0,29.0,27.0,94.47499999999991
813,reset,0.25,13,32.12,28.0,27,114,28.0,29.0,27.0,93.5749999999999
814,reset,0.25,14,32.24,28.0,27,115,28.0,29.0,27.0,94.12499999999989
815,reset,0.25,15,32.18,28.0,27,114,28.0,29.0,27.0,95.12499999999989
816,reset,0.25,16,32.2,28.0,27,113,28.0,29.0,27.0,95.47499999999991
817,reset,0.25,17,31.78,29.0,0,115,28.0,29.0,27.0,94.3499999999999
818,reset,0.25,18,32.18,29.0,27,115,28.0,29.0,27.0,94.5749999999999
819,reset,0.25,19,32.34,28.0,27,115,28.0,29.0,27.0,95.2499999999999
820,reset,0.25,20,32.28,28.0,27,116,28.0,29.0,27.225,95.2499999999999
821,reset,0.25,21,32.26,28.0,27,115,28.0,29.0,27.225,95.2499999999999
822,reset,0.25,22,32.2,28.0,27,117,28.0,29.0,27.0,95.02499999999989
823,reset,0.25,23,32.22,28.0,27,116,28.0,29.0,28.0,96.02499999999989
824,reset,0.25,24,31.68,28.0,0,116,28.0,29.0,27.0,95.2499999999999
825,reset,0.25,25,32.22,28.0,27,116,28.0,29.0,28.0,95.2499999999999
826,reset,0.25,26,31.78,28.0,0,116,28.0,29.0,27.0,95.47499999999991
827,reset,0.25,27,31.78,28.0,3,115,28.0,29.0,27.225,96.2499999999999
828,reset,0.25,28,32.24,28.0,27,115,28.0,29.0,27.0,96.02499999999989
829,reset,0.25,29,32.28,28.0,27,115,28.0,29.0,28.0,95.2499999999999
830,reset,0.25,30,32.36,28.0,27,116,28.0,29.0,28.0,96.47499999999991
831,reset,0.25,31,32.36,28.0,27,117,28.0,29.0,28.0,95.7999999999999
832,reset,0.25,32,32.32,28.5,27,117,28.0,29.0,27.0,95.5749999999999
833,reset,0.25,33,32.28,28.5,27,114,28.0,29.0,27.0,95.3499999999999
834,reset,0.25,34,32.28,28.0,27,114,28.0,29.0,28.0,94.5749999999999
835,reset,0.25,35,30.12,29.0,3,111,28.0,29.0,27.0,37.64999999999999
836,reset,0.25,36,32.4,28.5,27,114,28.0,29.0,28.0,95.2499999999999
837,reset,0.25,37,32.18,28.0,27,114,28.0,29.0,27.0,93.2499999999999
838,reset,0.25,38,32.32,28.0,27,115,28.0,29.0,28.0,94.5749999999999
839,reset,0.25,39,32.22,28.0,27,115,28.0,29.0,28.0,93.7999999999999
840,reset,0.25,40,32.3,28.0,27,113,28.0,29.0,27.0,94.7999999999999
841,reset,0.25,41,32.4,28.5,27,114,28.0,29.0,27.0,95.02499999999989
842,reset,0.25,42,32.3,28.0,27,116,28.0,29.0,27.0,95.02499999999989
843,reset,0.25,43,32.26,28.0,27,114,28.0,29.0,27.225,93.7999999999999
844,reset,0.25,44,32.26,28.0,27,114,28.0,29.0,27.0,93.7999999999999
845,reset,0.25,45,31.88,28.0,3,115,28.0,29.0,27.0,95.2499999999999
846,reset,0.25,46,32.2,28.0,27,115,28.0,29.0,27.0,94.3499999999999
847,reset,0.25,47,32.28,28.0,27,115,28.0,29.0,27.0,94.02499999999989
848,reset,0.25,48,32.28,28.0,27,115,28.0,29.0,27.225,94.2499999999999
849,reset,0.25,49,32.3,28.0,27,115,28.0,29.0,27.0,94.02499999999989
850,reset,0.25,50,32.32,28.0,27,115,28.0,29.0,27.225,94.02499999999989
851,reset,0.25,51,32.48,28.0,28,116,28.0,29.0,28.0,95.2499999999999
852,reset,0.25,52,31.7,28.0,0,116,28.0,29.0,27.0,95.47499999999991
853,reset,0.25,53,32.32,28.0,27,115,28.0,29.0,27.225,94.6999999999999
854,reset,0.25,54,32.4,29.0,27,115,28.0,29.0,27.0,95.3499999999999
855,reset,0.25,55,32.4,28.0,27,115,28.0,29.0,28.0,94.3499999999999
856,reset,0.25,56,32.5,28.0,27,116,28.0,29.75,27.225,94.2499999999999
857,reset,0.25,57,32.46,28.0,27,115,28.0,29.0,27.0,95.02499999999989
858,reset,0.25,58,32.46,28.0,27,114,28.0,29.0,27.225,94.7999999999999
859,reset,0.25,59,31.92,28.0,0,115,28.0,29.75,27.0,95.02499999999989
860,reset,0.25,60,32.0,28.0,4,115,28.0,29.0,27.0,95.7999999999999
861,reset,0.25,61,31.92,28.0,0,115,28.0,29.0,27.225,95.47499999999991
862,reset,0.25,62,32.44,28.0,27,115,28.0,29.0,27.225,94.47499999999991
863,reset,0.25,63,32.48,28.0,27,115,28.0,29.0,27.225,94.2499999999999
864,reset,0.25,64,32.42,28.0,27,115,28.0,29.75,27.0,94.7999999999999
865,reset,0.25,65,32.28,28.0,27,116,28.0,29.0,27.0,95.02499999999989
866,reset,0.25,66,32.34,28.0,27,115,28.0,29.0,27.0,94.2499999999999
867,reset,0.25,67,32.5,28.0,28,114,28.0,29.75,28.0,95.2499999999999
868,reset,0.25,68,32.42,28.0,27,115,28.0,29.0,27.0,95.2499999999999
869,reset,0.25,69,31.84,28.0,0,114,28.0,29.0,27.225,95.02499999999989
870,reset,0.25,70,32.38,28.0,27,113,28.0,29.0,28.0,95.47499999999991
871,reset,0.25,71,31.84,28.5,1,114,28.0,29.0,27.0,95.2499999999999
872,reset,0.25,72,32.36,28.0,27,114,28.0,29.0,27.225,95.02499999999989
873,reset,0.25,73,32.46,29.0,28,115,28.0,29.0,28.0,95.2499999999999
874,reset,0.25,74,32.38,28.5,27,115,28.0,29.0,27.0,95.3499999999999
875,reset,0.25,75,32.5,29.0,27,115,28.0,29.0,27.225,96.12499999999989
876,reset,0.25,76,31.88,28.0,0,114,28.0,29.0,27.0,97.02499999999989
877,reset,0.25,77,31.72,29.0,2,115,28.0,29.0,27.0,94.99999999999989
878,reset,0.25,78,32.44,28.0,27,115,28.0,29.0,27.225,96.2499999999999
879,reset,0.25,79,31.94,28.0,0,115,28.0,29.0,27.0,97.1499999999999
880,reset,0.25,80,32.48,29.0,27,113,28.0,29.0,28.0,94.47499999999991
881,reset,0.25,81,32.42,28.0,27,114,28.0,29.0,27.225,95.2499999999999
882,reset,0.25,82,32.42,28.0,27,115,28.0,29.0,28.0,95.7999999999999
883,reset,0.25,83,31.98,28.0,0,114,28.0,29.0,27.0,95.7999999999999
884,reset,0.25,84,32.1,29.0,2,115,28.0,29.0,27.0,95.5749999999999
885,reset,0.25,85,32.56,28.0,27,116,28.0,29.0,28.0,94.02499999999989
886,reset,0.25,86,32.74,29.0,27,115,28.0,29.0,27.225,95.2499999999999
887,reset,0.25,87,32.04,28.0,0,115,28.0,29.0,27.0,95.02499999999989
888,reset,0.25,88,32.58,28.5,27,115,28.0,29.0,28.0,95.3499999999999
889,reset,0.25,89,32.66,28.5,27,115,28.0,29.0,28.0,95.6999999999999
890,reset,0.25,90,32.54,28.0,27,115,28.0,29.0,27.0,95.2499999999999
891,reset,0.25,91,32.6,28.0,27,114,28.0,29.75,27.0,95.6999999999999
892,reset,0.25,92,32.68,29.0,27,116,28.0,29.75,27.0,94.7999999999999
893,reset,0.25,93,32.58,28.0,27,115,28.0,29.75,27.0,94.47499999999991
894,reset,0.25,94,32.72,29.0,27,115,28.0,30.0,27.225,94.7999999999999
895,reset,0.25,95,32.64,28.5,27,115,28.0,30.0,27.0,93.7999999999999
896,reset,0.25,96,32.66,29.0,27,115,28.0,30.0,27.225,94.7999999999999
897,reset,0.25,97,30.16,28.0,0,111,28.0,29.75,27.0,37.324999999999996
898,reset,0.25,98,32.5,28.5,27,115,28.0,29.75,28.0,93.7999999999999
899,reset,0.25,99,32.66,29.0,27,116,28.0,30.0,27.0,93.2499999999999


==> data/chip_8/sl_1_bl_5/read_stab/read-stability-multiple-times-reset-pos-0.3.csv <==
index,action,vread,iteration,curr_mean,curr_median,curr_min,curr_max,curr_q25,curr_q75,curr_q025,curr_q975
900,reset,0.3,0,40.28,35.0,33,132,34.0,36.0,33.0,117.99999999999994
901,reset,0.3,1,41.2,35.0,33,130,34.0,36.0,33.0,120.12499999999994
902,reset,0.3,2,41.3,35.0,2,131,34.0,36.0,33.0,119.57499999999996
903,reset,0.3,3,41.64,35.0,33,131,34.0,36.0,33.0,120.44999999999995
904,reset,0.3,4,41.76,35.0,33,131,34.0,36.0,33.0,121.22499999999994
905,reset,0.3,5,41.18,35.0,0,130,34.0,36.0,33.0,120.12499999999994
906,reset,0.3,6,42.24,35.0,33,131,34.0,36.0,33.0,120.57499999999996
907,reset,0.3,7,42.48,35.0,33,132,34.0,36.0,33.0,119.24999999999996
908,reset,0.3,8,42.38,35.0,33,128,34.0,36.75,33.0,120.47499999999997
909,reset,0.3,9,41.98,35.0,5,128,34.0,36.0,33.0,120.59999999999997
910,reset,0.3,10,42.56,35.0,33,131,34.0,36.0,33.0,120.47499999999997
911,reset,0.3,11,42.7,35.0,33,130,34.0,36.75,33.0,119.02499999999995
912,reset,0.3,12,42.68,35.0,33,131,34.0,36.0,33.0,122.57499999999996
913,reset,0.3,13,42.68,35.0,33,132,34.0,37.0,33.0,122.79999999999995
914,reset,0.3,14,42.76,35.0,33,131,34.0,37.0,33.0,123.34999999999995
915,reset,0.3,15,42.88,35.0,33,131,34.0,36.75,33.0,120.57499999999996
916,reset,0.3,16,42.7,35.0,33,131,34.0,37.75,33.0,122.12499999999994
917,reset,0.3,17,42.68,35.0,33,131,34.0,36.0,33.0,120.89999999999995
918,reset,0.3,18,42.5,35.0,33,131,34.0,37.5,33.0,119.89999999999995
919,reset,0.3,19,42.46,35.0,33,131,34.0,36.0,33.0,121.67499999999995
920,reset,0.3,20,41.68,35.0,5,131,34.0,36.0,33.0,119.22499999999994
921,reset,0.3,21,42.72,35.0,33,130,34.0,37.5,33.0,120.34999999999995
922,reset,0.3,22,43.08,35.0,33,130,34.0,37.75,33.0,121.22499999999994
923,reset,0.3,23,43.12,35.0,33,130,34.0,37.0,33.0,118.34999999999995
924,reset,0.3,24,42.92,35.0,33,131,34.0,37.0,33.0,118.44999999999995
925,reset,0.3,25,43.36,35.0,33,131,34.0,37.75,33.0,120.79999999999995
926,reset,0.3,26,43.3,35.0,33,131,34.0,37.75,33.0,121.34999999999995
927,reset,0.3,27,43.24,35.0,33,131,34.0,37.75,33.0,119.79999999999995
928,reset,0.3,28,43.38,35.0,33,130,34.0,38.0,33.0,122.02499999999995
929,reset,0.3,29,42.56,35.0,4,130,34.0,37.75,33.0,121.24999999999996
930,reset,0.3,30,43.28,35.0,33,130,34.0,37.75,33.225,120.92499999999995
931,reset,0.3,31,43.26,35.0,33,130,34.0,38.0,33.0,120.79999999999995
932,reset,0.3,32,42.58,35.0,2,129,34.0,38.75,33.0,120.79999999999995
933,reset,0.3,33,43.34,35.0,34,129,34.0,38.0,34.0,121.34999999999995
934,reset,0.3,34,43.42,35.0,33,131,34.0,38.5,33.225,120.79999999999995
935,reset,0.3,35,43.14,35.0,33,130,34.0,38.75,33.0,121.79999999999995
936,reset,0.3,36,43.46,35.0,33,129,34.0,38.0,33.225,121.34999999999995
937,reset,0.3,37,43.36,35.0,33,128,34.0,38.0,33.0,121.47499999999997
938,reset,0.3,38,43.56,35.0,33,129,34.0,38.75,33.0,122.37499999999997
939,reset,0.3,39,43.48,35.0,33,130,34.0,38.75,33.225,121.24999999999996
940,reset,0.3,40,43.4,35.0,33,131,34.0,38.5,33.0,121.24999999999996
941,reset,0.3,41,43.58,35.0,33,129,34.0,39.5,33.225,122.24999999999996
942,reset,0.3,42,43.4,35.0,33,129,34.0,38.75,33.0,120.47499999999997
943,reset,0.3,43,43.6,35.0,33,128,34.0,39.75,33.225,121.24999999999996
944,reset,0.3,44,43.28,35.0,33,129,34.0,38.5,33.0,122.47499999999997
945,reset,0.3,45,43.44,35.0,33,129,34.0,38.75,33.225,122.24999999999996
946,reset,0.3,46,43.42,35.0,33,129,34.0,39.0,33.225,121.69999999999996
947,reset,0.3,47,43.6,35.0,33,129,34.0,39.0,33.225,121.69999999999996
948,reset,0.3,48,43.36,35.0,33,128,34.0,38.5,33.0,119.47499999999997
949,reset,0.3,49,43.56,35.0,33,129,34.0,38.75,33.225,119.59999999999997
950,reset,0.3,50,43.6,35.0,33,131,34.0,38.5,33.225,120.14999999999996
951,reset,0.3,51,43.54,35.0,33,129,34.0,39.75,34.0,117.59999999999997
952,reset,0.3,52,43.5,35.0,33,127,34.0,38.75,33.0,118.37499999999997
953,reset,0.3,53,43.38,35.0,33,130,34.0,38.75,33.0,117.04999999999997
954,reset,0.3,54,43.34,35.0,33,129,34.0,38.0,33.0,119.37499999999997
955,reset,0.3,55,43.84,35.0,33,130,34.0,38.75,33.225,119.47499999999997
956,reset,0.3,56,43.76,35.0,33,130,34.0,38.0,33.225,120.14999999999996
957,reset,0.3,57,43.66,35.0,33,127,34.0,38.0,33.225,117.47499999999997
958,reset,0.3,58,43.88,35.0,33,130,34.0,39.0,33.0,119.57499999999996
959,reset,0.3,59,43.82,35.0,33,129,34.0,39.75,33.0,118.24999999999996
960,reset,0.3,60,43.88,35.0,33,127,34.0,38.75,33.0,117.24999999999996
961,reset,0.3,61,43.62,35.0,33,128,34.0,39.5,34.0,118.47499999999997
962,reset,0.3,62,43.8,35.0,33,129,34.0,38.0,33.225,118.47499999999997
963,reset,0.3,63,43.78,35.0,33,127,34.0,37.75,33.0,119.59999999999997
964,reset,0.3,64,43.82,35.0,33,128,34.0,40.0,33.0,119.92499999999995
965,reset,0.3,65,43.96,35.0,34,129,34.0,38.5,34.0,120.69999999999996
966,reset,0.3,66,43.6,35.0,33,129,34.0,38.0,33.0,118.14999999999996
967,reset,0.3,67,44.14,35.0,33,130,34.0,39.75,34.0,117.59999999999997
968,reset,0.3,68,43.82,35.0,33,129,34.0,40.0,33.0,117.04999999999997
969,reset,0.3,69,43.74,35.0,33,129,34.0,38.75,33.225,118.59999999999997
970,reset,0.3,70,43.0,35.0,2,128,34.0,39.0,33.0,116.82499999999996
971,reset,0.3,71,43.74,35.0,33,130,34.0,40.0,33.0,117.82499999999996
972,reset,0.3,72,44.04,35.0,33,129,34.0,40.0,33.225,118.69999999999996
973,reset,0.3,73,44.28,35.0,33,128,34.0,41.0,33.0,118.94999999999997
974,reset,0.3,74,44.08,35.0,33,128,34.0,41.0,33.225,117.72499999999997
975,reset,0.3,75,44.26,35.0,33,130,34.0,40.75,33.225,118.49999999999997
976,reset,0.3,76,44.6,35.0,33,129,34.0,42.0,34.0,117.27499999999998
977,reset,0.3,77,43.6,35.0,1,129,34.0,41.75,33.0,117.72499999999997
978,reset,0.3,78,43.66,35.0,4,130,34.0,41.0,34.0,118.49999999999997
979,reset,0.3,79,44.14,35.0,33,131,34.0,41.0,33.225,118.04999999999997
980,reset,0.3,80,44.1,35.0,33,129,34.0,42.0,34.0,118.27499999999998
981,reset,0.3,81,44.2,35.0,33,130,34.0,40.75,34.0,121.04999999999997
982,reset,0.3,82,44.44,35.0,33,131,34.0,41.75,34.0,121.04999999999997
983,reset,0.3,83,44.24,35.0,34,129,34.0,41.0,34.0,119.37499999999997
984,reset,0.3,84,44.44,35.0,33,129,34.0,41.75,34.0,117.69999999999996
985,reset,0.3,85,44.1,35.0,33,130,34.0,42.0,33.225,119.24999999999996
986,reset,0.3,86,44.18,35.0,33,130,34.0,40.0,33.225,120.79999999999995
987,reset,0.3,87,44.7,35.0,33,129,34.0,41.75,34.0,120.57499999999996
988,reset,0.3,88,44.44,35.0,33,129,34.0,41.0,33.225,120.47499999999997
989,reset,0.3,89,44.48,35.0,33,129,34.0,41.0,34.0,118.69999999999996
990,reset,0.3,90,44.48,35.0,34,130,34.0,41.75,34.0,120.69999999999996
991,reset,0.3,91,44.42,35.0,33,130,34.0,41.75,33.225,120.47499999999997
992,reset,0.3,92,44.1,35.0,34,129,34.0,40.75,34.0,116.82499999999996
993,reset,0.3,93,44.06,35.0,33,130,34.0,39.0,34.0,117.69999999999996
994,reset,0.3,94,44.02,35.0,33,129,34.0,39.75,34.0,120.47499999999997
995,reset,0.3,95,44.26,35.0,33,130,34.0,40.0,33.225,119.82499999999996
996,reset,0.3,96,44.44,35.0,33,129,34.0,41.75,33.0,120.37499999999997
997,reset,0.3,97,44.36,35.0,33,131,34.0,40.75,34.0,119.59999999999997
998,reset,0.3,98,44.36,35.0,33,131,34.0,41.5,34.0,120.82499999999996
999,reset,0.3,99,44.32,35.0,33,129,34.0,40.75,34.0,119.49999999999997


==> data/chip_8/sl_1_bl_5/read_stab/read-stability-multiple-times-set-neg--0.1.csv <==
index,action,vread,iteration,curr_mean,curr_median,curr_min,curr_max,curr_q25,curr_q75,curr_q025,curr_q975
1400,set,-0.1,0,-44.74,-44.5,-51,-42,-46.0,-43.0,-48.775,-42.0
1401,set,-0.1,1,-44.72,-44.0,-51,-42,-46.0,-43.0,-48.775,-42.0
1402,set,-0.1,2,-44.76,-44.0,-51,-42,-45.75,-43.0,-49.0,-42.0
1403,set,-0.1,3,-44.74,-44.0,-51,-42,-46.0,-43.0,-48.775,-42.0
1404,set,-0.1,4,-44.7,-44.0,-51,-41,-46.0,-43.0,-48.775,-42.0
1405,set,-0.1,5,-44.74,-44.5,-51,-42,-46.0,-43.0,-49.0,-42.0
1406,set,-0.1,6,-44.7,-44.0,-51,-42,-45.75,-43.0,-49.0,-42.0
1407,set,-0.1,7,-44.62,-44.0,-51,-42,-46.0,-43.0,-48.775,-42.0
1408,set,-0.1,8,-44.62,-44.0,-51,-41,-46.0,-43.0,-48.775,-42.0
1409,set,-0.1,9,-44.7,-44.0,-51,-41,-46.0,-43.0,-48.775,-42.0
1410,set,-0.1,10,-44.68,-44.0,-51,-42,-46.0,-43.0,-48.775,-42.0
1411,set,-0.1,11,-44.66,-44.0,-51,-42,-45.75,-43.0,-48.775,-42.0
1412,set,-0.1,12,-44.62,-44.0,-51,-42,-45.75,-43.0,-48.775,-42.0
1413,set,-0.1,13,-44.66,-44.0,-51,-42,-46.0,-43.0,-48.775,-42.0
1414,set,-0.1,14,-44.7,-44.0,-51,-42,-46.0,-43.0,-48.775,-42.0
1415,set,-0.1,15,-44.7,-44.0,-51,-42,-46.0,-43.0,-49.55,-42.0
1416,set,-0.1,16,-44.56,-44.0,-51,-42,-45.75,-43.0,-48.775,-42.0
1417,set,-0.1,17,-44.66,-44.0,-51,-42,-46.0,-43.0,-48.775,-42.0
1418,set,-0.1,18,-44.66,-44.0,-51,-42,-46.0,-43.0,-48.775,-42.0
1419,set,-0.1,19,-44.62,-44.0,-51,-41,-46.0,-43.0,-48.775,-42.0
1420,set,-0.1,20,-44.68,-44.0,-51,-42,-46.0,-43.0,-48.775,-42.0
1421,set,-0.1,21,-44.68,-44.0,-51,-42,-46.0,-43.0,-48.775,-42.0
1422,set,-0.1,22,-44.54,-44.0,-51,-42,-45.75,-43.0,-48.775,-42.0
1423,set,-0.1,23,-44.7,-44.0,-51,-42,-46.0,-43.0,-49.0,-42.0
1424,set,-0.1,24,-44.68,-44.0,-51,-42,-46.0,-43.0,-49.0,-42.0
1425,set,-0.1,25,-44.76,-44.5,-51,-42,-46.0,-43.0,-49.0,-42.0
1426,set,-0.1,26,-44.64,-44.0,-51,-42,-46.0,-43.0,-49.0,-42.0
1427,set,-0.1,27,-44.72,-44.0,-51,-42,-46.0,-43.0,-48.775,-42.0
1428,set,-0.1,28,-44.64,-44.0,-51,-42,-46.0,-43.0,-48.775,-42.0
1429,set,-0.1,29,-44.68,-44.0,-51,-42,-46.0,-43.0,-48.775,-42.0
1430,set,-0.1,30,-44.66,-44.0,-51,-42,-46.0,-43.0,-48.775,-42.0
1431,set,-0.1,31,-44.78,-44.0,-51,-41,-46.0,-43.0,-49.0,-42.0
1432,set,-0.1,32,-44.66,-44.0,-51,-42,-46.0,-43.0,-49.0,-42.0
1433,set,-0.1,33,-44.68,-44.0,-51,-42,-46.0,-43.0,-49.0,-42.0
1434,set,-0.1,34,-44.74,-44.0,-51,-42,-46.0,-43.0,-49.0,-42.0
1435,set,-0.1,35,-44.68,-44.0,-51,-42,-46.0,-43.0,-48.775,-42.0
1436,set,-0.1,36,-44.7,-44.0,-51,-42,-46.0,-43.0,-48.775,-42.0
1437,set,-0.1,37,-44.78,-44.0,-51,-42,-46.0,-43.0,-48.775,-42.0
1438,set,-0.1,38,-44.82,-44.0,-51,-42,-46.0,-43.0,-49.0,-42.0
1439,set,-0.1,39,-44.82,-44.0,-51,-42,-46.0,-43.0,-49.0,-42.0
1440,set,-0.1,40,-44.72,-44.0,-51,-42,-46.0,-43.0,-49.0,-42.0
1441,set,-0.1,41,-44.66,-44.0,-51,-41,-46.0,-43.0,-48.775,-42.0
1442,set,-0.1,42,-44.76,-44.0,-51,-42,-46.0,-43.0,-49.0,-42.0
1443,set,-0.1,43,-44.64,-44.0,-51,-42,-46.0,-43.0,-49.0,-42.0
1444,set,-0.1,44,-44.74,-44.0,-51,-42,-46.0,-43.0,-49.0,-42.0
1445,set,-0.1,45,-44.62,-44.0,-51,-42,-46.0,-43.0,-49.0,-42.0
1446,set,-0.1,46,-44.7,-44.0,-51,-41,-46.0,-43.0,-48.775,-41.225
1447,set,-0.1,47,-44.64,-44.0,-51,-42,-46.0,-43.0,-48.775,-42.0
1448,set,-0.1,48,-44.7,-44.0,-51,-41,-46.0,-43.0,-49.0,-42.0
1449,set,-0.1,49,-44.68,-44.0,-51,-42,-46.0,-43.0,-48.775,-42.0
1450,set,-0.1,50,-44.78,-45.0,-51,-42,-46.0,-43.0,-49.0,-42.0
1451,set,-0.1,51,-44.76,-44.0,-52,-42,-46.0,-43.0,-48.775,-42.0
1452,set,-0.1,52,-44.72,-44.0,-51,-42,-46.0,-43.0,-48.775,-42.0
1453,set,-0.1,53,-43.26,-44.0,-51,28,-46.0,-43.0,-48.775,-41.0
1454,set,-0.1,54,-44.68,-44.0,-51,-41,-46.0,-43.0,-48.775,-42.0
1455,set,-0.1,55,-44.54,-44.0,-51,-41,-46.0,-43.0,-48.775,-42.0
1456,set,-0.1,56,-44.72,-44.0,-51,-41,-46.0,-43.0,-49.0,-42.0
1457,set,-0.1,57,-44.62,-44.0,-51,-41,-45.75,-43.0,-49.0,-42.0
1458,set,-0.1,58,-44.6,-44.0,-51,-41,-46.0,-43.0,-48.775,-42.0
1459,set,-0.1,59,-44.64,-44.0,-51,-41,-46.0,-43.0,-48.775,-42.0
1460,set,-0.1,60,-44.74,-44.0,-51,-42,-46.0,-43.0,-49.0,-42.0
1461,set,-0.1,61,-44.7,-44.0,-51,-41,-46.0,-43.0,-49.0,-41.225
1462,set,-0.1,62,-44.72,-44.0,-51,-40,-46.0,-43.0,-49.0,-42.0
1463,set,-0.1,63,-44.66,-44.0,-51,-41,-46.0,-43.0,-49.0,-42.0
1464,set,-0.1,64,-44.7,-44.0,-52,-41,-46.0,-43.0,-49.0,-41.225
1465,set,-0.1,65,-44.64,-44.0,-51,-41,-46.0,-43.0,-49.0,-41.0
1466,set,-0.1,66,-44.72,-44.0,-51,-41,-46.0,-43.0,-49.0,-42.0
1467,set,-0.1,67,-44.68,-44.0,-52,-41,-46.0,-43.0,-49.0,-41.225
1468,set,-0.1,68,-44.62,-44.0,-51,-41,-46.0,-43.0,-49.0,-42.0
1469,set,-0.1,69,-44.66,-44.0,-52,-41,-46.0,-43.0,-48.775,-42.0
1470,set,-0.1,70,-43.68,-44.0,-52,1,-45.75,-43.0,-49.0,-41.0
1471,set,-0.1,71,-44.74,-44.5,-51,-42,-46.0,-43.0,-49.0,-42.0
1472,set,-0.1,72,-44.6,-44.0,-52,-41,-46.0,-43.0,-48.775,-41.225
1473,set,-0.1,73,-44.62,-44.0,-51,-41,-46.0,-43.0,-49.0,-42.0
1474,set,-0.1,74,-44.62,-44.0,-51,-41,-46.0,-43.0,-48.775,-41.225
1475,set,-0.1,75,-44.66,-44.0,-51,-41,-46.0,-43.0,-49.0,-41.225
1476,set,-0.1,76,-44.64,-44.5,-51,-41,-46.0,-43.0,-48.775,-42.0
1477,set,-0.1,77,-44.68,-44.0,-51,-41,-46.0,-43.0,-49.0,-42.0
1478,set,-0.1,78,-44.68,-44.5,-51,-41,-46.0,-43.0,-48.775,-42.0
1479,set,-0.1,79,-44.58,-44.0,-51,-42,-46.0,-43.0,-48.775,-42.0
1480,set,-0.1,80,-44.76,-44.0,-52,-41,-46.0,-43.0,-49.0,-42.0
1481,set,-0.1,81,-44.62,-44.5,-51,-41,-46.0,-43.0,-49.0,-42.0
1482,set,-0.1,82,-44.7,-44.0,-52,-41,-46.0,-43.0,-48.775,-42.0
1483,set,-0.1,83,-44.64,-44.0,-52,-41,-46.0,-43.0,-48.775,-42.0
1484,set,-0.1,84,-44.7,-44.0,-51,-41,-46.0,-43.0,-49.0,-42.0
1485,set,-0.1,85,-44.64,-44.0,-52,-41,-46.0,-43.0,-48.775,-42.0
1486,set,-0.1,86,-44.62,-44.0,-51,-41,-46.0,-43.0,-48.775,-42.0
1487,set,-0.1,87,-44.74,-44.0,-52,-41,-46.0,-43.0,-49.0,-42.0
1488,set,-0.1,88,-44.56,-44.0,-51,-41,-45.75,-43.0,-48.775,-42.0
1489,set,-0.1,89,-44.66,-44.0,-51,-41,-46.0,-43.0,-49.0,-42.0
1490,set,-0.1,90,-44.62,-44.0,-51,-40,-46.0,-43.0,-49.55,-42.0
1491,set,-0.1,91,-44.58,-44.0,-51,-41,-46.0,-43.0,-49.0,-42.0
1492,set,-0.1,92,-44.56,-44.0,-51,-41,-46.0,-43.0,-48.775,-42.0
1493,set,-0.1,93,-44.62,-44.0,-51,-41,-46.0,-43.0,-48.775,-42.0
1494,set,-0.1,94,-44.7,-44.0,-52,-41,-46.0,-43.0,-49.0,-42.0
1495,set,-0.1,95,-44.64,-44.0,-51,-41,-46.0,-43.0,-48.775,-42.0
1496,set,-0.1,96,-44.66,-44.0,-52,-41,-46.0,-43.0,-49.55,-42.0
1497,set,-0.1,97,-44.72,-44.0,-52,-41,-46.0,-43.0,-48.775,-42.0
1498,set,-0.1,98,-44.62,-44.0,-52,-41,-46.0,-43.0,-48.775,-42.0
1499,set,-0.1,99,-44.64,-44.0,-51,-41,-46.0,-43.0,-49.0,-42.0


==> data/chip_8/sl_1_bl_5/read_stab/read-stability-multiple-times-set-neg--0.15.csv <==
index,action,vread,iteration,curr_mean,curr_median,curr_min,curr_max,curr_q25,curr_q75,curr_q025,curr_q975
1300,set,-0.15,0,-66.16,-66.0,-73,-62,-68.0,-64.0,-71.775,-62.225
1301,set,-0.15,1,-66.14,-65.5,-73,-61,-68.0,-64.0,-72.0,-63.0
1302,set,-0.15,2,-66.18,-66.0,-73,-62,-68.0,-64.0,-71.0,-62.225
1303,set,-0.15,3,-66.28,-66.0,-73,-62,-68.0,-64.0,-71.775,-62.225
1304,set,-0.15,4,-66.14,-66.0,-73,-61,-68.0,-64.0,-72.0,-62.225
1305,set,-0.15,5,-66.18,-65.5,-73,-61,-68.0,-64.25,-72.0,-62.0
1306,set,-0.15,6,-66.02,-66.0,-73,-61,-68.0,-64.0,-71.775,-61.225
1307,set,-0.15,7,-66.12,-66.0,-73,-61,-68.0,-64.0,-71.775,-62.0
1308,set,-0.15,8,-66.06,-66.0,-73,-61,-68.0,-64.0,-71.775,-61.225
1309,set,-0.15,9,-66.1,-66.0,-73,-61,-68.0,-64.0,-71.775,-61.225
1310,set,-0.15,10,-66.18,-66.0,-73,-62,-68.0,-64.0,-72.0,-62.0
1311,set,-0.15,11,-66.02,-66.0,-73,-61,-68.0,-64.0,-71.775,-62.0
1312,set,-0.15,12,-66.26,-66.0,-74,-61,-68.0,-64.0,-71.775,-62.225
1313,set,-0.15,13,-66.16,-66.0,-74,-61,-68.0,-64.0,-71.775,-62.0
1314,set,-0.15,14,-66.14,-66.0,-74,-60,-68.0,-64.0,-71.775,-62.0
1315,set,-0.15,15,-66.14,-66.0,-74,-60,-68.0,-64.0,-72.0,-62.0
1316,set,-0.15,16,-66.1,-65.5,-74,-61,-68.0,-64.0,-71.775,-62.225
1317,set,-0.15,17,-66.16,-66.0,-74,-61,-68.0,-64.0,-72.0,-62.0
1318,set,-0.15,18,-66.08,-66.0,-73,-60,-68.0,-64.0,-72.0,-62.0
1319,set,-0.15,19,-66.04,-65.5,-73,-61,-68.0,-64.0,-71.775,-61.45
1320,set,-0.15,20,-66.16,-65.5,-73,-62,-68.0,-64.0,-71.775,-62.0
1321,set,-0.15,21,-66.18,-66.0,-74,-61,-68.0,-64.0,-72.0,-62.0
1322,set,-0.15,22,-66.06,-66.0,-73,-62,-68.0,-64.0,-71.0,-62.0
1323,set,-0.15,23,-66.16,-66.0,-73,-61,-68.0,-64.0,-71.775,-62.0
1324,set,-0.15,24,-66.18,-66.0,-74,-62,-68.0,-64.0,-71.775,-62.0
1325,set,-0.15,25,-66.16,-66.0,-73,-62,-68.0,-64.0,-72.0,-62.0
1326,set,-0.15,26,-66.12,-66.0,-73,-61,-68.0,-64.0,-71.775,-62.0
1327,set,-0.15,27,-66.1,-66.0,-73,-62,-68.0,-64.0,-71.775,-62.0
1328,set,-0.15,28,-66.14,-66.0,-73,-62,-68.0,-64.0,-71.775,-62.225
1329,set,-0.15,29,-66.2,-66.0,-73,-62,-68.0,-64.0,-71.775,-62.0
1330,set,-0.15,30,-66.2,-66.0,-73,-62,-68.0,-64.0,-71.0,-62.225
1331,set,-0.15,31,-66.14,-66.0,-73,-62,-68.0,-64.0,-71.775,-62.0
1332,set,-0.15,32,-66.18,-66.0,-73,-62,-68.0,-64.0,-71.775,-62.0
1333,set,-0.15,33,-66.2,-66.0,-73,-62,-68.0,-64.0,-71.775,-62.225
1334,set,-0.15,34,-66.2,-66.0,-73,-62,-68.0,-64.0,-71.775,-62.0
1335,set,-0.15,35,-66.3,-66.0,-73,-62,-68.0,-64.0,-72.0,-62.0
1336,set,-0.15,36,-66.18,-66.0,-74,-61,-68.0,-64.0,-71.775,-62.0
1337,set,-0.15,37,-64.72,-66.0,-73,7,-68.0,-64.0,-71.775,-61.225
1338,set,-0.15,38,-66.2,-66.0,-74,-62,-68.0,-64.0,-71.775,-62.0
1339,set,-0.15,39,-66.14,-66.0,-73,-62,-68.0,-64.0,-71.775,-62.0
1340,set,-0.15,40,-66.22,-66.0,-74,-62,-68.0,-64.0,-72.0,-62.0
1341,set,-0.15,41,-66.2,-66.0,-74,-62,-68.0,-64.0,-71.775,-62.0
1342,set,-0.15,42,-66.24,-66.0,-74,-61,-68.0,-64.0,-71.775,-62.225
1343,set,-0.15,43,-66.24,-66.0,-74,-62,-68.0,-64.0,-71.775,-62.225
1344,set,-0.15,44,-66.24,-65.5,-74,-62,-68.0,-64.0,-72.0,-62.225
1345,set,-0.15,45,-66.18,-66.0,-74,-62,-68.0,-64.0,-72.0,-62.0
1346,set,-0.15,46,-66.24,-66.0,-74,-61,-68.0,-64.0,-71.775,-62.225
1347,set,-0.15,47,-66.12,-66.0,-74,-61,-67.75,-64.0,-72.0,-62.225
1348,set,-0.15,48,-66.16,-66.0,-74,-62,-68.0,-64.0,-72.0,-62.0
1349,set,-0.15,49,-64.76,-66.0,-74,1,-67.75,-64.0,-72.0,-62.0
1350,set,-0.15,50,-66.18,-66.0,-74,-61,-68.0,-64.0,-71.0,-62.225
1351,set,-0.15,51,-66.14,-66.0,-74,-62,-68.0,-64.0,-71.775,-62.0
1352,set,-0.15,52,-66.16,-66.0,-74,-61,-68.0,-64.0,-71.775,-62.225
1353,set,-0.15,53,-66.08,-66.0,-74,-61,-67.75,-64.0,-72.0,-62.225
1354,set,-0.15,54,-66.16,-66.0,-74,-61,-68.0,-64.0,-71.775,-62.225
1355,set,-0.15,55,-66.2,-66.0,-74,-62,-68.0,-64.0,-71.775,-62.225
1356,set,-0.15,56,-66.18,-66.0,-74,-61,-68.0,-64.0,-71.775,-62.0
1357,set,-0.15,57,-66.12,-66.0,-74,-62,-68.0,-64.0,-71.0,-62.0
1358,set,-0.15,58,-66.18,-66.0,-74,-62,-68.0,-64.0,-71.775,-62.0
1359,set,-0.15,59,-66.06,-66.0,-74,-61,-67.75,-64.0,-71.775,-61.225
1360,set,-0.15,60,-66.24,-66.0,-74,-61,-68.0,-64.0,-71.775,-62.0
1361,set,-0.15,61,-66.18,-66.0,-74,-62,-68.0,-64.0,-71.775,-62.225
1362,set,-0.15,62,-66.22,-66.0,-74,-61,-68.0,-64.0,-71.775,-62.0
1363,set,-0.15,63,-66.16,-66.0,-74,-62,-68.0,-64.0,-71.775,-62.0
1364,set,-0.15,64,-66.2,-66.0,-74,-61,-68.0,-64.0,-71.775,-62.0
1365,set,-0.15,65,-66.1,-66.0,-74,-61,-67.75,-64.0,-71.775,-62.0
1366,set,-0.15,66,-66.18,-66.0,-74,-61,-68.0,-64.0,-72.0,-62.0
1367,set,-0.15,67,-66.12,-66.0,-74,-62,-68.0,-64.0,-72.0,-62.0
1368,set,-0.15,68,-66.22,-66.0,-74,-61,-68.0,-64.0,-72.0,-61.225
1369,set,-0.15,69,-66.2,-66.0,-74,-62,-68.0,-64.0,-71.775,-62.0
1370,set,-0.15,70,-66.22,-66.0,-75,-61,-68.0,-64.0,-71.775,-62.225
1371,set,-0.15,71,-66.28,-66.0,-74,-62,-67.75,-64.0,-72.0,-62.225
1372,set,-0.15,72,-66.18,-66.0,-75,-62,-68.0,-64.0,-71.775,-62.0
1373,set,-0.15,73,-66.22,-66.0,-75,-62,-68.0,-64.0,-71.0,-62.0
1374,set,-0.15,74,-66.08,-66.0,-74,-61,-68.0,-64.0,-71.775,-62.0
1375,set,-0.15,75,-66.18,-66.0,-74,-62,-68.0,-64.0,-72.0,-62.0
1376,set,-0.15,76,-66.12,-66.0,-74,-61,-68.0,-64.0,-71.775,-62.0
1377,set,-0.15,77,-66.2,-66.0,-74,-62,-68.0,-64.0,-71.0,-62.0
1378,set,-0.15,78,-66.26,-66.0,-74,-62,-68.0,-64.25,-71.775,-62.0
1379,set,-0.15,79,-66.12,-66.0,-74,-62,-68.0,-64.0,-71.0,-62.0
1380,set,-0.15,80,-66.22,-66.0,-74,-62,-68.0,-64.25,-71.775,-62.225
1381,set,-0.15,81,-66.24,-66.0,-74,-61,-68.0,-64.0,-71.775,-62.0
1382,set,-0.15,82,-66.22,-66.0,-74,-62,-68.0,-64.0,-72.0,-62.225
1383,set,-0.15,83,-66.16,-66.0,-75,-62,-68.0,-64.0,-72.0,-62.0
1384,set,-0.15,84,-66.26,-66.0,-74,-62,-68.0,-65.0,-72.0,-62.225
1385,set,-0.15,85,-66.24,-66.0,-74,-61,-68.0,-64.0,-71.775,-62.0
1386,set,-0.15,86,-66.06,-66.0,-74,-62,-68.0,-64.0,-71.775,-62.0
1387,set,-0.15,87,-66.18,-66.0,-74,-61,-68.0,-64.0,-71.775,-62.0
1388,set,-0.15,88,-66.14,-66.0,-74,-62,-68.0,-64.0,-71.775,-62.0
1389,set,-0.15,89,-66.14,-66.0,-74,-62,-68.0,-64.0,-71.0,-62.0
1390,set,-0.15,90,-66.2,-66.0,-74,-62,-68.0,-64.25,-71.0,-62.0
1391,set,-0.15,91,-66.2,-66.0,-74,-61,-68.0,-64.25,-71.0,-62.0
1392,set,-0.15,92,-66.22,-66.0,-75,-61,-68.0,-64.25,-71.0,-62.0
1393,set,-0.15,93,-66.26,-66.0,-74,-62,-68.0,-65.0,-71.775,-62.0
1394,set,-0.15,94,-66.18,-66.0,-75,-61,-68.0,-64.0,-71.775,-62.225
1395,set,-0.15,95,-66.18,-66.0,-74,-62,-68.0,-64.0,-71.775,-62.225
1396,set,-0.15,96,-66.18,-66.0,-75,-61,-68.0,-64.0,-71.775,-62.0
1397,set,-0.15,97,-66.14,-66.0,-75,-61,-68.0,-64.0,-71.0,-62.225
1398,set,-0.15,98,-66.14,-66.0,-75,-62,-67.75,-64.0,-71.0,-62.0
1399,set,-0.15,99,-66.06,-66.0,-74,-61,-68.0,-64.0,-71.775,-62.0


==> data/chip_8/sl_1_bl_5/read_stab/read-stability-multiple-times-set-neg--0.2.csv <==
index,action,vread,iteration,curr_mean,curr_median,curr_min,curr_max,curr_q25,curr_q75,curr_q025,curr_q975
1200,set,-0.2,0,-88.36,-87.0,-96,-82,-92.75,-85.0,-95.775,-82.225
1201,set,-0.2,1,-88.32,-87.5,-96,-81,-92.75,-85.0,-95.775,-83.0
1202,set,-0.2,2,-88.34,-87.0,-96,-82,-92.75,-85.0,-95.775,-83.0
1203,set,-0.2,3,-88.32,-87.0,-96,-82,-92.0,-85.0,-95.775,-83.0
1204,set,-0.2,4,-88.28,-87.0,-96,-81,-92.75,-85.0,-95.775,-82.0
1205,set,-0.2,5,-88.26,-87.0,-96,-82,-92.0,-85.0,-95.775,-82.225
1206,set,-0.2,6,-88.26,-87.0,-96,-82,-92.0,-85.0,-95.775,-82.225
1207,set,-0.2,7,-88.2,-87.0,-97,-81,-92.0,-85.0,-95.775,-82.225
1208,set,-0.2,8,-88.22,-87.0,-96,-81,-92.0,-85.0,-95.775,-82.225
1209,set,-0.2,9,-88.26,-87.0,-96,-81,-92.0,-85.0,-95.775,-82.0
1210,set,-0.2,10,-88.22,-87.0,-97,-81,-92.0,-85.0,-95.775,-81.225
1211,set,-0.2,11,-88.1,-87.0,-96,-81,-92.0,-85.0,-95.775,-81.225
1212,set,-0.2,12,-88.32,-87.5,-96,-81,-92.0,-85.0,-95.775,-82.0
1213,set,-0.2,13,-88.24,-87.0,-96,-81,-92.0,-85.0,-95.775,-81.225
1214,set,-0.2,14,-88.2,-87.5,-96,-81,-92.0,-85.0,-95.0,-81.0
1215,set,-0.2,15,-88.18,-87.0,-96,-81,-92.75,-84.25,-95.775,-82.0
1216,set,-0.2,16,-88.16,-87.0,-96,-80,-92.0,-84.25,-95.775,-82.0
1217,set,-0.2,17,-88.12,-87.0,-95,-81,-92.0,-85.0,-95.0,-82.0
1218,set,-0.2,18,-88.26,-87.0,-96,-81,-92.75,-85.0,-95.775,-82.225
1219,set,-0.2,19,-88.26,-87.0,-96,-81,-93.0,-85.0,-95.775,-82.0
1220,set,-0.2,20,-88.18,-87.0,-96,-81,-92.0,-85.0,-95.0,-82.0
1221,set,-0.2,21,-88.18,-87.0,-96,-81,-92.75,-84.0,-95.775,-82.0
1222,set,-0.2,22,-88.06,-87.0,-96,-81,-92.0,-84.0,-95.0,-82.0
1223,set,-0.2,23,-88.16,-87.0,-96,-81,-92.0,-84.0,-95.775,-82.0
1224,set,-0.2,24,-88.1,-87.0,-96,-81,-92.0,-84.0,-95.0,-82.0
1225,set,-0.2,25,-88.2,-87.5,-96,-81,-92.75,-84.25,-95.775,-82.0
1226,set,-0.2,26,-88.16,-87.0,-96,-80,-92.75,-84.25,-95.775,-82.0
1227,set,-0.2,27,-88.06,-87.0,-96,-80,-92.0,-84.25,-95.775,-81.225
1228,set,-0.2,28,-88.14,-87.0,-96,-80,-92.0,-84.25,-95.775,-82.0
1229,set,-0.2,29,-88.04,-87.0,-96,-80,-92.0,-84.0,-95.775,-81.225
1230,set,-0.2,30,-88.18,-87.5,-96,-80,-92.0,-85.0,-95.775,-82.0
1231,set,-0.2,31,-88.14,-87.5,-96,-80,-92.0,-84.25,-95.775,-82.0
1232,set,-0.2,32,-88.08,-87.0,-96,-80,-92.75,-84.25,-95.775,-82.0
1233,set,-0.2,33,-88.14,-87.5,-96,-80,-92.0,-84.25,-95.775,-82.0
1234,set,-0.2,34,-88.12,-87.0,-96,-80,-92.0,-85.0,-95.775,-81.225
1235,set,-0.2,35,-88.08,-87.5,-96,-80,-92.0,-84.25,-95.0,-81.225
1236,set,-0.2,36,-88.08,-87.5,-96,-80,-92.0,-85.0,-95.775,-81.0
1237,set,-0.2,37,-88.06,-87.0,-96,-80,-92.0,-85.0,-95.775,-81.0
1238,set,-0.2,38,-88.2,-87.0,-97,-80,-92.75,-85.0,-95.0,-81.225
1239,set,-0.2,39,-88.02,-87.0,-96,-80,-92.75,-85.0,-95.0,-81.225
1240,set,-0.2,40,-88.06,-87.0,-96,-80,-91.75,-84.25,-95.775,-82.0
1241,set,-0.2,41,-88.06,-87.0,-96,-80,-92.0,-84.25,-95.775,-81.225
1242,set,-0.2,42,-88.1,-87.0,-96,-80,-92.75,-84.25,-95.0,-80.45
1243,set,-0.2,43,-88.02,-87.5,-96,-80,-92.0,-84.25,-95.775,-80.45
1244,set,-0.2,44,-88.12,-87.5,-96,-80,-92.0,-85.0,-95.0,-80.45
1245,set,-0.2,45,-88.08,-87.5,-96,-80,-92.75,-84.25,-96.0,-80.45
1246,set,-0.2,46,-88.2,-87.5,-96,-80,-92.75,-85.0,-96.0,-80.45
1247,set,-0.2,47,-88.04,-87.5,-96,-80,-92.75,-84.25,-95.775,-80.45
1248,set,-0.2,48,-88.1,-87.0,-96,-80,-92.75,-85.0,-95.0,-80.225
1249,set,-0.2,49,-88.08,-87.5,-96,-80,-92.75,-84.25,-95.0,-81.225
1250,set,-0.2,50,-88.1,-87.0,-96,-80,-92.75,-85.0,-95.775,-80.45
1251,set,-0.2,51,-88.18,-87.0,-96,-80,-92.0,-85.0,-95.775,-80.45
1252,set,-0.2,52,-88.12,-87.0,-96,-80,-92.75,-85.0,-95.0,-80.45
1253,set,-0.2,53,-88.14,-87.5,-96,-80,-92.75,-85.0,-95.775,-80.45
1254,set,-0.2,54,-88.08,-87.5,-96,-80,-92.75,-85.0,-95.775,-80.45
1255,set,-0.2,55,-88.1,-87.0,-96,-80,-92.75,-85.0,-95.775,-80.45
1256,set,-0.2,56,-88.04,-87.0,-96,-80,-92.0,-85.0,-95.775,-80.225
1257,set,-0.2,57,-88.06,-87.0,-97,-80,-92.0,-85.0,-95.775,-80.45
1258,set,-0.2,58,-87.9,-87.0,-96,-79,-92.0,-85.0,-95.775,-80.45
1259,set,-0.2,59,-87.94,-87.0,-96,-80,-92.75,-85.0,-95.775,-80.225
1260,set,-0.2,60,-88.04,-87.5,-96,-80,-92.75,-85.0,-96.0,-80.45
1261,set,-0.2,61,-87.86,-86.5,-96,-80,-92.75,-84.0,-95.775,-80.45
1262,set,-0.2,62,-87.96,-87.0,-96,-79,-92.75,-84.25,-95.775,-80.45
1263,set,-0.2,63,-87.94,-86.5,-96,-80,-92.75,-85.0,-95.775,-80.45
1264,set,-0.2,64,-88.0,-86.5,-96,-80,-92.5,-85.0,-95.775,-81.225
1265,set,-0.2,65,-87.98,-87.0,-96,-80,-92.75,-85.0,-95.775,-80.45
1266,set,-0.2,66,-88.1,-87.0,-96,-80,-92.75,-85.0,-95.775,-81.225
1267,set,-0.2,67,-88.06,-87.0,-96,-80,-92.0,-84.25,-95.775,-81.225
1268,set,-0.2,68,-87.96,-87.0,-96,-80,-92.75,-85.0,-95.775,-80.45
1269,set,-0.2,69,-87.98,-87.0,-96,-80,-92.0,-85.0,-95.775,-81.225
1270,set,-0.2,70,-88.06,-87.0,-96,-80,-92.75,-85.0,-95.775,-81.225
1271,set,-0.2,71,-88.06,-87.0,-96,-80,-92.75,-85.0,-95.775,-80.45
1272,set,-0.2,72,-88.02,-87.0,-96,-80,-92.75,-84.25,-95.775,-81.225
1273,set,-0.2,73,-87.96,-87.0,-96,-80,-92.75,-85.0,-95.775,-81.225
1274,set,-0.2,74,-88.02,-87.0,-96,-80,-92.75,-85.0,-95.775,-80.45
1275,set,-0.2,75,-88.02,-87.0,-96,-80,-92.75,-85.0,-95.775,-81.0
1276,set,-0.2,76,-88.16,-87.0,-96,-80,-92.0,-85.0,-96.0,-81.225
1277,set,-0.2,77,-88.06,-87.0,-96,-81,-92.0,-85.0,-95.775,-81.225
1278,set,-0.2,78,-87.98,-87.0,-96,-80,-92.0,-85.0,-95.775,-81.0
1279,set,-0.2,79,-88.02,-87.0,-96,-80,-92.75,-85.0,-95.775,-80.45
1280,set,-0.2,80,-88.0,-87.0,-96,-81,-92.0,-85.0,-94.775,-81.225
1281,set,-0.2,81,-88.0,-87.0,-96,-80,-92.0,-85.0,-95.0,-80.45
1282,set,-0.2,82,-88.08,-87.0,-96,-80,-92.0,-85.0,-95.0,-81.225
1283,set,-0.2,83,-88.04,-87.0,-96,-81,-92.0,-85.0,-95.775,-81.225
1284,set,-0.2,84,-87.92,-87.0,-96,-80,-92.75,-85.0,-94.775,-81.225
1285,set,-0.2,85,-87.96,-87.0,-96,-80,-92.0,-85.0,-95.0,-81.225
1286,set,-0.2,86,-87.82,-86.5,-96,-80,-92.0,-84.25,-95.0,-81.225
1287,set,-0.2,87,-87.98,-87.0,-96,-80,-92.0,-84.5,-95.775,-80.45
1288,set,-0.2,88,-88.0,-87.0,-96,-81,-92.0,-85.0,-95.775,-81.225
1289,set,-0.2,89,-88.02,-87.0,-96,-80,-92.0,-85.25,-95.775,-80.45
1290,set,-0.2,90,-87.94,-87.0,-96,-80,-92.0,-85.0,-95.775,-81.225
1291,set,-0.2,91,-88.04,-87.0,-97,-81,-92.0,-85.0,-96.0,-81.0
1292,set,-0.2,92,-87.96,-87.0,-96,-80,-92.0,-85.0,-95.775,-81.0
1293,set,-0.2,93,-88.12,-87.0,-96,-81,-92.0,-85.0,-95.775,-81.225
1294,set,-0.2,94,-87.98,-87.0,-96,-80,-92.0,-85.0,-95.775,-80.45
1295,set,-0.2,95,-88.0,-87.0,-96,-81,-92.0,-84.25,-95.775,-81.225
1296,set,-0.2,96,-88.06,-87.0,-96,-81,-92.0,-84.25,-96.0,-81.225
1297,set,-0.2,97,-87.88,-87.0,-96,-80,-92.0,-84.25,-95.775,-80.45
1298,set,-0.2,98,-87.96,-87.0,-96,-80,-92.0,-84.25,-95.775,-80.45
1299,set,-0.2,99,-88.08,-87.0,-96,-80,-92.0,-85.0,-95.775,-81.225


==> data/chip_8/sl_1_bl_5/read_stab/read-stability-multiple-times-set-neg--0.25.csv <==
index,action,vread,iteration,curr_mean,curr_median,curr_min,curr_max,curr_q25,curr_q75,curr_q025,curr_q975
1100,set,-0.25,0,-111.34,-110.5,-127,-102,-115.5,-107.0,-122.0,-102.225
1101,set,-0.25,1,-111.54,-111.0,-127,-102,-115.0,-107.0,-122.0,-103.0
1102,set,-0.25,2,-111.44,-111.0,-127,-102,-115.75,-106.25,-122.0,-102.225
1103,set,-0.25,3,-111.48,-111.5,-127,-101,-115.75,-106.25,-122.775,-102.0
1104,set,-0.25,4,-111.52,-111.0,-127,-102,-115.0,-106.25,-122.0,-102.225
1105,set,-0.25,5,-111.56,-111.0,-127,-103,-115.5,-106.25,-122.0,-103.0
1106,set,-0.25,6,-111.6,-111.0,-127,-103,-115.0,-106.25,-123.0,-103.0
1107,set,-0.25,7,-111.64,-111.0,-127,-102,-115.75,-107.0,-122.0,-102.225
1108,set,-0.25,8,-111.6,-110.5,-126,-102,-115.75,-107.0,-122.775,-102.225
1109,set,-0.25,9,-111.62,-110.5,-126,-102,-115.5,-108.0,-122.0,-103.225
1110,set,-0.25,10,-111.64,-110.5,-127,-102,-115.75,-107.25,-122.0,-102.225
1111,set,-0.25,11,-111.58,-110.5,-127,-102,-115.75,-108.0,-122.0,-102.225
1112,set,-0.25,12,-111.62,-110.5,-127,-101,-115.0,-108.0,-122.775,-102.45
1113,set,-0.25,13,-111.64,-110.5,-127,-102,-114.75,-108.25,-122.0,-102.225
1114,set,-0.25,14,-111.66,-110.5,-127,-101,-115.75,-108.0,-122.775,-102.45
1115,set,-0.25,15,-111.82,-110.5,-127,-102,-115.5,-108.25,-123.0,-102.45
1116,set,-0.25,16,-111.8,-110.5,-127,-101,-115.5,-108.25,-123.0,-102.225
1117,set,-0.25,17,-111.82,-110.5,-127,-102,-115.5,-108.25,-123.775,-102.225
1118,set,-0.25,18,-111.6,-110.5,-127,-102,-114.75,-108.0,-123.0,-102.225
1119,set,-0.25,19,-111.56,-110.5,-127,-102,-115.75,-107.25,-123.55,-102.225
1120,set,-0.25,20,-111.66,-110.5,-127,-102,-115.5,-108.0,-122.775,-103.225
1121,set,-0.25,21,-111.62,-111.0,-126,-102,-115.5,-107.25,-123.55,-103.225
1122,set,-0.25,22,-111.68,-110.5,-127,-102,-115.75,-108.0,-123.0,-103.0
1123,set,-0.25,23,-111.64,-111.0,-127,-103,-115.5,-108.0,-123.0,-103.0
1124,set,-0.25,24,-111.66,-110.5,-127,-103,-115.75,-107.0,-123.0,-104.0
1125,set,-0.25,25,-111.54,-110.5,-127,-103,-114.75,-108.0,-123.0,-103.0
1126,set,-0.25,26,-111.68,-111.0,-127,-102,-115.75,-108.0,-122.775,-104.0
1127,set,-0.25,27,-111.48,-111.0,-127,-102,-114.75,-108.0,-122.0,-103.225
1128,set,-0.25,28,-111.66,-110.5,-127,-102,-115.75,-107.25,-123.0,-104.0
1129,set,-0.25,29,-111.46,-110.5,-127,-102,-115.5,-107.0,-123.0,-103.0
1130,set,-0.25,30,-111.52,-110.5,-127,-102,-115.0,-107.25,-123.0,-103.225
1131,set,-0.25,31,-111.54,-111.0,-127,-102,-115.0,-107.25,-123.0,-104.0
1132,set,-0.25,32,-111.46,-111.0,-127,-102,-114.75,-107.0,-122.775,-103.225
1133,set,-0.25,33,-111.58,-111.0,-127,-102,-115.0,-108.0,-122.775,-103.225
1134,set,-0.25,34,-111.58,-110.5,-127,-103,-115.0,-107.25,-123.0,-103.225
1135,set,-0.25,35,-111.58,-110.5,-127,-102,-115.0,-107.0,-123.0,-103.225
1136,set,-0.25,36,-111.52,-111.0,-127,-102,-115.0,-107.0,-123.0,-103.225
1137,set,-0.25,37,-111.56,-111.0,-127,-102,-115.0,-107.25,-123.0,-102.45
1138,set,-0.25,38,-111.5,-110.5,-127,-102,-115.0,-107.25,-122.775,-103.225
1139,set,-0.25,39,-111.5,-110.5,-127,-102,-115.0,-107.0,-122.775,-103.0
1140,set,-0.25,40,-111.44,-110.0,-126,-102,-114.75,-107.25,-122.775,-102.225
1141,set,-0.25,41,-111.52,-110.0,-127,-102,-114.75,-107.25,-123.0,-102.45
1142,set,-0.25,42,-111.46,-110.5,-127,-102,-115.5,-107.25,-122.775,-102.225
1143,set,-0.25,43,-111.54,-110.0,-127,-101,-115.75,-107.0,-123.0,-102.45
1144,set,-0.25,44,-111.5,-110.5,-127,-102,-115.0,-107.0,-122.775,-102.45
1145,set,-0.25,45,-111.44,-110.0,-127,-101,-115.0,-107.25,-122.775,-102.45
1146,set,-0.25,46,-111.44,-110.0,-127,-101,-114.75,-108.0,-122.775,-102.45
1147,set,-0.25,47,-111.46,-110.0,-127,-101,-115.0,-108.0,-122.775,-102.45
1148,set,-0.25,48,-111.42,-110.0,-127,-101,-115.0,-107.0,-122.775,-102.45
1149,set,-0.25,49,-111.44,-110.0,-127,-102,-115.0,-107.0,-122.775,-104.0
1150,set,-0.25,50,-111.38,-110.5,-127,-101,-115.0,-107.0,-122.775,-104.0
1151,set,-0.25,51,-111.42,-110.5,-127,-102,-115.0,-107.0,-122.0,-104.0
1152,set,-0.25,52,-111.46,-110.5,-127,-102,-115.0,-107.0,-123.0,-104.0
1153,set,-0.25,53,-111.6,-111.0,-127,-100,-115.5,-107.25,-123.0,-104.0
1154,set,-0.25,54,-111.46,-110.0,-128,-100,-115.75,-107.0,-122.775,-104.0
1155,set,-0.25,55,-111.48,-110.5,-127,-100,-115.0,-107.0,-123.0,-104.0
1156,set,-0.25,56,-111.36,-110.0,-127,-100,-114.75,-107.25,-123.0,-104.0
1157,set,-0.25,57,-111.4,-110.0,-127,-100,-115.0,-107.25,-122.775,-102.45
1158,set,-0.25,58,-111.46,-110.5,-127,-100,-115.75,-107.25,-123.0,-102.45
1159,set,-0.25,59,-111.4,-111.0,-127,-100,-115.0,-107.25,-122.0,-102.45
1160,set,-0.25,60,-111.34,-110.0,-127,-100,-114.75,-107.0,-123.0,-102.225
1161,set,-0.25,61,-111.4,-110.5,-127,-100,-115.0,-107.25,-123.0,-102.45
1162,set,-0.25,62,-111.4,-110.5,-127,-100,-115.0,-107.0,-123.0,-102.225
1163,set,-0.25,63,-111.36,-110.5,-127,-101,-114.75,-107.25,-122.775,-102.225
1164,set,-0.25,64,-111.36,-110.0,-127,-101,-114.75,-107.25,-122.0,-102.45
1165,set,-0.25,65,-111.38,-110.5,-126,-100,-114.75,-107.25,-123.0,-102.45
1166,set,-0.25,66,-111.3,-110.0,-126,-100,-114.75,-108.0,-123.0,-102.225
1167,set,-0.25,67,-111.4,-110.0,-127,-100,-114.75,-107.0,-122.775,-103.0
1168,set,-0.25,68,-111.34,-110.5,-127,-100,-114.75,-108.0,-122.775,-102.225
1169,set,-0.25,69,-111.42,-111.0,-127,-100,-114.75,-107.25,-122.775,-102.225
1170,set,-0.25,70,-111.34,-110.5,-127,-100,-114.75,-108.0,-122.775,-102.225
1171,set,-0.25,71,-111.44,-110.0,-127,-101,-114.75,-108.0,-122.775,-102.225
1172,set,-0.25,72,-111.54,-110.5,-127,-101,-115.0,-108.0,-122.775,-103.225
1173,set,-0.25,73,-111.42,-110.5,-127,-101,-115.0,-107.25,-122.775,-103.225
1174,set,-0.25,74,-111.42,-110.5,-127,-101,-115.0,-107.25,-122.775,-103.0
1175,set,-0.25,75,-111.38,-110.5,-127,-100,-115.0,-107.25,-122.775,-103.225
1176,set,-0.25,76,-111.42,-111.0,-127,-100,-115.0,-108.0,-122.55,-103.0
1177,set,-0.25,77,-111.42,-110.5,-127,-100,-115.0,-108.0,-122.55,-103.225
1178,set,-0.25,78,-111.42,-110.5,-127,-101,-115.0,-108.0,-121.775,-103.225
1179,set,-0.25,79,-111.5,-110.5,-127,-101,-115.0,-108.0,-122.775,-103.0
1180,set,-0.25,80,-111.42,-111.0,-127,-101,-115.0,-108.0,-122.775,-102.45
1181,set,-0.25,81,-111.46,-111.0,-127,-101,-115.0,-107.25,-121.775,-102.45
1182,set,-0.25,82,-111.38,-111.0,-127,-101,-115.0,-108.0,-122.775,-102.45
1183,set,-0.25,83,-111.28,-110.5,-127,-100,-115.0,-107.25,-121.775,-102.45
1184,set,-0.25,84,-111.36,-110.5,-127,-100,-115.0,-108.0,-121.775,-102.45
1185,set,-0.25,85,-111.36,-111.0,-127,-100,-115.0,-107.25,-121.775,-103.225
1186,set,-0.25,86,-111.44,-110.5,-127,-100,-115.0,-107.0,-122.775,-103.225
1187,set,-0.25,87,-111.36,-111.0,-127,-100,-115.0,-107.25,-122.0,-103.225
1188,set,-0.25,88,-111.38,-110.5,-127,-100,-115.0,-108.0,-122.775,-103.225
1189,set,-0.25,89,-111.4,-111.0,-127,-101,-115.0,-107.25,-122.775,-103.225
1190,set,-0.25,90,-111.42,-110.5,-127,-101,-115.0,-108.0,-122.0,-103.225
1191,set,-0.25,91,-111.4,-110.0,-127,-100,-115.0,-108.0,-123.0,-103.0
1192,set,-0.25,92,-111.26,-110.5,-127,-100,-115.0,-107.25,-123.0,-103.0
1193,set,-0.25,93,-111.42,-111.0,-127,-101,-115.0,-108.0,-122.0,-103.225
1194,set,-0.25,94,-111.26,-110.5,-126,-100,-115.0,-107.0,-123.0,-102.225
1195,set,-0.25,95,-111.26,-110.0,-127,-101,-115.0,-107.25,-122.775,-102.225
1196,set,-0.25,96,-111.3,-110.0,-127,-100,-115.0,-107.0,-121.775,-102.45
1197,set,-0.25,97,-111.34,-111.0,-127,-100,-115.0,-107.0,-122.775,-102.225
1198,set,-0.25,98,-111.3,-111.0,-127,-100,-115.0,-107.25,-122.775,-102.225
1199,set,-0.25,99,-111.18,-110.5,-127,-100,-114.75,-107.0,-122.0,-102.225


==> data/chip_8/sl_1_bl_5/read_stab/read-stability-multiple-times-set-neg--0.3.csv <==
index,action,vread,iteration,curr_mean,curr_median,curr_min,curr_max,curr_q25,curr_q75,curr_q025,curr_q975
1000,set,-0.3,0,-132.58,-131.0,-154,-123,-135.0,-128.0,-146.55,-124.0
1001,set,-0.3,1,-132.64,-131.5,-154,-122,-134.0,-128.0,-147.325,-123.225
1002,set,-0.3,2,-132.44,-131.0,-154,-123,-135.0,-127.0,-147.1,-124.0
1003,set,-0.3,3,-132.3,-131.0,-153,-123,-134.75,-127.0,-147.875,-124.0
1004,set,-0.3,4,-132.14,-131.0,-153,-122,-134.75,-127.0,-147.325,-123.225
1005,set,-0.3,5,-132.48,-131.5,-153,-123,-135.75,-127.25,-147.875,-123.225
1006,set,-0.3,6,-132.42,-131.0,-153,-123,-135.75,-127.0,-147.325,-123.225
1007,set,-0.3,7,-132.38,-132.0,-153,-123,-135.0,-127.0,-147.1,-123.225
1008,set,-0.3,8,-132.34,-131.0,-153,-123,-135.75,-127.0,-147.325,-123.225
1009,set,-0.3,9,-132.5,-131.5,-153,-122,-135.75,-127.25,-147.325,-123.225
1010,set,-0.3,10,-132.48,-131.0,-153,-123,-135.75,-128.0,-147.1,-124.0
1011,set,-0.3,11,-132.46,-131.5,-153,-122,-135.0,-128.0,-147.325,-124.0
1012,set,-0.3,12,-132.58,-131.0,-154,-123,-135.75,-128.0,-146.55,-124.0
1013,set,-0.3,13,-132.56,-131.5,-154,-123,-135.75,-128.0,-146.55,-124.0
1014,set,-0.3,14,-132.58,-131.0,-154,-122,-135.75,-128.0,-146.55,-124.0
1015,set,-0.3,15,-132.68,-131.0,-154,-123,-135.75,-128.0,-147.325,-124.0
1016,set,-0.3,16,-132.6,-131.0,-154,-122,-135.75,-128.0,-147.55,-124.0
1017,set,-0.3,17,-132.54,-131.0,-154,-122,-135.75,-127.25,-147.325,-123.225
1018,set,-0.3,18,-132.6,-131.0,-154,-122,-135.75,-128.0,-146.55,-124.0
1019,set,-0.3,19,-132.66,-131.5,-154,-122,-135.75,-127.0,-147.325,-124.0
1020,set,-0.3,20,-132.68,-132.0,-154,-122,-135.75,-128.0,-147.325,-123.225
1021,set,-0.3,21,-132.64,-131.5,-153,-122,-135.75,-128.0,-146.775,-124.0
1022,set,-0.3,22,-132.7,-131.5,-154,-122,-135.75,-128.25,-147.55,-124.0
1023,set,-0.3,23,-132.48,-131.0,-154,-122,-135.75,-128.0,-147.325,-124.0
1024,set,-0.3,24,-132.68,-131.5,-154,-123,-135.75,-128.0,-147.325,-124.0
1025,set,-0.3,25,-132.62,-131.5,-154,-122,-136.0,-128.0,-147.55,-124.0
1026,set,-0.3,26,-132.68,-132.0,-154,-122,-136.0,-128.0,-146.55,-124.0
1027,set,-0.3,27,-132.68,-132.0,-154,-122,-135.75,-128.0,-147.325,-123.225
1028,set,-0.3,28,-132.52,-131.5,-153,-122,-136.0,-128.0,-147.1,-124.0
1029,set,-0.3,29,-132.44,-131.0,-154,-122,-135.75,-128.0,-147.1,-123.225
1030,set,-0.3,30,-132.46,-131.0,-154,-122,-136.5,-128.0,-147.325,-123.225
1031,set,-0.3,31,-132.56,-131.5,-153,-122,-135.75,-128.0,-147.325,-124.0
1032,set,-0.3,32,-132.46,-131.5,-153,-121,-135.75,-128.0,-146.325,-123.0
1033,set,-0.3,33,-132.52,-131.0,-154,-122,-135.75,-128.0,-147.325,-123.225
1034,set,-0.3,34,-132.5,-131.5,-153,-122,-136.5,-128.0,-147.325,-123.225
1035,set,-0.3,35,-132.42,-131.5,-153,-122,-135.75,-127.0,-147.325,-123.225
1036,set,-0.3,36,-132.62,-132.0,-154,-120,-136.75,-128.0,-147.325,-123.225
1037,set,-0.3,37,-132.44,-131.5,-154,-120,-135.75,-127.25,-146.55,-123.225
1038,set,-0.3,38,-132.48,-131.0,-153,-120,-135.75,-128.0,-147.1,-123.225
1039,set,-0.3,39,-132.52,-131.0,-153,-121,-135.75,-129.0,-147.1,-123.225
1040,set,-0.3,40,-132.54,-131.0,-154,-120,-135.75,-128.0,-147.1,-124.0
1041,set,-0.3,41,-132.5,-131.0,-154,-121,-135.75,-128.0,-147.1,-123.225
1042,set,-0.3,42,-132.72,-132.0,-153,-120,-135.75,-128.0,-147.325,-123.225
1043,set,-0.3,43,-132.68,-132.0,-154,-121,-135.75,-128.0,-147.325,-123.225
1044,set,-0.3,44,-132.6,-131.0,-154,-121,-136.75,-128.0,-148.1,-123.225
1045,set,-0.3,45,-132.54,-131.0,-154,-119,-136.0,-128.0,-147.325,-123.225
1046,set,-0.3,46,-132.56,-131.5,-154,-119,-135.75,-128.0,-147.325,-123.225
1047,set,-0.3,47,-132.58,-131.5,-154,-119,-135.75,-128.0,-147.325,-123.225
1048,set,-0.3,48,-132.42,-131.0,-154,-119,-135.75,-128.0,-147.325,-123.225
1049,set,-0.3,49,-132.56,-131.0,-154,-119,-136.5,-128.0,-147.325,-124.0
1050,set,-0.3,50,-132.54,-131.5,-154,-119,-135.75,-128.0,-146.55,-123.225
1051,set,-0.3,51,-132.5,-131.5,-154,-119,-135.75,-128.0,-147.325,-123.225
1052,set,-0.3,52,-132.66,-131.5,-154,-120,-136.5,-128.0,-147.325,-124.0
1053,set,-0.3,53,-132.62,-131.5,-154,-120,-136.5,-128.0,-147.325,-124.0
1054,set,-0.3,54,-132.54,-131.0,-154,-119,-136.75,-128.0,-148.1,-123.225
1055,set,-0.3,55,-132.66,-132.0,-154,-119,-136.0,-127.25,-147.325,-122.45
1056,set,-0.3,56,-132.58,-131.0,-154,-120,-136.75,-128.0,-147.325,-124.225
1057,set,-0.3,57,-132.54,-131.0,-154,-120,-136.5,-128.0,-147.325,-123.225
1058,set,-0.3,58,-132.58,-131.0,-154,-120,-136.0,-128.0,-147.325,-123.225
1059,set,-0.3,59,-132.6,-131.0,-155,-119,-135.75,-128.0,-147.325,-123.45
1060,set,-0.3,60,-132.68,-132.0,-155,-119,-136.5,-127.25,-147.55,-124.225
1061,set,-0.3,61,-132.58,-132.0,-155,-120,-135.75,-128.0,-147.325,-123.225
1062,set,-0.3,62,-132.7,-132.0,-155,-120,-136.0,-128.0,-147.325,-123.225
1063,set,-0.3,63,-132.66,-131.0,-156,-120,-136.5,-128.0,-147.325,-124.0
1064,set,-0.3,64,-132.64,-131.5,-155,-119,-136.0,-128.0,-147.325,-124.0
1065,set,-0.3,65,-132.56,-131.0,-154,-120,-136.5,-128.0,-147.1,-124.0
1066,set,-0.3,66,-132.56,-131.0,-154,-120,-136.75,-128.0,-147.55,-123.225
1067,set,-0.3,67,-132.62,-131.0,-154,-120,-136.75,-128.0,-147.325,-123.225
1068,set,-0.3,68,-132.56,-131.0,-156,-119,-135.75,-127.25,-147.325,-124.0
1069,set,-0.3,69,-132.56,-131.5,-155,-120,-136.5,-128.0,-146.55,-123.225
1070,set,-0.3,70,-132.6,-131.0,-156,-120,-136.75,-127.25,-147.325,-124.0
1071,set,-0.3,71,-132.7,-131.5,-155,-119,-136.75,-128.0,-147.325,-123.225
1072,set,-0.3,72,-132.58,-131.5,-155,-119,-137.0,-128.0,-147.325,-123.225
1073,set,-0.3,73,-132.66,-132.0,-155,-120,-137.0,-127.25,-147.325,-123.225
1074,set,-0.3,74,-132.64,-131.5,-154,-120,-136.75,-128.0,-147.325,-124.0
1075,set,-0.3,75,-132.76,-132.0,-154,-120,-137.0,-128.0,-147.325,-124.0
1076,set,-0.3,76,-132.58,-132.0,-154,-119,-137.0,-127.25,-147.325,-124.0
1077,set,-0.3,77,-129.8,-131.5,-155,7,-135.75,-127.25,-147.325,-120.9
1078,set,-0.3,78,-132.58,-132.0,-154,-119,-136.75,-128.0,-147.1,-123.225
1079,set,-0.3,79,-132.58,-132.0,-154,-120,-137.0,-128.0,-147.325,-124.0
1080,set,-0.3,80,-132.6,-131.0,-154,-120,-137.0,-128.0,-147.325,-123.225
1081,set,-0.3,81,-132.58,-131.0,-154,-120,-136.75,-128.0,-147.325,-123.225
1082,set,-0.3,82,-132.58,-131.0,-155,-120,-136.75,-128.0,-147.325,-124.0
1083,set,-0.3,83,-132.66,-131.0,-154,-120,-137.0,-128.0,-148.1,-123.225
1084,set,-0.3,84,-132.56,-131.5,-154,-120,-136.75,-127.25,-148.1,-124.0
1085,set,-0.3,85,-132.78,-132.0,-154,-120,-137.0,-128.0,-147.325,-123.225
1086,set,-0.3,86,-132.66,-131.5,-154,-120,-136.0,-127.25,-148.1,-123.225
1087,set,-0.3,87,-132.64,-132.0,-154,-120,-136.75,-127.0,-148.1,-123.225
1088,set,-0.3,88,-132.56,-131.5,-154,-121,-136.0,-128.0,-147.325,-123.225
1089,set,-0.3,89,-132.68,-132.0,-154,-120,-136.75,-128.0,-147.325,-124.0
1090,set,-0.3,90,-132.68,-131.5,-154,-121,-137.0,-128.0,-147.1,-123.225
1091,set,-0.3,91,-132.68,-132.0,-154,-120,-136.75,-127.25,-147.1,-123.225
1092,set,-0.3,92,-132.68,-132.0,-154,-121,-137.0,-127.0,-147.325,-123.225
1093,set,-0.3,93,-132.64,-132.0,-154,-121,-137.0,-127.25,-147.1,-124.0
1094,set,-0.3,94,-132.72,-131.0,-154,-121,-137.0,-127.25,-148.1,-123.45
1095,set,-0.3,95,-132.68,-131.0,-155,-121,-136.0,-128.0,-147.325,-122.67500000000001
1096,set,-0.3,96,-132.6,-131.0,-154,-120,-137.0,-128.0,-147.1,-123.45
1097,set,-0.3,97,-132.7,-131.5,-154,-120,-136.75,-127.25,-148.1,-123.45
1098,set,-0.3,98,-132.58,-131.0,-155,-120,-136.75,-127.25,-147.325,-123.45
1099,set,-0.3,99,-132.48,-131.0,-154,-120,-136.5,-128.0,-147.325,-123.45


==> data/chip_8/sl_1_bl_5/read_stab/read-stability-multiple-times-set-pos-0.1.csv <==
index,action,vread,iteration,curr_mean,curr_median,curr_min,curr_max,curr_q25,curr_q75,curr_q025,curr_q975
1500,set,0.1,0,39.78,39.0,37,45,38.0,41.0,37.0,44.775
1501,set,0.1,1,39.74,39.0,37,46,38.0,41.0,37.0,44.0
1502,set,0.1,2,38.98,39.0,0,46,38.0,41.0,37.0,44.0
1503,set,0.1,3,39.86,39.0,37,46,38.0,41.0,37.0,44.775
1504,set,0.1,4,39.76,39.0,37,46,38.0,41.0,37.0,44.775
1505,set,0.1,5,39.74,39.0,36,46,38.0,41.0,36.225,44.0
1506,set,0.1,6,39.8,39.0,37,45,38.0,41.0,37.0,44.775
1507,set,0.1,7,39.74,39.0,37,45,38.0,41.0,37.0,44.0
1508,set,0.1,8,39.92,39.0,37,45,38.0,41.0,37.0,44.0
1509,set,0.1,9,39.84,39.0,37,46,38.0,41.0,37.0,44.55
1510,set,0.1,10,39.98,39.0,36,46,38.25,41.0,37.225,44.775
1511,set,0.1,11,39.74,39.0,37,45,38.0,41.0,37.0,44.775
1512,set,0.1,12,39.74,39.0,37,45,38.0,41.0,37.225,44.0
1513,set,0.1,13,39.74,39.0,37,45,38.0,41.75,37.0,44.55
1514,set,0.1,14,39.82,39.0,37,45,38.0,41.0,37.0,44.775
1515,set,0.1,15,39.76,39.0,37,45,38.0,41.0,37.0,44.0
1516,set,0.1,16,39.68,39.0,36,45,38.0,41.0,37.0,44.775
1517,set,0.1,17,39.62,39.0,36,45,38.0,41.0,37.0,44.0
1518,set,0.1,18,39.78,39.0,37,46,38.0,41.0,37.0,44.775
1519,set,0.1,19,39.78,39.0,37,45,38.0,41.0,37.0,44.775
1520,set,0.1,20,39.68,39.0,37,45,38.0,41.0,37.0,44.55
1521,set,0.1,21,39.68,39.0,36,45,38.0,41.0,37.0,44.0
1522,set,0.1,22,39.64,39.0,36,46,38.0,41.0,37.0,44.775
1523,set,0.1,23,39.76,39.0,36,45,38.0,41.0,37.0,44.775
1524,set,0.1,24,38.82,39.0,0,46,38.0,41.0,37.0,44.0
1525,set,0.1,25,39.9,39.5,37,46,38.0,41.0,37.0,44.775
1526,set,0.1,26,39.84,39.0,36,45,38.0,41.75,37.0,44.775
1527,set,0.1,27,39.74,39.0,37,45,38.0,41.0,37.0,44.0
1528,set,0.1,28,39.84,39.0,37,45,38.0,41.0,37.225,44.775
1529,set,0.1,29,39.72,39.0,37,45,38.0,41.0,37.0,43.775
1530,set,0.1,30,39.86,39.0,36,45,38.0,41.0,37.225,44.0
1531,set,0.1,31,39.94,39.5,37,45,38.0,41.0,37.0,44.775
1532,set,0.1,32,39.72,39.0,37,45,38.0,41.0,37.0,44.0
1533,set,0.1,33,39.7,39.0,37,45,38.0,41.0,37.0,44.0
1534,set,0.1,34,39.78,39.0,37,46,38.0,41.0,37.0,44.0
1535,set,0.1,35,39.68,39.0,37,45,38.0,41.0,37.0,44.0
1536,set,0.1,36,39.62,39.5,36,45,38.0,41.0,37.0,44.0
1537,set,0.1,37,39.7,39.0,36,45,38.0,41.0,36.225,44.0
1538,set,0.1,38,39.76,39.0,37,45,38.0,41.0,37.0,44.0
1539,set,0.1,39,38.94,39.0,0,45,38.0,41.0,35.225,44.0
1540,set,0.1,40,39.7,39.5,36,45,38.0,41.0,37.0,44.0
1541,set,0.1,41,39.84,39.0,37,45,38.0,41.0,37.0,44.775
1542,set,0.1,42,39.92,39.0,36,45,38.0,42.0,37.0,44.775
1543,set,0.1,43,39.84,39.0,36,45,38.0,41.0,37.225,44.0
1544,set,0.1,44,39.9,39.5,37,45,38.0,41.0,37.0,44.775
1545,set,0.1,45,39.88,39.5,36,45,38.0,41.0,37.0,44.775
1546,set,0.1,46,39.94,39.0,36,45,38.0,41.0,37.0,44.775
1547,set,0.1,47,39.88,40.0,36,45,38.0,41.0,37.0,44.775
1548,set,0.1,48,39.86,39.0,37,45,38.0,41.0,37.0,44.775
1549,set,0.1,49,39.74,39.0,36,45,38.0,41.0,36.225,44.0
1550,set,0.1,50,39.86,39.0,37,46,38.0,41.0,37.0,44.0
1551,set,0.1,51,39.88,39.0,37,45,38.0,41.0,37.0,44.775
1552,set,0.1,52,39.72,39.0,37,45,38.0,41.0,37.0,43.775
1553,set,0.1,53,39.84,39.0,36,45,38.0,41.0,37.0,44.775
1554,set,0.1,54,39.72,39.0,37,45,38.0,41.0,37.0,44.0
1555,set,0.1,55,39.96,39.5,37,45,38.0,41.0,37.0,44.775
1556,set,0.1,56,39.82,39.0,36,45,38.25,41.0,37.0,44.0
1557,set,0.1,57,39.78,39.0,36,45,38.0,41.0,37.0,44.775
1558,set,0.1,58,39.72,39.0,36,45,38.0,41.0,37.0,44.775
1559,set,0.1,59,39.66,39.0,36,45,38.0,41.0,37.0,44.0
1560,set,0.1,60,39.88,39.5,37,45,38.0,41.0,37.0,44.0
1561,set,0.1,61,39.16,39.0,2,45,38.0,41.0,37.0,44.775
1562,set,0.1,62,39.86,39.0,37,44,38.0,41.0,37.0,44.0
1563,set,0.1,63,39.88,39.5,37,45,38.0,41.0,37.0,44.775
1564,set,0.1,64,39.8,39.0,37,45,38.0,41.0,37.0,44.775
1565,set,0.1,65,39.8,39.0,37,45,38.0,41.0,37.0,44.775
1566,set,0.1,66,39.72,39.0,36,45,38.0,41.0,37.0,44.775
1567,set,0.1,67,39.76,39.0,36,44,38.0,41.0,36.225,44.0
1568,set,0.1,68,39.74,39.0,36,44,38.0,41.0,37.0,44.0
1569,set,0.1,69,39.84,39.5,36,45,38.0,41.75,36.225,44.775
1570,set,0.1,70,39.88,39.0,36,45,38.25,41.0,37.0,44.775
1571,set,0.1,71,39.02,39.5,0,45,38.0,41.0,36.0,44.775
1572,set,0.1,72,39.16,40.0,3,45,38.0,41.0,36.225,44.775
1573,set,0.1,73,39.78,39.0,36,45,38.0,41.0,36.225,44.0
1574,set,0.1,74,39.8,40.0,36,45,38.0,41.0,36.225,44.0
1575,set,0.1,75,39.06,40.0,0,45,38.0,41.0,36.0,43.775
1576,set,0.1,76,39.8,40.0,36,46,38.0,41.0,36.225,44.775
1577,set,0.1,77,39.68,39.0,36,45,38.0,41.0,36.0,44.55
1578,set,0.1,78,39.62,39.0,36,45,38.0,41.0,36.225,43.775
1579,set,0.1,79,39.74,39.5,36,46,38.0,41.0,37.0,43.775
1580,set,0.1,80,39.64,39.0,36,45,38.0,41.0,37.0,44.0
1581,set,0.1,81,39.64,39.0,36,45,38.0,41.0,36.0,44.775
1582,set,0.1,82,39.62,39.0,36,45,38.0,41.0,36.0,44.0
1583,set,0.1,83,39.66,39.0,36,45,38.0,41.0,36.225,44.775
1584,set,0.1,84,39.62,39.0,36,45,38.0,41.0,36.0,44.0
1585,set,0.1,85,39.66,39.5,36,45,38.0,41.0,37.0,44.0
1586,set,0.1,86,39.72,40.0,36,45,38.0,41.0,36.0,44.775
1587,set,0.1,87,39.56,39.0,36,45,38.0,41.0,36.0,44.0
1588,set,0.1,88,39.68,39.5,36,46,38.0,41.0,37.0,44.0
1589,set,0.1,89,39.74,39.0,37,45,38.0,41.0,37.0,44.0
1590,set,0.1,90,39.7,39.0,37,45,38.0,41.0,37.0,44.0
1591,set,0.1,91,39.62,39.0,35,45,38.0,41.0,37.0,43.775
1592,set,0.1,92,39.66,39.0,36,45,38.0,41.0,37.0,44.0
1593,set,0.1,93,39.72,39.0,36,45,38.0,41.0,37.0,44.0
1594,set,0.1,94,39.56,39.0,36,45,38.0,41.0,36.0,43.0
1595,set,0.1,95,39.64,39.5,36,45,38.0,41.0,37.0,43.775
1596,set,0.1,96,39.72,39.0,36,45,38.0,41.0,36.225,44.0
1597,set,0.1,97,39.72,39.0,36,45,38.0,41.0,36.225,44.0
1598,set,0.1,98,39.68,39.0,36,44,38.0,41.0,36.225,44.0
1599,set,0.1,99,39.66,39.0,36,44,38.0,41.0,36.225,43.775


==> data/chip_8/sl_1_bl_5/read_stab/read-stability-multiple-times-set-pos-0.15.csv <==
index,action,vread,iteration,curr_mean,curr_median,curr_min,curr_max,curr_q25,curr_q75,curr_q025,curr_q975
1600,set,0.15,0,63.5,63.5,59,72,61.0,65.0,59.0,70.775
1601,set,0.15,1,63.52,63.0,59,72,61.0,65.0,60.0,71.55
1602,set,0.15,2,63.32,63.0,58,72,61.0,65.0,59.0,70.775
1603,set,0.15,3,63.38,63.0,59,72,61.0,65.0,59.225,71.55
1604,set,0.15,4,63.38,63.0,58,72,61.0,65.0,59.225,70.775
1605,set,0.15,5,63.24,63.0,59,72,61.0,65.0,59.0,70.775
1606,set,0.15,6,63.34,63.0,59,72,61.0,65.0,59.0,70.775
1607,set,0.15,7,63.34,63.0,58,73,61.0,65.0,59.0,70.775
1608,set,0.15,8,63.3,63.0,59,73,61.0,65.0,59.0,70.775
1609,set,0.15,9,63.28,63.0,59,72,61.0,65.0,59.0,70.775
1610,set,0.15,10,63.34,63.0,58,72,61.0,65.0,59.0,70.775
1611,set,0.15,11,63.32,63.0,58,73,61.0,65.0,59.0,70.775
1612,set,0.15,12,63.18,63.0,58,72,61.0,65.0,59.0,70.775
1613,set,0.15,13,63.38,63.0,58,72,61.0,65.0,59.0,71.0
1614,set,0.15,14,63.28,63.0,59,72,61.0,65.0,59.225,70.775
1615,set,0.15,15,63.36,63.0,59,71,61.0,65.0,59.225,70.775
1616,set,0.15,16,63.34,63.0,59,71,61.0,65.0,59.225,70.775
1617,set,0.15,17,63.2,63.0,58,72,61.0,65.0,59.225,70.775
1618,set,0.15,18,63.3,63.0,58,71,61.0,65.0,58.45,70.775
1619,set,0.15,19,63.4,63.0,58,71,61.0,65.0,60.0,70.775
1620,set,0.15,20,63.36,63.0,58,72,61.0,65.0,59.0,71.0
1621,set,0.15,21,63.38,63.0,58,72,61.0,65.0,59.225,71.0
1622,set,0.15,22,63.4,63.0,59,72,61.0,65.0,60.0,71.0
1623,set,0.15,23,63.34,63.0,59,71,61.25,65.0,59.0,71.0
1624,set,0.15,24,63.38,63.0,58,72,61.0,65.0,59.225,71.0
1625,set,0.15,25,63.38,63.0,58,72,61.0,65.0,59.0,71.0
1626,set,0.15,26,63.3,63.0,59,72,61.0,65.0,59.0,71.0
1627,set,0.15,27,63.46,63.0,59,72,61.0,65.0,60.0,71.775
1628,set,0.15,28,63.26,63.0,59,72,61.0,64.75,59.0,71.0
1629,set,0.15,29,63.26,63.0,58,72,61.0,64.75,59.225,71.775
1630,set,0.15,30,63.34,63.0,59,72,61.25,65.0,59.225,71.0
1631,set,0.15,31,62.08,62.5,3,72,61.0,64.75,59.0,71.775
1632,set,0.15,32,63.44,63.0,60,72,61.0,65.0,60.0,71.0
1633,set,0.15,33,63.34,63.0,60,72,61.0,65.0,60.0,71.775
1634,set,0.15,34,63.46,63.0,59,72,61.0,65.0,59.225,71.0
1635,set,0.15,35,63.26,63.0,59,72,61.0,64.75,59.225,71.0
1636,set,0.15,36,63.3,63.0,59,72,61.0,65.0,59.0,71.775
1637,set,0.15,37,63.22,63.0,59,72,61.0,65.0,59.0,71.0
1638,set,0.15,38,63.3,63.0,60,72,61.0,64.75,60.0,71.0
1639,set,0.15,39,62.1,63.0,3,72,61.0,64.75,59.0,71.0
1640,set,0.15,40,63.32,63.0,59,72,61.0,64.75,59.225,71.775
1641,set,0.15,41,63.38,63.0,59,72,61.0,64.0,60.0,71.775
1642,set,0.15,42,63.38,63.0,59,72,61.25,64.0,59.0,71.775
1643,set,0.15,43,63.3,63.0,59,72,61.0,64.0,59.225,71.0
1644,set,0.15,44,63.34,63.0,59,72,61.0,64.75,60.0,71.0
1645,set,0.15,45,63.38,63.0,59,72,61.0,65.0,59.0,72.0
1646,set,0.15,46,63.54,63.0,59,72,61.25,65.0,59.0,71.0
1647,set,0.15,47,62.16,63.0,0,72,61.0,65.0,60.0,71.775
1648,set,0.15,48,63.52,63.0,60,72,61.0,65.0,60.0,71.775
1649,set,0.15,49,63.52,63.0,60,72,61.0,65.0,60.0,71.775
1650,set,0.15,50,63.44,63.0,59,72,61.0,64.75,59.0,71.775
1651,set,0.15,51,63.52,63.0,60,72,61.25,65.0,60.0,71.775
1652,set,0.15,52,63.4,63.0,59,72,61.0,65.0,59.225,71.775
1653,set,0.15,53,63.42,63.0,59,72,61.0,64.0,60.0,71.775
1654,set,0.15,54,62.22,63.0,3,72,61.0,64.0,59.0,72.0
1655,set,0.15,55,63.36,63.0,59,73,61.0,64.0,59.0,71.775
1656,set,0.15,56,63.52,63.0,59,73,61.25,64.0,60.0,71.775
1657,set,0.15,57,63.44,63.0,60,72,61.25,64.75,60.0,72.0
1658,set,0.15,58,63.58,63.0,59,72,62.0,64.0,60.0,72.0
1659,set,0.15,59,63.42,63.0,59,72,62.0,64.0,59.0,71.775
1660,set,0.15,60,63.4,63.0,59,72,62.0,64.0,59.0,71.775
1661,set,0.15,61,63.46,63.0,59,72,61.25,64.0,59.0,71.775
1662,set,0.15,62,63.42,63.0,60,72,61.25,64.75,60.0,71.0
1663,set,0.15,63,63.48,63.0,59,72,61.0,65.0,59.225,71.775
1664,set,0.15,64,63.36,63.0,59,72,61.0,65.0,59.225,71.775
1665,set,0.15,65,63.44,63.0,59,72,61.25,65.0,59.0,72.0
1666,set,0.15,66,63.52,63.0,59,72,61.25,65.0,59.0,71.0
1667,set,0.15,67,63.5,63.0,59,72,61.25,65.0,59.225,71.0
1668,set,0.15,68,63.38,63.0,59,72,61.0,65.0,60.0,71.775
1669,set,0.15,69,63.34,63.0,59,72,61.25,64.75,59.225,71.775
1670,set,0.15,70,63.36,63.0,58,72,61.0,64.0,60.0,71.775
1671,set,0.15,71,63.4,63.0,59,72,61.0,64.0,60.0,71.775
1672,set,0.15,72,63.38,63.0,59,73,61.0,64.0,60.0,71.55
1673,set,0.15,73,63.38,63.0,59,72,61.0,64.0,59.225,71.0
1674,set,0.15,74,63.52,63.0,59,72,61.25,65.0,59.0,72.0
1675,set,0.15,75,63.4,63.0,58,72,61.25,64.75,59.0,71.0
1676,set,0.15,76,63.3,63.0,58,72,61.25,64.0,59.0,71.0
1677,set,0.15,77,63.3,63.0,58,71,61.25,64.75,59.225,71.0
1678,set,0.15,78,63.38,63.0,59,72,61.0,64.75,59.225,70.775
1679,set,0.15,79,63.34,63.0,59,71,61.0,64.75,59.0,71.0
1680,set,0.15,80,63.4,63.0,60,72,61.25,64.0,60.0,70.0
1681,set,0.15,81,63.3,63.0,59,71,61.0,64.0,59.0,70.775
1682,set,0.15,82,63.3,63.0,59,72,62.0,64.75,60.0,70.775
1683,set,0.15,83,63.2,62.5,59,72,61.0,64.0,59.225,70.775
1684,set,0.15,84,63.42,63.0,60,71,61.0,65.0,60.0,71.0
1685,set,0.15,85,63.48,63.0,59,72,61.0,65.0,60.0,70.775
1686,set,0.15,86,63.24,63.0,59,72,61.0,65.0,59.225,71.0
1687,set,0.15,87,63.42,63.0,59,72,62.0,65.0,60.0,71.0
1688,set,0.15,88,63.3,63.0,59,72,61.0,65.0,59.225,71.775
1689,set,0.15,89,63.46,63.0,59,72,61.0,65.0,60.0,70.775
1690,set,0.15,90,63.36,63.0,59,71,61.0,65.0,60.0,71.0
1691,set,0.15,91,62.22,63.0,0,71,61.0,65.0,59.225,71.0
1692,set,0.15,92,63.46,63.0,59,72,61.0,65.0,59.0,71.0
1693,set,0.15,93,63.3,63.0,59,72,61.0,65.0,59.0,71.0
1694,set,0.15,94,63.42,63.0,59,71,61.0,65.0,60.0,70.775
1695,set,0.15,95,63.38,63.0,59,71,61.0,65.0,60.0,71.0
1696,set,0.15,96,63.3,63.0,59,72,61.0,64.75,59.225,71.0
1697,set,0.15,97,62.18,63.0,2,71,61.0,64.75,58.225,70.775
1698,set,0.15,98,63.4,63.0,58,71,61.0,65.0,59.0,71.0
1699,set,0.15,99,63.32,62.5,59,72,61.0,65.0,59.0,70.0


==> data/chip_8/sl_1_bl_5/read_stab/read-stability-multiple-times-set-pos-0.2.csv <==
index,action,vread,iteration,curr_mean,curr_median,curr_min,curr_max,curr_q25,curr_q75,curr_q025,curr_q975
1700,set,0.2,0,84.44,84.0,77,95,81.0,86.0,78.45,93.55
1701,set,0.2,1,82.92,84.0,0,95,82.0,86.0,80.0,93.775
1702,set,0.2,2,84.42,83.5,78,95,81.0,86.0,78.225,93.775
1703,set,0.2,3,84.36,84.0,79,94,81.0,86.0,79.0,93.775
1704,set,0.2,4,84.46,84.0,79,96,81.0,86.75,79.0,93.0
1705,set,0.2,5,84.34,84.0,78,95,81.25,86.0,79.0,93.0
1706,set,0.2,6,84.34,84.0,78,96,81.25,86.75,79.0,93.0
1707,set,0.2,7,84.54,84.0,78,95,81.0,87.0,79.0,92.775
1708,set,0.2,8,84.42,84.0,78,95,81.25,86.0,79.0,93.55
1709,set,0.2,9,84.3,84.0,77,95,82.0,86.0,78.0,93.0
1710,set,0.2,10,84.6,84.0,78,95,81.25,86.75,79.0,93.0
1711,set,0.2,11,84.58,84.0,78,95,81.0,86.75,78.225,93.0
1712,set,0.2,12,84.54,84.0,77,95,82.0,87.0,79.0,93.0
1713,set,0.2,13,84.72,84.0,79,94,82.0,86.0,79.0,93.775
1714,set,0.2,14,84.5,84.0,78,94,82.0,86.0,79.0,93.0
1715,set,0.2,15,84.4,84.0,75,93,82.0,87.0,78.0,93.0
1716,set,0.2,16,84.48,84.0,78,94,81.0,87.0,79.0,93.775
1717,set,0.2,17,84.42,84.0,78,95,81.25,86.0,79.0,94.55
1718,set,0.2,18,84.18,83.5,77,94,82.0,86.75,78.0,93.0
1719,set,0.2,19,84.32,83.5,78,94,82.0,86.75,78.0,93.0
1720,set,0.2,20,84.38,83.5,78,96,82.0,86.75,78.0,93.775
1721,set,0.2,21,84.32,84.0,78,94,81.0,86.0,78.225,94.0
1722,set,0.2,22,82.7,84.0,0,95,81.0,87.0,78.0,93.775
1723,set,0.2,23,84.18,83.0,77,95,81.0,86.75,77.45,93.55
1724,set,0.2,24,84.34,84.0,77,96,81.0,86.75,78.225,93.775
1725,set,0.2,25,84.16,84.0,77,95,81.0,86.0,78.0,93.775
1726,set,0.2,26,84.1,83.5,77,95,81.0,86.75,78.0,93.55
1727,set,0.2,27,84.2,84.0,77,95,81.0,86.0,78.225,93.55
1728,set,0.2,28,84.04,83.0,78,95,81.25,86.0,78.0,93.55
1729,set,0.2,29,84.06,83.5,76,95,81.0,86.0,78.225,93.775
1730,set,0.2,30,84.18,83.5,78,95,81.0,86.0,78.225,93.775
1731,set,0.2,31,84.28,84.0,77,95,81.0,87.0,78.0,93.55
1732,set,0.2,32,84.26,84.0,78,95,81.0,86.0,78.0,93.55
1733,set,0.2,33,84.62,84.0,77,95,82.0,87.0,79.0,93.55
1734,set,0.2,34,84.4,84.0,78,95,82.0,86.75,79.0,93.55
1735,set,0.2,35,84.3,84.0,78,95,81.25,86.75,78.225,93.0
1736,set,0.2,36,84.08,84.0,78,94,81.0,85.75,78.225,93.0
1737,set,0.2,37,84.1,83.0,79,95,81.0,86.0,79.0,93.775
1738,set,0.2,38,84.2,84.0,78,95,81.0,86.75,79.0,92.775
1739,set,0.2,39,84.16,84.0,77,93,81.25,86.0,78.0,92.0
1740,set,0.2,40,84.2,84.0,77,94,82.0,86.0,78.225,92.0
1741,set,0.2,41,84.22,84.0,78,95,81.25,86.5,79.0,93.0
1742,set,0.2,42,84.06,83.0,78,94,82.0,86.0,78.0,93.55
1743,set,0.2,43,84.16,84.0,77,94,81.25,86.75,79.0,92.775
1744,set,0.2,44,84.1,84.0,77,95,82.0,86.75,78.225,93.55
1745,set,0.2,45,84.02,83.0,77,94,81.0,85.75,77.45,92.775
1746,set,0.2,46,83.8,84.0,77,93,81.0,86.75,77.225,92.0
1747,set,0.2,47,83.98,83.5,78,94,81.0,86.5,78.0,93.55
1748,set,0.2,48,84.04,84.0,78,94,81.25,86.0,78.0,93.32499999999999
1749,set,0.2,49,84.1,83.0,78,95,81.0,86.75,78.225,93.55
1750,set,0.2,50,84.02,83.0,78,95,81.0,86.75,78.225,93.55
1751,set,0.2,51,84.38,83.5,78,95,82.0,86.75,79.0,93.32499999999999
1752,set,0.2,52,84.08,84.0,76,94,81.25,86.0,77.45,93.55
1753,set,0.2,53,84.44,84.0,76,94,82.0,86.0,79.0,93.55
1754,set,0.2,54,84.28,84.0,77,95,81.0,86.75,78.225,93.55
1755,set,0.2,55,84.18,83.0,77,94,81.25,86.0,78.225,93.55
1756,set,0.2,56,84.06,83.5,78,96,81.25,86.0,79.0,92.775
1757,set,0.2,57,83.84,83.0,77,96,81.0,85.75,78.225,93.55
1758,set,0.2,58,84.1,84.0,77,95,82.0,86.0,78.0,93.32499999999999
1759,set,0.2,59,84.16,84.0,78,96,81.0,85.0,78.0,92.775
1760,set,0.2,60,84.1,83.5,78,95,81.0,86.0,78.0,92.775
1761,set,0.2,61,83.96,84.0,77,94,81.0,86.0,77.225,93.55
1762,set,0.2,62,84.08,84.0,77,95,81.25,85.0,77.225,93.0
1763,set,0.2,63,84.32,83.5,78,95,82.0,86.0,78.225,93.55
1764,set,0.2,64,84.18,84.0,77,95,81.0,86.0,77.225,93.0
1765,set,0.2,65,84.1,83.5,78,95,81.0,85.75,79.0,93.775
1766,set,0.2,66,84.24,84.0,78,96,81.0,86.0,79.0,93.0
1767,set,0.2,67,84.16,84.0,77,94,81.0,86.75,79.0,93.775
1768,set,0.2,68,80.72,83.0,0,93,82.0,86.0,17.325000000000006,93.0
1769,set,0.2,69,84.06,84.0,76,93,81.25,86.0,77.225,92.0
1770,set,0.2,70,84.18,84.0,78,94,82.0,87.0,78.0,93.0
1771,set,0.2,71,84.24,83.0,78,94,82.0,86.0,78.0,92.775
1772,set,0.2,72,84.28,83.0,78,94,81.25,86.75,78.225,93.775
1773,set,0.2,73,84.2,83.5,77,94,82.0,86.0,77.225,93.775
1774,set,0.2,74,84.1,84.0,78,95,80.25,86.0,78.225,93.0
1775,set,0.2,75,84.22,84.0,78,94,82.0,86.75,78.225,92.775
1776,set,0.2,76,84.26,84.0,78,96,82.0,86.75,79.0,92.775
1777,set,0.2,77,84.44,84.0,78,94,82.0,86.75,78.0,92.775
1778,set,0.2,78,84.28,83.5,78,94,82.0,86.0,78.225,93.775
1779,set,0.2,79,84.1,83.5,78,95,81.0,86.0,78.225,92.775
1780,set,0.2,80,82.54,83.0,3,94,81.25,85.75,77.225,93.0
1781,set,0.2,81,83.94,83.5,77,94,81.25,86.0,77.225,92.775
1782,set,0.2,82,84.2,83.5,77,94,82.0,86.75,77.225,92.775
1783,set,0.2,83,84.08,83.5,77,94,81.25,86.0,78.0,93.0
1784,set,0.2,84,84.2,83.0,76,94,82.0,86.0,79.0,93.775
1785,set,0.2,85,84.0,84.0,76,94,81.0,86.75,76.225,92.775
1786,set,0.2,86,83.94,84.0,76,94,81.0,86.0,78.0,92.0
1787,set,0.2,87,83.96,84.0,76,93,81.0,86.0,78.0,92.775
1788,set,0.2,88,84.12,84.0,77,94,81.0,86.0,78.0,93.0
1789,set,0.2,89,84.2,84.0,77,94,81.25,86.0,78.225,93.55
1790,set,0.2,90,84.1,84.0,76,95,81.0,85.75,77.0,93.0
1791,set,0.2,91,84.22,84.0,77,94,82.0,86.0,77.225,93.775
1792,set,0.2,92,84.28,84.0,77,94,81.0,86.0,78.0,93.0
1793,set,0.2,93,84.16,84.0,77,93,82.0,86.0,77.0,93.0
1794,set,0.2,94,84.32,84.0,78,94,81.0,86.0,78.0,93.775
1795,set,0.2,95,84.16,84.0,77,94,82.0,86.0,78.0,93.0
1796,set,0.2,96,84.06,84.0,76,93,81.0,86.0,78.0,93.0
1797,set,0.2,97,84.2,84.0,78,93,81.0,86.75,78.225,93.0
1798,set,0.2,98,84.1,84.0,78,94,81.0,86.75,79.0,92.775
1799,set,0.2,99,83.74,83.0,76,94,81.25,86.0,77.0,93.32499999999999


==> data/chip_8/sl_1_bl_5/read_stab/read-stability-multiple-times-set-pos-0.25.csv <==
index,action,vread,iteration,curr_mean,curr_median,curr_min,curr_max,curr_q25,curr_q75,curr_q025,curr_q975
1800,set,0.25,0,107.34,108.0,101,116,103.25,110.0,101.0,114.775
1801,set,0.25,1,107.54,108.0,99,116,104.0,111.0,101.0,114.0
1802,set,0.25,2,106.96,107.0,99,115,104.0,110.0,99.225,113.775
1803,set,0.25,3,107.26,107.5,99,115,104.0,111.0,100.0,114.55
1804,set,0.25,4,107.28,107.0,99,115,104.0,111.0,100.0,114.0
1805,set,0.25,5,107.06,107.0,99,116,104.0,111.0,99.225,115.0
1806,set,0.25,6,106.98,107.5,98,114,103.25,111.0,99.0,114.0
1807,set,0.25,7,107.12,107.5,98,116,105.0,110.0,99.225,114.775
1808,set,0.25,8,102.92,106.0,0,116,104.0,110.0,23.15000000000001,114.775
1809,set,0.25,9,107.26,107.5,96,115,104.0,110.75,99.225,114.0
1810,set,0.25,10,106.96,107.0,97,116,104.0,111.0,97.45,114.0
1811,set,0.25,11,107.28,107.0,96,115,104.0,111.0,98.45,114.775
1812,set,0.25,12,107.14,107.0,95,116,104.0,110.75,97.675,114.775
1813,set,0.25,13,107.18,107.0,96,115,104.0,110.75,98.225,114.0
1814,set,0.25,14,106.96,107.0,94,115,104.0,110.75,97.45,114.0
1815,set,0.25,15,107.24,108.0,93,116,104.0,110.75,97.225,115.0
1816,set,0.25,16,107.22,108.0,96,116,104.25,110.0,96.9,114.775
1817,set,0.25,17,107.48,108.0,96,116,104.0,110.75,99.225,115.0
1818,set,0.25,18,107.28,107.0,97,115,104.0,110.0,97.45,114.55
1819,set,0.25,19,104.9,106.0,0,115,104.0,110.0,97.45,114.775
1820,set,0.25,20,107.0,107.0,97,115,104.0,110.0,97.225,114.775
1821,set,0.25,21,107.12,107.0,97,116,104.0,110.0,97.225,115.55
1822,set,0.25,22,107.46,107.0,98,115,105.0,111.0,100.0,115.0
1823,set,0.25,23,107.08,107.0,96,115,104.25,111.0,98.0,113.775
1824,set,0.25,24,107.26,107.0,96,116,104.0,111.0,99.0,114.775
1825,set,0.25,25,107.48,108.0,96,116,105.0,111.0,98.45,114.775
1826,set,0.25,26,107.2,108.0,95,116,104.0,110.75,98.45,114.775
1827,set,0.25,27,104.94,107.0,4,117,104.0,110.0,95.675,114.775
1828,set,0.25,28,105.16,107.0,2,116,104.0,111.0,97.45,114.775
1829,set,0.25,29,107.24,107.5,95,115,104.0,111.0,99.0,115.0
1830,set,0.25,30,107.58,108.0,98,117,104.0,111.0,99.225,115.775
1831,set,0.25,31,107.38,107.5,95,117,104.0,111.0,98.45,115.55
1832,set,0.25,32,107.74,108.5,97,117,105.0,111.0,99.45,114.775
1833,set,0.25,33,107.38,108.0,99,116,104.0,111.0,100.0,114.775
1834,set,0.25,34,105.04,106.5,2,116,104.0,111.0,96.225,114.775
1835,set,0.25,35,107.02,106.5,95,116,104.0,111.0,97.45,114.775
1836,set,0.25,36,107.16,107.0,96,116,103.25,111.0,97.675,114.775
1837,set,0.25,37,107.34,107.0,96,115,104.0,110.75,98.45,114.775
1838,set,0.25,38,107.34,107.0,97,116,104.0,110.75,97.675,115.55
1839,set,0.25,39,107.32,106.0,95,117,104.25,111.0,99.225,115.55
1840,set,0.25,40,107.14,106.5,95,117,104.0,111.0,96.9,114.775
1841,set,0.25,41,107.32,107.0,94,118,104.25,111.0,96.675,115.55
1842,set,0.25,42,107.34,107.0,96,117,104.0,111.0,97.45,115.55
1843,set,0.25,43,107.54,107.5,98,118,104.25,111.0,99.225,115.0
1844,set,0.25,44,107.36,107.0,97,118,104.0,111.0,98.225,117.1
1845,set,0.25,45,107.12,107.5,96,118,103.25,111.0,98.0,116.32499999999999
1846,set,0.25,46,107.38,107.0,96,118,104.0,111.0,98.225,115.55
1847,set,0.25,47,107.46,107.5,98,118,104.0,111.75,98.225,115.0
1848,set,0.25,48,107.26,107.0,96,117,104.0,111.75,96.225,115.55
1849,set,0.25,49,107.14,107.0,97,117,104.0,111.0,98.45,115.55
1850,set,0.25,50,105.12,107.0,0,117,104.0,110.75,97.0,115.55
1851,set,0.25,51,107.34,108.0,95,119,105.0,110.75,98.225,116.55
1852,set,0.25,52,107.5,107.0,97,117,105.0,111.75,97.225,116.32499999999999
1853,set,0.25,53,107.48,107.5,96,117,104.25,111.0,100.0,114.775
1854,set,0.25,54,107.34,108.0,96,116,104.25,110.0,97.225,115.0
1855,set,0.25,55,107.4,108.0,96,116,105.0,110.0,97.225,115.0
1856,set,0.25,56,107.44,107.5,96,118,104.0,110.0,97.225,115.775
1857,set,0.25,57,107.24,107.5,96,118,103.25,110.75,97.0,115.775
1858,set,0.25,58,107.18,108.0,94,116,104.0,111.0,96.45,115.775
1859,set,0.25,59,107.2,108.0,96,116,104.0,110.75,98.0,114.0
1860,set,0.25,60,107.2,107.5,96,116,104.0,110.0,97.225,115.775
1861,set,0.25,61,107.36,107.5,96,116,104.0,111.0,98.225,115.775
1862,set,0.25,62,107.36,107.5,95,117,104.0,111.0,98.45,115.775
1863,set,0.25,63,106.9,107.0,95,116,103.25,110.0,97.225,114.775
1864,set,0.25,64,105.22,107.5,0,117,104.0,111.0,96.45,115.775
1865,set,0.25,65,107.18,107.0,95,116,104.0,110.0,98.225,115.55
1866,set,0.25,66,107.32,107.0,95,116,104.0,111.0,99.45,114.775
1867,set,0.25,67,107.2,107.0,95,117,104.0,111.0,99.0,115.55
1868,set,0.25,68,107.3,107.0,94,118,104.25,111.0,100.0,114.775
1869,set,0.25,69,107.32,107.0,96,117,104.0,111.0,98.0,114.775
1870,set,0.25,70,107.0,107.0,95,117,104.0,110.75,99.225,115.55
1871,set,0.25,71,104.98,107.0,1,116,103.5,110.0,97.45,115.55
1872,set,0.25,72,107.12,107.0,97,117,104.0,110.0,97.45,114.775
1873,set,0.25,73,107.22,107.0,97,116,104.25,111.0,97.225,115.775
1874,set,0.25,74,107.04,107.0,97,117,104.0,110.75,99.0,115.775
1875,set,0.25,75,107.06,107.0,96,116,104.25,110.75,97.0,115.0
1876,set,0.25,76,107.1,107.0,97,116,103.25,110.75,97.225,115.0
1877,set,0.25,77,107.1,107.0,98,115,103.25,111.0,98.225,115.0
1878,set,0.25,78,107.06,106.0,97,117,103.25,110.75,97.225,116.55
1879,set,0.25,79,107.14,107.0,96,117,103.5,111.0,96.45,116.55
1880,set,0.25,80,107.06,107.0,95,116,104.0,111.0,97.45,115.55
1881,set,0.25,81,105.14,107.0,2,116,104.0,110.75,97.0,115.775
1882,set,0.25,82,107.1,107.0,96,116,104.25,111.0,97.675,114.775
1883,set,0.25,83,107.26,107.0,97,116,104.0,111.0,97.225,115.55
1884,set,0.25,84,107.08,107.0,97,117,104.25,110.75,97.0,115.0
1885,set,0.25,85,107.04,107.0,95,117,104.0,111.0,97.0,115.775
1886,set,0.25,86,107.12,107.0,96,116,104.0,111.0,97.0,115.775
1887,set,0.25,87,107.5,107.0,97,117,105.0,111.5,97.45,115.0
1888,set,0.25,88,107.36,107.0,98,116,105.0,111.0,98.225,115.775
1889,set,0.25,89,107.14,107.0,96,116,105.0,111.0,96.45,115.775
1890,set,0.25,90,107.24,107.0,97,117,104.0,111.0,97.0,115.775
1891,set,0.25,91,107.22,107.0,95,116,104.0,111.0,98.0,115.775
1892,set,0.25,92,107.0,106.5,95,117,103.25,111.0,97.0,116.775
1893,set,0.25,93,106.86,106.0,94,118,104.0,111.0,97.0,115.775
1894,set,0.25,94,107.16,106.5,93,118,105.0,111.0,96.45,117.32499999999999
1895,set,0.25,95,107.22,107.0,96,117,104.25,111.0,96.225,116.32499999999999
1896,set,0.25,96,107.4,108.0,93,117,104.25,111.0,96.225,116.55
1897,set,0.25,97,107.24,107.0,95,118,104.0,110.75,95.675,116.32499999999999
1898,set,0.25,98,107.14,107.5,95,118,104.25,110.75,95.225,116.775
1899,set,0.25,99,107.08,107.0,94,117,104.0,111.0,95.675,115.775


==> data/chip_8/sl_1_bl_5/read_stab/read-stability-multiple-times-set-pos-0.3.csv <==
index,action,vread,iteration,curr_mean,curr_median,curr_min,curr_max,curr_q25,curr_q75,curr_q025,curr_q975
1900,set,0.3,0,128.36,129.0,121,144,125.0,131.0,121.225,136.0
1901,set,0.3,1,128.32,129.0,120,145,124.0,131.75,120.225,136.0
1902,set,0.3,2,128.3,128.5,119,144,124.25,131.0,120.225,136.0
1903,set,0.3,3,128.38,128.5,120,145,124.0,131.75,120.225,138.775
1904,set,0.3,4,128.16,128.5,118,145,124.25,130.0,121.0,135.775
1905,set,0.3,5,125.8,128.0,0,144,125.0,131.0,121.225,137.0
1906,set,0.3,6,128.24,128.0,120,144,124.0,130.75,121.225,138.325
1907,set,0.3,7,128.16,128.0,119,145,124.0,131.0,120.225,137.55
1908,set,0.3,8,128.12,127.0,119,145,124.25,131.0,120.0,136.775
1909,set,0.3,9,128.56,128.0,118,144,125.0,132.0,120.225,138.775
1910,set,0.3,10,128.2,128.0,117,143,125.0,130.75,120.0,137.55
1911,set,0.3,11,128.44,128.0,120,144,125.0,131.0,121.0,137.0
1912,set,0.3,12,125.38,127.0,1,144,124.0,131.0,119.225,137.775
1913,set,0.3,13,128.24,127.5,115,144,125.0,131.0,119.225,138.0
1914,set,0.3,14,128.4,128.0,119,144,125.0,131.75,120.45,137.0
1915,set,0.3,15,127.98,127.0,120,145,124.25,131.5,120.225,137.775
1916,set,0.3,16,128.22,127.5,120,144,124.25,131.0,120.225,137.55
1917,set,0.3,17,128.2,128.0,118,144,124.25,132.0,120.45,136.775
1918,set,0.3,18,128.42,128.0,119,145,125.25,131.0,119.0,137.775
1919,set,0.3,19,128.2,128.0,116,145,124.25,130.75,120.0,138.55
1920,set,0.3,20,128.2,128.0,118,144,124.0,131.5,120.225,137.0
1921,set,0.3,21,128.26,127.0,117,145,124.0,132.0,120.225,137.775
1922,set,0.3,22,127.8,128.0,113,144,123.25,130.0,118.675,138.775
1923,set,0.3,23,128.28,128.5,114,144,125.0,130.75,119.225,138.0
1924,set,0.3,24,127.88,127.0,115,143,125.0,130.75,119.0,139.0
1925,set,0.3,25,128.3,127.0,117,145,125.0,131.0,118.45,139.775
1926,set,0.3,26,125.88,127.5,3,144,125.0,130.75,119.0,139.325
1927,set,0.3,27,127.88,127.0,117,144,125.0,130.0,121.0,138.55
1928,set,0.3,28,128.4,128.0,118,144,125.0,131.75,120.225,137.775
1929,set,0.3,29,128.28,126.5,119,144,125.0,131.0,119.45,137.0
1930,set,0.3,30,128.34,127.5,115,144,126.0,130.75,120.0,137.775
1931,set,0.3,31,128.2,128.0,117,144,125.0,130.0,120.225,137.775
1932,set,0.3,32,128.1,127.0,119,143,125.0,130.75,119.45,138.0
1933,set,0.3,33,128.18,128.0,117,143,124.25,131.5,119.0,137.0
1934,set,0.3,34,128.2,128.0,117,143,125.0,131.75,117.225,137.775
1935,set,0.3,35,128.36,127.5,117,144,126.0,131.75,117.45,138.0
1936,set,0.3,36,128.26,128.5,116,144,125.0,131.0,119.0,137.0
1937,set,0.3,37,128.26,128.0,117,144,125.25,130.75,118.0,137.775
1938,set,0.3,38,128.28,128.0,118,143,125.25,130.75,118.45,138.55
1939,set,0.3,39,125.66,128.0,1,143,125.25,131.0,118.0,138.0
1940,set,0.3,40,128.04,127.0,117,143,126.0,130.75,118.225,138.775
1941,set,0.3,41,128.12,128.0,118,143,126.0,131.75,118.225,137.0
1942,set,0.3,42,127.98,127.5,116,144,125.0,131.0,117.675,136.0
1943,set,0.3,43,128.12,127.5,118,143,125.0,131.0,119.0,137.775
1944,set,0.3,44,127.94,127.0,114,144,125.0,130.75,117.45,137.0
1945,set,0.3,45,127.96,127.0,117,143,125.0,131.0,119.225,136.775
1946,set,0.3,46,128.02,127.0,118,144,125.0,132.0,118.225,137.0
1947,set,0.3,47,125.3,127.0,0,145,124.25,130.75,118.0,138.0
1948,set,0.3,48,127.78,127.0,116,144,125.0,131.0,119.225,136.775
1949,set,0.3,49,127.9,127.0,118,145,125.0,130.75,118.45,137.775
1950,set,0.3,50,128.0,128.0,118,145,125.0,131.0,119.0,136.775
1951,set,0.3,51,127.68,127.0,114,144,125.0,131.75,118.225,137.0
1952,set,0.3,52,127.84,127.5,113,144,125.0,131.0,120.0,137.55
1953,set,0.3,53,128.02,128.0,114,144,124.25,131.0,120.0,137.775
1954,set,0.3,54,127.74,127.0,117,144,125.0,130.75,118.0,137.0
1955,set,0.3,55,128.0,128.0,116,145,125.0,130.75,119.0,136.0
1956,set,0.3,56,127.82,128.0,116,144,124.0,131.0,117.45,136.0
1957,set,0.3,57,127.98,127.5,117,145,125.0,131.0,119.225,136.775
1958,set,0.3,58,128.02,127.0,115,146,125.0,131.75,119.0,137.0
1959,set,0.3,59,128.3,128.5,116,145,124.25,132.0,119.0,137.0
1960,set,0.3,60,128.12,128.0,115,145,125.0,131.0,119.225,136.775
1961,set,0.3,61,128.26,127.5,116,145,125.0,131.0,120.0,137.775
1962,set,0.3,62,127.94,128.0,117,145,125.0,131.0,119.225,137.55
1963,set,0.3,63,127.72,127.5,113,145,124.25,130.75,120.0,137.0
1964,set,0.3,64,127.76,127.0,114,144,124.0,130.0,118.45,136.775
1965,set,0.3,65,127.76,128.0,110,144,124.25,130.75,119.225,136.775
1966,set,0.3,66,127.7,127.0,115,144,125.0,131.0,120.225,136.0
1967,set,0.3,67,127.86,127.0,114,144,124.25,130.75,119.45,136.0
1968,set,0.3,68,127.56,126.0,116,144,124.25,131.0,118.45,138.55
1969,set,0.3,69,127.98,128.0,118,145,123.25,131.5,120.225,138.55
1970,set,0.3,70,128.06,127.0,119,145,124.25,131.0,120.225,138.55
1971,set,0.3,71,127.82,127.0,119,146,125.0,130.75,120.0,137.0
1972,set,0.3,72,127.92,127.0,117,145,125.0,131.0,119.0,135.775
1973,set,0.3,73,125.42,127.0,0,144,124.0,130.75,117.125,137.0
1974,set,0.3,74,125.42,127.0,3,145,124.25,130.0,114.9,138.0
1975,set,0.3,75,127.52,126.5,116,146,124.0,130.0,118.45,137.775
1976,set,0.3,76,127.88,127.0,117,145,124.0,131.0,119.225,139.1
1977,set,0.3,77,127.38,127.5,113,145,123.0,130.0,119.0,138.55
1978,set,0.3,78,125.24,127.0,3,145,124.0,131.0,114.125,137.55
1979,set,0.3,79,125.4,128.0,2,145,124.0,131.0,117.45,136.775
1980,set,0.3,80,127.74,127.0,115,145,124.25,131.75,118.225,136.775
1981,set,0.3,81,127.68,127.0,114,145,124.0,131.0,118.45,136.775
1982,set,0.3,82,127.84,127.0,114,145,124.0,132.0,119.225,138.325
1983,set,0.3,83,127.8,127.0,115,145,124.0,131.75,120.0,138.55
1984,set,0.3,84,127.76,127.0,116,145,124.0,131.0,120.0,138.0
1985,set,0.3,85,127.7,127.0,117,144,124.0,131.0,118.225,140.1
1986,set,0.3,86,127.82,127.0,118,145,124.25,131.0,118.225,138.55
1987,set,0.3,87,127.76,126.0,119,144,124.0,132.0,119.225,137.775
1988,set,0.3,88,127.74,126.0,119,144,124.0,132.0,119.225,137.775
1989,set,0.3,89,127.86,126.0,120,144,124.25,132.0,121.0,137.55
1990,set,0.3,90,127.96,127.0,119,144,124.0,131.75,121.0,138.325
1991,set,0.3,91,125.14,127.0,0,144,123.0,131.0,119.225,136.0
1992,set,0.3,92,127.88,128.0,118,144,124.0,131.0,119.225,135.775
1993,set,0.3,93,127.72,127.0,119,145,125.0,131.0,119.225,135.775
1994,set,0.3,94,125.42,127.5,0,144,124.0,131.5,118.45,136.775
1995,set,0.3,95,127.76,127.0,119,145,124.0,130.0,120.0,136.775
1996,set,0.3,96,128.2,128.0,119,145,125.0,131.0,120.225,136.775
1997,set,0.3,97,128.0,127.5,118,143,124.25,131.0,119.225,136.775
1998,set,0.3,98,127.78,127.0,120,144,123.5,131.75,120.225,137.775
1999,set,0.3,99,127.72,127.0,119,144,123.25,131.0,120.0,137.775


==> data/chip_8/sl_1_bl_6/gen_csv/cycle-to-cycle-gen-V-0.1.csv <==
,curr_reset_x,curr_reset_cdf,curr_set_x,curr_set_cdf
0,-42.57,0.01,-43.96,0.06
1,-42.14,0.01,-43.92,0.06
2,-41.71,0.01,-43.88,0.06
3,-41.28,0.01,-43.84,0.06
4,-40.85,0.02,-43.8,0.06
5,-40.42,0.02,-43.76,0.06
6,-39.99,0.02,-43.72,0.06
7,-39.56,0.02,-43.68,0.06
8,-39.13,0.02,-43.64,0.06
9,-38.7,0.02,-43.6,0.06
10,-38.27,0.02,-43.56,0.06
11,-37.84,0.02,-43.52,0.06
12,-37.41,0.02,-43.48,0.06
13,-36.980000000000004,0.02,-43.44,0.06
14,-36.55,0.02,-43.4,0.06
15,-36.12,0.02,-43.36,0.06
16,-35.69,0.02,-43.32,0.06
17,-35.26,0.02,-43.28,0.06
18,-34.83,0.02,-43.24,0.06
19,-34.4,0.02,-43.2,0.06
20,-33.97,0.02,-43.16,0.06
21,-33.54,0.02,-43.12,0.06
22,-33.11,0.02,-43.08,0.06
23,-32.68,0.02,-43.04,0.06
24,-32.25,0.02,-43.0,0.06
25,-31.82,0.02,-42.96,0.22
26,-31.39,0.02,-42.92,0.22
27,-30.96,0.02,-42.88,0.22
28,-30.53,0.02,-42.84,0.22
29,-30.1,0.02,-42.8,0.22
30,-29.67,0.02,-42.76,0.22
31,-29.240000000000002,0.02,-42.72,0.22
32,-28.810000000000002,0.02,-42.68,0.22
33,-28.380000000000003,0.02,-42.64,0.22
34,-27.950000000000003,0.02,-42.6,0.22
35,-27.52,0.02,-42.56,0.22
36,-27.09,0.02,-42.52,0.22
37,-26.66,0.02,-42.48,0.22
38,-26.23,0.02,-42.44,0.22
39,-25.8,0.02,-42.4,0.22
40,-25.37,0.02,-42.36,0.22
41,-24.94,0.02,-42.32,0.22
42,-24.51,0.02,-42.28,0.22
43,-24.080000000000002,0.02,-42.24,0.22
44,-23.65,0.03,-42.2,0.22
45,-23.22,0.03,-42.16,0.22
46,-22.79,0.03,-42.12,0.22
47,-22.36,0.03,-42.08,0.22
48,-21.93,0.03,-42.04,0.22
49,-21.5,0.03,-42.0,0.22
50,-21.07,0.03,-41.96,0.45
51,-20.64,0.03,-41.92,0.45
52,-20.21,0.03,-41.88,0.45
53,-19.78,0.03,-41.84,0.45
54,-19.35,0.03,-41.8,0.45
55,-18.92,0.04,-41.76,0.45
56,-18.490000000000002,0.04,-41.72,0.45
57,-18.06,0.04,-41.68,0.45
58,-17.63,0.05,-41.64,0.45
59,-17.2,0.05,-41.6,0.45
60,-16.77,0.05,-41.56,0.45
61,-16.34,0.05,-41.52,0.45
62,-15.91,0.060000000000000005,-41.48,0.45
63,-15.48,0.060000000000000005,-41.44,0.45
64,-15.05,0.060000000000000005,-41.4,0.45
65,-14.620000000000001,0.07,-41.36,0.45
66,-14.190000000000001,0.07,-41.32,0.45
67,-13.760000000000002,0.09000000000000001,-41.28,0.45
68,-13.330000000000002,0.09000000000000001,-41.24,0.45
69,-12.900000000000002,0.1,-41.2,0.45
70,-12.469999999999999,0.1,-41.16,0.45
71,-12.04,0.1,-41.12,0.45
72,-11.61,0.11,-41.08,0.45
73,-11.18,0.11,-41.04,0.45
74,-10.75,0.13,-41.0,0.45
75,-10.32,0.13,-40.96,0.8
76,-9.89,0.14,-40.92,0.8
77,-9.46,0.14,-40.88,0.8
78,-9.030000000000001,0.14,-40.84,0.8
79,-8.600000000000001,0.15000000000000002,-40.8,0.8
80,-8.170000000000002,0.15000000000000002,-40.76,0.8
81,-7.740000000000002,0.15000000000000002,-40.72,0.8
82,-7.310000000000002,0.15000000000000002,-40.68,0.8
83,-6.880000000000003,0.15000000000000002,-40.64,0.8
84,-6.450000000000003,0.15000000000000002,-40.6,0.8
85,-6.020000000000003,0.15000000000000002,-40.56,0.8
86,-5.590000000000003,0.16000000000000003,-40.52,0.8
87,-5.160000000000004,0.16000000000000003,-40.48,0.8
88,-4.730000000000004,0.20000000000000004,-40.44,0.8
89,-4.299999999999997,0.20000000000000004,-40.4,0.8
90,-3.8699999999999974,0.23000000000000004,-40.36,0.8
91,-3.4399999999999977,0.23000000000000004,-40.32,0.8
92,-3.009999999999998,0.23000000000000004,-40.28,0.8
93,-2.5799999999999983,0.28,-40.24,0.8
94,-2.1499999999999986,0.28,-40.2,0.8
95,-1.7199999999999989,0.5900000000000001,-40.16,0.8
96,-1.2899999999999991,0.5900000000000001,-40.12,0.8
97,-0.8599999999999994,0.9500000000000001,-40.08,0.8
98,-0.4299999999999997,0.9500000000000001,-40.04,0.8
99,0.0,1.0,-40.0,1.0


==> data/chip_8/sl_1_bl_6/gen_csv/cycle-to-cycle-gen-V-0.15.csv <==
,curr_reset_x,curr_reset_cdf,curr_set_x,curr_set_cdf
0,-25.74,0.01,-68.91,0.01
1,-25.48,0.01,-68.82,0.01
2,-25.22,0.01,-68.73,0.01
3,-24.96,0.01,-68.64,0.01
4,-24.7,0.01,-68.55,0.01
5,-24.44,0.01,-68.46,0.01
6,-24.18,0.01,-68.37,0.01
7,-23.92,0.02,-68.28,0.01
8,-23.66,0.02,-68.19,0.01
9,-23.4,0.02,-68.1,0.01
10,-23.14,0.02,-68.01,0.01
11,-22.88,0.03,-67.92,0.01
12,-22.62,0.03,-67.83,0.01
13,-22.36,0.03,-67.74,0.01
14,-22.1,0.03,-67.65,0.01
15,-21.84,0.03,-67.56,0.01
16,-21.58,0.03,-67.47,0.01
17,-21.32,0.03,-67.38,0.01
18,-21.06,0.03,-67.29,0.01
19,-20.8,0.03,-67.2,0.01
20,-20.54,0.03,-67.11,0.01
21,-20.28,0.03,-67.02,0.01
22,-20.02,0.03,-66.93,0.05
23,-19.759999999999998,0.04,-66.84,0.05
24,-19.5,0.04,-66.75,0.05
25,-19.240000000000002,0.04,-66.66,0.05
26,-18.98,0.05,-66.57,0.05
27,-18.72,0.05,-66.48,0.05
28,-18.46,0.05,-66.39,0.05
29,-18.2,0.05,-66.3,0.05
30,-17.939999999999998,0.05,-66.21,0.05
31,-17.68,0.05,-66.12,0.05
32,-17.42,0.05,-66.03,0.05
33,-17.16,0.05,-65.94,0.13
34,-16.9,0.060000000000000005,-65.85,0.13
35,-16.64,0.060000000000000005,-65.76,0.13
36,-16.38,0.060000000000000005,-65.67,0.13
37,-16.119999999999997,0.060000000000000005,-65.58,0.13
38,-15.86,0.1,-65.49,0.13
39,-15.6,0.1,-65.4,0.13
40,-15.34,0.1,-65.31,0.13
41,-15.08,0.1,-65.22,0.13
42,-14.82,0.11,-65.13,0.13
43,-14.559999999999999,0.11,-65.04,0.13
44,-14.299999999999999,0.11,-64.95,0.24
45,-14.04,0.11,-64.86,0.24
46,-13.78,0.12,-64.77,0.24
47,-13.52,0.12,-64.68,0.24
48,-13.26,0.12,-64.59,0.24
49,-13.0,0.12,-64.5,0.24
50,-12.74,0.12,-64.41,0.24
51,-12.48,0.12,-64.32,0.24
52,-12.219999999999999,0.12,-64.23,0.24
53,-11.959999999999999,0.12,-64.14,0.24
54,-11.7,0.12,-64.05,0.24
55,-11.44,0.12,-63.96,0.39
56,-11.18,0.12,-63.87,0.39
57,-10.92,0.13,-63.78,0.39
58,-10.66,0.13,-63.69,0.39
59,-10.399999999999999,0.13,-63.6,0.39
60,-10.139999999999999,0.13,-63.51,0.39
61,-9.879999999999999,0.13,-63.42,0.39
62,-9.620000000000001,0.13,-63.33,0.39
63,-9.36,0.13,-63.24,0.39
64,-9.099999999999998,0.13,-63.15,0.39
65,-8.84,0.16,-63.06,0.39
66,-8.579999999999998,0.16,-62.97,0.5700000000000001
67,-8.32,0.16,-62.88,0.5700000000000001
68,-8.059999999999999,0.16,-62.79,0.5700000000000001
69,-7.800000000000001,0.18,-62.7,0.5700000000000001
70,-7.539999999999999,0.18,-62.61,0.5700000000000001
71,-7.280000000000001,0.18,-62.52,0.5700000000000001
72,-7.02,0.18,-62.43,0.5700000000000001
73,-6.759999999999998,0.19,-62.34,0.5700000000000001
74,-6.5,0.19,-62.25,0.5700000000000001
75,-6.239999999999998,0.19,-62.16,0.5700000000000001
76,-5.98,0.21,-62.07,0.5700000000000001
77,-5.719999999999999,0.21,-61.980000000000004,0.8300000000000001
78,-5.460000000000001,0.21,-61.89,0.8300000000000001
79,-5.199999999999999,0.21,-61.8,0.8300000000000001
80,-4.939999999999998,0.25,-61.71,0.8300000000000001
81,-4.68,0.25,-61.62,0.8300000000000001
82,-4.419999999999998,0.25,-61.53,0.8300000000000001
83,-4.16,0.25,-61.44,0.8300000000000001
84,-3.8999999999999986,0.39,-61.35,0.8300000000000001
85,-3.6400000000000006,0.39,-61.26,0.8300000000000001
86,-3.379999999999999,0.39,-61.17,0.8300000000000001
87,-3.1199999999999974,0.39,-61.08,0.8300000000000001
88,-2.8599999999999994,0.5800000000000001,-60.99,0.9800000000000001
89,-2.599999999999998,0.5800000000000001,-60.9,0.9800000000000001
90,-2.34,0.5800000000000001,-60.81,0.9800000000000001
91,-2.0799999999999983,0.5800000000000001,-60.72,0.9800000000000001
92,-1.8200000000000003,0.8200000000000001,-60.63,0.9800000000000001
93,-1.5599999999999987,0.8200000000000001,-60.54,0.9800000000000001
94,-1.3000000000000007,0.8200000000000001,-60.45,0.9800000000000001
95,-1.0399999999999991,0.8200000000000001,-60.36,0.9800000000000001
96,-0.7799999999999976,0.9900000000000001,-60.269999999999996,0.9800000000000001
97,-0.5199999999999996,0.9900000000000001,-60.18,0.9800000000000001
98,-0.259999999999998,0.9900000000000001,-60.09,0.9800000000000001
99,0.0,1.0,-60.0,1.0


==> data/chip_8/sl_1_bl_6/gen_csv/cycle-to-cycle-gen-V-0.2.csv <==
,curr_reset_x,curr_reset_cdf,curr_set_x,curr_set_cdf
0,-35.65,0.01,-91.88,0.01
1,-35.3,0.01,-91.76,0.01
2,-34.95,0.01,-91.64,0.01
3,-34.6,0.01,-91.52,0.01
4,-34.25,0.01,-91.4,0.01
5,-33.9,0.01,-91.28,0.01
6,-33.55,0.01,-91.16,0.01
7,-33.2,0.01,-91.04,0.01
8,-32.85,0.01,-90.92,0.01
9,-32.5,0.01,-90.8,0.01
10,-32.15,0.01,-90.68,0.01
11,-31.8,0.01,-90.56,0.01
12,-31.45,0.01,-90.44,0.01
13,-31.1,0.01,-90.32,0.01
14,-30.75,0.01,-90.2,0.01
15,-30.4,0.01,-90.08,0.01
16,-30.05,0.01,-89.96,0.02
17,-29.7,0.02,-89.84,0.02
18,-29.35,0.02,-89.72,0.02
19,-29.0,0.02,-89.6,0.02
20,-28.65,0.02,-89.48,0.02
21,-28.3,0.02,-89.36,0.02
22,-27.950000000000003,0.03,-89.24,0.02
23,-27.6,0.03,-89.12,0.02
24,-27.25,0.03,-89.0,0.02
25,-26.9,0.03,-88.88,0.03
26,-26.55,0.03,-88.76,0.03
27,-26.200000000000003,0.03,-88.64,0.03
28,-25.85,0.03,-88.52,0.03
29,-25.5,0.03,-88.4,0.03
30,-25.15,0.03,-88.28,0.03
31,-24.8,0.04,-88.16,0.03
32,-24.450000000000003,0.04,-88.04,0.03
33,-24.1,0.04,-87.92,0.1
34,-23.75,0.04,-87.8,0.1
35,-23.4,0.04,-87.68,0.1
36,-23.05,0.04,-87.56,0.1
37,-22.700000000000003,0.05,-87.44,0.1
38,-22.35,0.05,-87.32,0.1
39,-22.0,0.05,-87.2,0.1
40,-21.65,0.05,-87.08,0.1
41,-21.3,0.05,-86.96,0.17
42,-20.950000000000003,0.060000000000000005,-86.84,0.17
43,-20.6,0.060000000000000005,-86.72,0.17
44,-20.25,0.060000000000000005,-86.6,0.17
45,-19.900000000000002,0.060000000000000005,-86.48,0.17
46,-19.55,0.060000000000000005,-86.36,0.17
47,-19.200000000000003,0.060000000000000005,-86.24,0.17
48,-18.85,0.07,-86.12,0.17
49,-18.5,0.07,-86.0,0.17
50,-18.150000000000002,0.07,-85.88,0.33
51,-17.8,0.08,-85.76,0.33
52,-17.450000000000003,0.08,-85.64,0.33
53,-17.1,0.08,-85.52,0.33
54,-16.75,0.08,-85.4,0.33
55,-16.400000000000002,0.08,-85.28,0.33
56,-16.05,0.08,-85.16,0.33
57,-15.700000000000003,0.08,-85.04,0.33
58,-15.350000000000001,0.08,-84.92,0.47000000000000003
59,-15.0,0.08,-84.8,0.47000000000000003
60,-14.650000000000002,0.1,-84.68,0.47000000000000003
61,-14.3,0.1,-84.56,0.47000000000000003
62,-13.950000000000003,0.11,-84.44,0.47000000000000003
63,-13.600000000000001,0.11,-84.32,0.47000000000000003
64,-13.25,0.11,-84.2,0.47000000000000003
65,-12.900000000000002,0.12,-84.08,0.47000000000000003
66,-12.55,0.12,-83.96000000000001,0.66
67,-12.200000000000003,0.12,-83.84,0.66
68,-11.850000000000001,0.12,-83.72,0.66
69,-11.5,0.12,-83.6,0.66
70,-11.150000000000002,0.12,-83.48,0.66
71,-10.8,0.12,-83.36,0.66
72,-10.450000000000003,0.12,-83.24,0.66
73,-10.100000000000001,0.12,-83.12,0.66
74,-9.75,0.13,-83.0,0.66
75,-9.400000000000002,0.13,-82.88,0.77
76,-9.05,0.13,-82.76,0.77
77,-8.700000000000003,0.14,-82.64,0.77
78,-8.350000000000001,0.14,-82.52,0.77
79,-8.0,0.14,-82.4,0.77
80,-7.650000000000002,0.14,-82.28,0.77
81,-7.300000000000001,0.14,-82.16,0.77
82,-6.950000000000003,0.16,-82.04,0.77
83,-6.600000000000001,0.16,-81.92,0.88
84,-6.2500000000000036,0.16,-81.8,0.88
85,-5.900000000000002,0.23,-81.68,0.88
86,-5.550000000000001,0.23,-81.56,0.88
87,-5.200000000000003,0.23,-81.44,0.88
88,-4.850000000000001,0.39,-81.32,0.88
89,-4.5000000000000036,0.39,-81.2,0.88
90,-4.150000000000002,0.39,-81.08,0.88
91,-3.8000000000000043,0.5900000000000001,-80.96000000000001,0.99
92,-3.450000000000003,0.5900000000000001,-80.84,0.99
93,-3.1000000000000014,0.5900000000000001,-80.72,0.99
94,-2.75,0.78,-80.6,0.99
95,-2.4000000000000057,0.78,-80.48,0.99
96,-2.0500000000000043,0.78,-80.36,0.99
97,-1.7000000000000028,0.9500000000000001,-80.24,0.99
98,-1.3500000000000014,0.9500000000000001,-80.12,0.99
99,-1.0,1.0,-80.0,1.0


==> data/chip_8/sl_1_bl_6/gen_csv/cycle-to-cycle-gen-V-0.25.csv <==
,curr_reset_x,curr_reset_cdf,curr_set_x,curr_set_cdf
0,-107.91,0.01,-114.84,0.02
1,-106.82,0.01,-113.68,0.02
2,-105.73,0.01,-112.52,0.03
3,-104.64,0.01,-111.36,0.05
4,-103.55,0.01,-110.2,0.08
5,-102.46,0.01,-109.04,0.14
6,-101.37,0.01,-107.88,0.29000000000000004
7,-100.28,0.01,-106.72,0.38
8,-99.19,0.01,-105.56,0.5
9,-98.1,0.01,-104.4,0.66
10,-97.01,0.01,-103.24,0.8300000000000001
11,-95.92,0.01,-102.08,0.9400000000000001
12,-94.83,0.01,-100.92,0.9900000000000001
13,-93.74,0.01,-99.76,0.9900000000000001
14,-92.65,0.01,-98.6,0.9900000000000001
15,-91.56,0.01,-97.44,0.9900000000000001
16,-90.47,0.01,-96.28,0.9900000000000001
17,-89.38,0.01,-95.12,0.9900000000000001
18,-88.28999999999999,0.01,-93.96000000000001,0.9900000000000001
19,-87.2,0.01,-92.8,0.9900000000000001
20,-86.11,0.01,-91.64,0.9900000000000001
21,-85.02,0.01,-90.48,0.9900000000000001
22,-83.93,0.01,-89.32,0.9900000000000001
23,-82.84,0.01,-88.16,0.9900000000000001
24,-81.75,0.01,-87.0,0.9900000000000001
25,-80.66,0.01,-85.84,0.9900000000000001
26,-79.57,0.01,-84.68,0.9900000000000001
27,-78.47999999999999,0.01,-83.52000000000001,0.9900000000000001
28,-77.39,0.01,-82.36,0.9900000000000001
29,-76.3,0.01,-81.2,0.9900000000000001
30,-75.21000000000001,0.01,-80.03999999999999,0.9900000000000001
31,-74.12,0.01,-78.88,0.9900000000000001
32,-73.03,0.01,-77.72,0.9900000000000001
33,-71.94,0.01,-76.56,0.9900000000000001
34,-70.85,0.01,-75.4,0.9900000000000001
35,-69.75999999999999,0.01,-74.24000000000001,0.9900000000000001
36,-68.66999999999999,0.01,-73.08000000000001,0.9900000000000001
37,-67.58,0.01,-71.92,0.9900000000000001
38,-66.49,0.01,-70.76,0.9900000000000001
39,-65.4,0.01,-69.6,0.9900000000000001
40,-64.31,0.01,-68.44,0.9900000000000001
41,-63.22,0.01,-67.28,0.9900000000000001
42,-62.129999999999995,0.01,-66.12,0.9900000000000001
43,-61.04,0.01,-64.96000000000001,0.9900000000000001
44,-59.949999999999996,0.01,-63.800000000000004,0.9900000000000001
45,-58.86,0.01,-62.64,0.9900000000000001
46,-57.769999999999996,0.01,-61.480000000000004,0.9900000000000001
47,-56.67999999999999,0.01,-60.32000000000001,0.9900000000000001
48,-55.589999999999996,0.01,-59.160000000000004,0.9900000000000001
49,-54.49999999999999,0.01,-58.00000000000001,0.9900000000000001
50,-53.41,0.01,-56.84,0.9900000000000001
51,-52.31999999999999,0.01,-55.68000000000001,0.9900000000000001
52,-51.23,0.01,-54.52,0.9900000000000001
53,-50.13999999999999,0.01,-53.36000000000001,0.9900000000000001
54,-49.05,0.01,-52.2,0.9900000000000001
55,-47.959999999999994,0.01,-51.040000000000006,0.9900000000000001
56,-46.87,0.01,-49.88000000000001,0.9900000000000001
57,-45.779999999999994,0.01,-48.72,0.9900000000000001
58,-44.69,0.02,-47.56,0.9900000000000001
59,-43.599999999999994,0.02,-46.400000000000006,0.9900000000000001
60,-42.50999999999999,0.02,-45.24000000000001,0.9900000000000001
61,-41.42,0.02,-44.08,0.9900000000000001
62,-40.33,0.02,-42.92,0.9900000000000001
63,-39.239999999999995,0.04,-41.760000000000005,0.9900000000000001
64,-38.14999999999999,0.06,-40.60000000000001,0.9900000000000001
65,-37.05999999999999,0.06,-39.44000000000001,0.9900000000000001
66,-35.97,0.06,-38.28,0.9900000000000001
67,-34.879999999999995,0.06,-37.120000000000005,0.9900000000000001
68,-33.78999999999999,0.06,-35.96000000000001,0.9900000000000001
69,-32.69999999999999,0.06,-34.80000000000001,0.9900000000000001
70,-31.61,0.06,-33.64,0.9900000000000001
71,-30.519999999999996,0.06999999999999999,-32.480000000000004,0.9900000000000001
72,-29.429999999999993,0.07999999999999999,-31.320000000000007,0.9900000000000001
73,-28.33999999999999,0.07999999999999999,-30.16000000000001,0.9900000000000001
74,-27.25,0.07999999999999999,-29.0,0.9900000000000001
75,-26.159999999999997,0.07999999999999999,-27.840000000000003,0.9900000000000001
76,-25.069999999999993,0.07999999999999999,-26.680000000000007,0.9900000000000001
77,-23.97999999999999,0.07999999999999999,-25.52000000000001,0.9900000000000001
78,-22.89,0.07999999999999999,-24.36,0.9900000000000001
79,-21.799999999999997,0.07999999999999999,-23.200000000000003,0.9900000000000001
80,-20.709999999999994,0.08999999999999998,-22.040000000000006,0.9900000000000001
81,-19.61999999999999,0.08999999999999998,-20.88000000000001,0.9900000000000001
82,-18.529999999999987,0.08999999999999998,-19.720000000000013,0.9900000000000001
83,-17.439999999999998,0.08999999999999998,-18.560000000000002,0.9900000000000001
84,-16.349999999999994,0.10999999999999999,-17.400000000000006,0.9900000000000001
85,-15.259999999999991,0.11999999999999998,-16.24000000000001,0.9900000000000001
86,-14.169999999999987,0.11999999999999998,-15.080000000000013,0.9900000000000001
87,-13.079999999999998,0.11999999999999998,-13.920000000000002,0.9900000000000001
88,-11.989999999999995,0.13999999999999999,-12.760000000000005,0.9900000000000001
89,-10.899999999999991,0.13999999999999999,-11.600000000000009,0.9900000000000001
90,-9.809999999999988,0.19,-10.440000000000012,0.9900000000000001
91,-8.719999999999999,0.19,-9.280000000000001,0.9900000000000001
92,-7.6299999999999955,0.21,-8.120000000000005,0.9900000000000001
93,-6.539999999999992,0.28,-6.960000000000008,0.9900000000000001
94,-5.449999999999989,0.38,-5.800000000000011,0.9900000000000001
95,-4.359999999999985,0.56,-4.640000000000015,0.9900000000000001
96,-3.269999999999996,0.7200000000000001,-3.480000000000004,0.9900000000000001
97,-2.1799999999999926,0.8200000000000001,-2.3200000000000074,0.9900000000000001
98,-1.0899999999999892,0.93,-1.1600000000000108,0.9900000000000001
99,0.0,1.0,0.0,1.0


==> data/chip_8/sl_1_bl_6/gen_csv/cycle-to-cycle-gen-V-0.3.csv <==
,curr_reset_x,curr_reset_cdf,curr_set_x,curr_set_cdf
0,-47.53,0.01,-136.84,0.01
1,-47.06,0.01,-136.68,0.01
2,-46.59,0.01,-136.52,0.01
3,-46.12,0.01,-136.36,0.01
4,-45.65,0.01,-136.2,0.01
5,-45.18,0.01,-136.04,0.01
6,-44.71,0.02,-135.88,0.01
7,-44.24,0.02,-135.72,0.01
8,-43.77,0.02,-135.56,0.01
9,-43.3,0.02,-135.4,0.01
10,-42.83,0.02,-135.24,0.01
11,-42.36,0.02,-135.08,0.01
12,-41.89,0.02,-134.92,0.02
13,-41.42,0.02,-134.76,0.02
14,-40.95,0.02,-134.6,0.02
15,-40.480000000000004,0.02,-134.44,0.02
16,-40.01,0.02,-134.28,0.02
17,-39.54,0.03,-134.12,0.02
18,-39.07,0.03,-133.96,0.06
19,-38.6,0.04,-133.8,0.06
20,-38.13,0.04,-133.64,0.06
21,-37.66,0.04,-133.48,0.06
22,-37.19,0.04,-133.32,0.06
23,-36.72,0.04,-133.16,0.06
24,-36.25,0.04,-133.0,0.06
25,-35.78,0.05,-132.84,0.09
26,-35.31,0.05,-132.68,0.09
27,-34.84,0.060000000000000005,-132.52,0.09
28,-34.370000000000005,0.060000000000000005,-132.36,0.09
29,-33.9,0.060000000000000005,-132.2,0.09
30,-33.43,0.060000000000000005,-132.04,0.09
31,-32.96,0.08,-131.88,0.14
32,-32.49,0.08,-131.72,0.14
33,-32.02,0.08,-131.56,0.14
34,-31.55,0.08,-131.4,0.14
35,-31.080000000000002,0.08,-131.24,0.14
36,-30.61,0.09,-131.08,0.14
37,-30.14,0.09,-130.92,0.25
38,-29.67,0.09,-130.76,0.25
39,-29.200000000000003,0.09,-130.6,0.25
40,-28.73,0.09,-130.44,0.25
41,-28.26,0.09,-130.28,0.25
42,-27.790000000000003,0.12,-130.12,0.25
43,-27.32,0.12,-129.96,0.3
44,-26.85,0.12,-129.8,0.3
45,-26.380000000000003,0.12,-129.64,0.3
46,-25.91,0.13,-129.48,0.3
47,-25.44,0.13,-129.32,0.3
48,-24.970000000000002,0.13,-129.16,0.3
49,-24.5,0.13,-129.0,0.3
50,-24.03,0.13,-128.84,0.38
51,-23.560000000000002,0.14,-128.68,0.38
52,-23.09,0.14,-128.52,0.38
53,-22.62,0.14,-128.36,0.38
54,-22.150000000000002,0.14,-128.2,0.38
55,-21.68,0.14,-128.04,0.38
56,-21.21,0.14,-127.88,0.48
57,-20.740000000000002,0.14,-127.72,0.48
58,-20.270000000000003,0.14,-127.56,0.48
59,-19.8,0.16,-127.4,0.48
60,-19.330000000000002,0.16,-127.24,0.48
61,-18.860000000000003,0.16,-127.08,0.48
62,-18.39,0.16,-126.92,0.61
63,-17.92,0.16,-126.76,0.61
64,-17.450000000000003,0.16,-126.6,0.61
65,-16.98,0.16,-126.44,0.61
66,-16.51,0.16,-126.28,0.61
67,-16.040000000000003,0.16,-126.12,0.61
68,-15.57,0.16,-125.96,0.69
69,-15.100000000000001,0.16,-125.8,0.69
70,-14.630000000000003,0.17,-125.64,0.69
71,-14.160000000000004,0.17,-125.48,0.69
72,-13.690000000000005,0.18000000000000002,-125.32,0.69
73,-13.219999999999999,0.18000000000000002,-125.16,0.69
74,-12.75,0.19000000000000003,-125.0,0.69
75,-12.280000000000001,0.19000000000000003,-124.84,0.8099999999999999
76,-11.810000000000002,0.20000000000000004,-124.68,0.8099999999999999
77,-11.340000000000003,0.20000000000000004,-124.52,0.8099999999999999
78,-10.870000000000005,0.22000000000000003,-124.36,0.8099999999999999
79,-10.400000000000006,0.22000000000000003,-124.2,0.8099999999999999
80,-9.93,0.22000000000000003,-124.03999999999999,0.8099999999999999
81,-9.46,0.22000000000000003,-123.88,0.8799999999999999
82,-8.990000000000002,0.26,-123.72,0.8799999999999999
83,-8.520000000000003,0.26,-123.56,0.8799999999999999
84,-8.050000000000004,0.26,-123.4,0.8799999999999999
85,-7.580000000000005,0.29000000000000004,-123.24,0.8799999999999999
86,-7.109999999999999,0.29000000000000004,-123.08,0.8799999999999999
87,-6.640000000000001,0.4,-122.92,0.9299999999999999
88,-6.170000000000002,0.4,-122.76,0.9299999999999999
89,-5.700000000000003,0.56,-122.6,0.9299999999999999
90,-5.230000000000004,0.56,-122.44,0.9299999999999999
91,-4.760000000000005,0.67,-122.28,0.9299999999999999
92,-4.289999999999999,0.67,-122.12,0.9299999999999999
93,-3.8200000000000003,0.81,-121.96,0.98
94,-3.3500000000000014,0.81,-121.8,0.98
95,-2.8800000000000026,0.9,-121.64,0.98
96,-2.4100000000000037,0.9,-121.48,0.98
97,-1.9400000000000048,0.99,-121.32,0.98
98,-1.470000000000006,0.99,-121.16,0.98
99,-1.0,1.0,-121.0,1.0


==> data/chip_8/sl_1_bl_6/gen_csv/cycle-to-cycle-gen-V0.1.csv <==
,curr_reset_x,curr_reset_cdf,curr_set_x,curr_set_cdf
0,0.27,0.03,39.06,0.02
1,0.54,0.03,39.12,0.02
2,0.81,0.03,39.18,0.02
3,1.08,0.37,39.24,0.02
4,1.35,0.37,39.3,0.02
5,1.62,0.37,39.36,0.02
6,1.8900000000000001,0.37,39.42,0.02
7,2.16,0.74,39.48,0.02
8,2.43,0.74,39.54,0.02
9,2.7,0.74,39.6,0.02
10,2.97,0.74,39.66,0.02
11,3.24,0.79,39.72,0.02
12,3.5100000000000002,0.79,39.78,0.02
13,3.7800000000000002,0.79,39.84,0.02
14,4.050000000000001,0.8300000000000001,39.9,0.02
15,4.32,0.8300000000000001,39.96,0.02
16,4.59,0.8300000000000001,40.02,0.25
17,4.86,0.8300000000000001,40.08,0.25
18,5.130000000000001,0.8400000000000001,40.14,0.25
19,5.4,0.8400000000000001,40.2,0.25
20,5.67,0.8400000000000001,40.26,0.25
21,5.94,0.8400000000000001,40.32,0.25
22,6.210000000000001,0.8500000000000001,40.38,0.25
23,6.48,0.8500000000000001,40.44,0.25
24,6.75,0.8500000000000001,40.5,0.25
25,7.0200000000000005,0.8600000000000001,40.56,0.25
26,7.290000000000001,0.8600000000000001,40.62,0.25
27,7.5600000000000005,0.8600000000000001,40.68,0.25
28,7.83,0.8600000000000001,40.74,0.25
29,8.100000000000001,0.8700000000000001,40.8,0.25
30,8.370000000000001,0.8700000000000001,40.86,0.25
31,8.64,0.8700000000000001,40.92,0.25
32,8.91,0.8700000000000001,40.98,0.25
33,9.18,0.8900000000000001,41.04,0.55
34,9.450000000000001,0.8900000000000001,41.1,0.55
35,9.72,0.8900000000000001,41.16,0.55
36,9.99,0.8900000000000001,41.22,0.55
37,10.260000000000002,0.9000000000000001,41.28,0.55
38,10.530000000000001,0.9000000000000001,41.34,0.55
39,10.8,0.9000000000000001,41.4,0.55
40,11.07,0.9200000000000002,41.46,0.55
41,11.34,0.9200000000000002,41.52,0.55
42,11.610000000000001,0.9200000000000002,41.58,0.55
43,11.88,0.9200000000000002,41.64,0.55
44,12.15,0.9300000000000002,41.7,0.55
45,12.420000000000002,0.9300000000000002,41.76,0.55
46,12.690000000000001,0.9300000000000002,41.82,0.55
47,12.96,0.9300000000000002,41.88,0.55
48,13.23,0.9600000000000002,41.94,0.55
49,13.5,0.9600000000000002,42.0,0.55
50,13.770000000000001,0.9600000000000002,42.06,0.7100000000000001
51,14.040000000000001,0.9600000000000002,42.12,0.7100000000000001
52,14.31,0.9600000000000002,42.18,0.7100000000000001
53,14.580000000000002,0.9600000000000002,42.24,0.7100000000000001
54,14.850000000000001,0.9600000000000002,42.3,0.7100000000000001
55,15.120000000000001,0.9800000000000002,42.36,0.7100000000000001
56,15.39,0.9800000000000002,42.42,0.7100000000000001
57,15.66,0.9800000000000002,42.48,0.7100000000000001
58,15.930000000000001,0.9800000000000002,42.54,0.7100000000000001
59,16.200000000000003,0.9900000000000002,42.6,0.7100000000000001
60,16.470000000000002,0.9900000000000002,42.66,0.7100000000000001
61,16.740000000000002,0.9900000000000002,42.72,0.7100000000000001
62,17.01,0.9900000000000002,42.78,0.7100000000000001
63,17.28,0.9900000000000002,42.84,0.7100000000000001
64,17.55,0.9900000000000002,42.9,0.7100000000000001
65,17.82,0.9900000000000002,42.96,0.7100000000000001
66,18.09,0.9900000000000002,43.019999999999996,0.8800000000000001
67,18.36,0.9900000000000002,43.08,0.8800000000000001
68,18.630000000000003,0.9900000000000002,43.14,0.8800000000000001
69,18.900000000000002,0.9900000000000002,43.2,0.8800000000000001
70,19.17,0.9900000000000002,43.26,0.8800000000000001
71,19.44,0.9900000000000002,43.32,0.8800000000000001
72,19.71,0.9900000000000002,43.38,0.8800000000000001
73,19.98,0.9900000000000002,43.44,0.8800000000000001
74,20.25,0.9900000000000002,43.5,0.8800000000000001
75,20.520000000000003,0.9900000000000002,43.56,0.8800000000000001
76,20.790000000000003,0.9900000000000002,43.62,0.8800000000000001
77,21.060000000000002,0.9900000000000002,43.68,0.8800000000000001
78,21.330000000000002,0.9900000000000002,43.74,0.8800000000000001
79,21.6,0.9900000000000002,43.8,0.8800000000000001
80,21.87,0.9900000000000002,43.86,0.8800000000000001
81,22.14,0.9900000000000002,43.92,0.8800000000000001
82,22.41,0.9900000000000002,43.98,0.8800000000000001
83,22.68,0.9900000000000002,44.04,0.9800000000000001
84,22.950000000000003,0.9900000000000002,44.1,0.9800000000000001
85,23.220000000000002,0.9900000000000002,44.16,0.9800000000000001
86,23.490000000000002,0.9900000000000002,44.22,0.9800000000000001
87,23.76,0.9900000000000002,44.28,0.9800000000000001
88,24.03,0.9900000000000002,44.34,0.9800000000000001
89,24.3,0.9900000000000002,44.4,0.9800000000000001
90,24.57,0.9900000000000002,44.46,0.9800000000000001
91,24.840000000000003,0.9900000000000002,44.519999999999996,0.9800000000000001
92,25.110000000000003,0.9900000000000002,44.58,0.9800000000000001
93,25.380000000000003,0.9900000000000002,44.64,0.9800000000000001
94,25.650000000000002,0.9900000000000002,44.7,0.9800000000000001
95,25.92,0.9900000000000002,44.76,0.9800000000000001
96,26.19,0.9900000000000002,44.82,0.9800000000000001
97,26.46,0.9900000000000002,44.88,0.9800000000000001
98,26.73,0.9900000000000002,44.94,0.9800000000000001
99,27.0,1.0000000000000002,45.0,1.0


==> data/chip_8/sl_1_bl_6/gen_csv/cycle-to-cycle-gen-V0.15.csv <==
,curr_reset_x,curr_reset_cdf,curr_set_x,curr_set_cdf
0,0.43,0.01,58.1,0.01
1,0.86,0.01,58.2,0.01
2,1.29,0.11,58.3,0.01
3,1.72,0.11,58.4,0.01
4,2.15,0.39,58.5,0.01
5,2.58,0.39,58.6,0.01
6,3.01,0.5800000000000001,58.7,0.01
7,3.44,0.5800000000000001,58.8,0.01
8,3.87,0.5800000000000001,58.9,0.01
9,4.3,0.6400000000000001,59.0,0.01
10,4.7299999999999995,0.6400000000000001,59.1,0.02
11,5.16,0.6900000000000002,59.2,0.02
12,5.59,0.6900000000000002,59.3,0.02
13,6.02,0.7100000000000002,59.4,0.02
14,6.45,0.7100000000000002,59.5,0.02
15,6.88,0.7100000000000002,59.6,0.02
16,7.31,0.7300000000000002,59.7,0.02
17,7.74,0.7300000000000002,59.8,0.02
18,8.17,0.7300000000000002,59.9,0.02
19,8.6,0.7300000000000002,60.0,0.02
20,9.03,0.7300000000000002,60.1,0.1
21,9.459999999999999,0.7300000000000002,60.2,0.1
22,9.89,0.7300000000000002,60.3,0.1
23,10.32,0.7300000000000002,60.4,0.1
24,10.75,0.7300000000000002,60.5,0.1
25,11.18,0.7400000000000002,60.6,0.1
26,11.61,0.7400000000000002,60.7,0.1
27,12.04,0.7500000000000002,60.8,0.1
28,12.47,0.7500000000000002,60.9,0.1
29,12.9,0.7500000000000002,61.0,0.1
30,13.33,0.7600000000000002,61.1,0.33
31,13.76,0.7600000000000002,61.2,0.33
32,14.19,0.7700000000000002,61.3,0.33
33,14.62,0.7700000000000002,61.4,0.33
34,15.049999999999999,0.7900000000000003,61.5,0.33
35,15.48,0.7900000000000003,61.6,0.33
36,15.91,0.7900000000000003,61.7,0.33
37,16.34,0.8000000000000003,61.8,0.33
38,16.77,0.8000000000000003,61.9,0.33
39,17.2,0.8100000000000003,62.0,0.33
40,17.63,0.8100000000000003,62.1,0.47000000000000003
41,18.06,0.8100000000000003,62.2,0.47000000000000003
42,18.49,0.8100000000000003,62.3,0.47000000000000003
43,18.919999999999998,0.8100000000000003,62.4,0.47000000000000003
44,19.35,0.8100000000000003,62.5,0.47000000000000003
45,19.78,0.8100000000000003,62.6,0.47000000000000003
46,20.21,0.8100000000000003,62.7,0.47000000000000003
47,20.64,0.8100000000000003,62.8,0.47000000000000003
48,21.07,0.8200000000000003,62.9,0.47000000000000003
49,21.5,0.8200000000000003,63.0,0.47000000000000003
50,21.93,0.8200000000000003,63.1,0.72
51,22.36,0.8200000000000003,63.2,0.72
52,22.79,0.8200000000000003,63.3,0.72
53,23.22,0.8300000000000003,63.4,0.72
54,23.65,0.8300000000000003,63.5,0.72
55,24.08,0.8300000000000003,63.6,0.72
56,24.509999999999998,0.8300000000000003,63.7,0.72
57,24.94,0.8300000000000003,63.8,0.72
58,25.37,0.8500000000000003,63.9,0.72
59,25.8,0.8500000000000003,64.0,0.72
60,26.23,0.8600000000000003,64.1,0.85
61,26.66,0.8600000000000003,64.2,0.85
62,27.09,0.8600000000000003,64.3,0.85
63,27.52,0.8600000000000003,64.4,0.85
64,27.95,0.8600000000000003,64.5,0.85
65,28.38,0.8600000000000003,64.6,0.85
66,28.81,0.8600000000000003,64.7,0.85
67,29.24,0.8600000000000003,64.8,0.85
68,29.669999999999998,0.8600000000000003,64.9,0.85
69,30.099999999999998,0.8900000000000003,65.0,0.85
70,30.53,0.8900000000000003,65.1,0.95
71,30.96,0.8900000000000003,65.2,0.95
72,31.39,0.9200000000000004,65.3,0.95
73,31.82,0.9200000000000004,65.4,0.95
74,32.25,0.9300000000000004,65.5,0.95
75,32.68,0.9300000000000004,65.6,0.95
76,33.11,0.9400000000000004,65.7,0.95
77,33.54,0.9400000000000004,65.8,0.95
78,33.97,0.9400000000000004,65.9,0.95
79,34.4,0.9500000000000004,66.0,0.95
80,34.83,0.9500000000000004,66.1,0.98
81,35.26,0.9600000000000004,66.2,0.98
82,35.69,0.9600000000000004,66.3,0.98
83,36.12,0.9600000000000004,66.4,0.98
84,36.55,0.9600000000000004,66.5,0.98
85,36.98,0.9600000000000004,66.6,0.98
86,37.41,0.9600000000000004,66.7,0.98
87,37.839999999999996,0.9600000000000004,66.8,0.98
88,38.269999999999996,0.9600000000000004,66.9,0.98
89,38.7,0.9600000000000004,67.0,0.98
90,39.13,0.9700000000000004,67.1,0.99
91,39.56,0.9700000000000004,67.2,0.99
92,39.99,0.9700000000000004,67.3,0.99
93,40.42,0.9700000000000004,67.4,0.99
94,40.85,0.9700000000000004,67.5,0.99
95,41.28,0.9800000000000004,67.6,0.99
96,41.71,0.9800000000000004,67.7,0.99
97,42.14,0.9900000000000004,67.8,0.99
98,42.57,0.9900000000000004,67.9,0.99
99,43.0,1.0000000000000004,68.0,1.0


==> data/chip_8/sl_1_bl_6/gen_csv/cycle-to-cycle-gen-V0.2.csv <==
,curr_reset_x,curr_reset_cdf,curr_set_x,curr_set_cdf
0,1.83,0.09,78.12,0.02
1,2.66,0.27,78.24,0.02
2,3.4899999999999998,0.5,78.36,0.02
3,4.32,0.69,78.48,0.02
4,5.1499999999999995,0.72,78.6,0.02
5,5.9799999999999995,0.72,78.72,0.02
6,6.81,0.77,78.84,0.02
7,7.64,0.77,78.96,0.02
8,8.469999999999999,0.78,79.08,0.11
9,9.299999999999999,0.78,79.2,0.11
10,10.129999999999999,0.79,79.32,0.11
11,10.959999999999999,0.79,79.44,0.11
12,11.79,0.79,79.56,0.11
13,12.62,0.79,79.68,0.11
14,13.45,0.79,79.8,0.11
15,14.28,0.8,79.92,0.11
16,15.11,0.8,80.04,0.22
17,15.94,0.8,80.16,0.22
18,16.77,0.81,80.28,0.22
19,17.599999999999998,0.81,80.4,0.22
20,18.43,0.81,80.52,0.22
21,19.259999999999998,0.81,80.64,0.22
22,20.09,0.81,80.76,0.22
23,20.919999999999998,0.81,80.88,0.22
24,21.75,0.81,81.0,0.22
25,22.58,0.81,81.12,0.37
26,23.41,0.81,81.24,0.37
27,24.24,0.81,81.36,0.37
28,25.07,0.8200000000000001,81.48,0.37
29,25.9,0.8200000000000001,81.6,0.37
30,26.73,0.8300000000000001,81.72,0.37
31,27.56,0.8400000000000001,81.84,0.37
32,28.389999999999997,0.8500000000000001,81.96,0.37
33,29.22,0.8500000000000001,82.08,0.6
34,30.049999999999997,0.8500000000000001,82.2,0.6
35,30.88,0.8500000000000001,82.32,0.6
36,31.709999999999997,0.8600000000000001,82.44,0.6
37,32.54,0.8600000000000001,82.56,0.6
38,33.37,0.8600000000000001,82.68,0.6
39,34.199999999999996,0.8600000000000001,82.8,0.6
40,35.03,0.8600000000000001,82.92,0.6
41,35.86,0.8600000000000001,83.04,0.72
42,36.69,0.8600000000000001,83.16,0.72
43,37.519999999999996,0.8600000000000001,83.28,0.72
44,38.35,0.8600000000000001,83.4,0.72
45,39.18,0.8700000000000001,83.52,0.72
46,40.01,0.8800000000000001,83.64,0.72
47,40.839999999999996,0.8800000000000001,83.76,0.72
48,41.669999999999995,0.9000000000000001,83.88,0.72
49,42.5,0.9100000000000001,84.0,0.72
50,43.33,0.9200000000000002,84.12,0.82
51,44.16,0.9200000000000002,84.24,0.82
52,44.989999999999995,0.9200000000000002,84.36,0.82
53,45.82,0.9300000000000002,84.48,0.82
54,46.65,0.9300000000000002,84.6,0.82
55,47.48,0.9300000000000002,84.72,0.82
56,48.309999999999995,0.9300000000000002,84.84,0.82
57,49.14,0.9300000000000002,84.96,0.82
58,49.97,0.9300000000000002,85.08,0.8799999999999999
59,50.8,0.9400000000000002,85.2,0.8799999999999999
60,51.629999999999995,0.9400000000000002,85.32,0.8799999999999999
61,52.46,0.9400000000000002,85.44,0.8799999999999999
62,53.29,0.9500000000000002,85.56,0.8799999999999999
63,54.12,0.9500000000000002,85.68,0.8799999999999999
64,54.949999999999996,0.9500000000000002,85.8,0.8799999999999999
65,55.779999999999994,0.9500000000000002,85.92,0.8799999999999999
66,56.61,0.9600000000000002,86.03999999999999,0.95
67,57.44,0.9600000000000002,86.16,0.95
68,58.269999999999996,0.9600000000000002,86.28,0.95
69,59.099999999999994,0.9700000000000002,86.4,0.95
70,59.93,0.9700000000000002,86.52,0.95
71,60.76,0.9700000000000002,86.64,0.95
72,61.589999999999996,0.9900000000000002,86.76,0.95
73,62.419999999999995,0.9900000000000002,86.88,0.95
74,63.25,0.9900000000000002,87.0,0.95
75,64.08,0.9900000000000002,87.12,0.98
76,64.91,0.9900000000000002,87.24,0.98
77,65.74,0.9900000000000002,87.36,0.98
78,66.57,0.9900000000000002,87.48,0.98
79,67.39999999999999,0.9900000000000002,87.6,0.98
80,68.22999999999999,0.9900000000000002,87.72,0.98
81,69.06,0.9900000000000002,87.84,0.98
82,69.89,0.9900000000000002,87.96,0.98
83,70.72,0.9900000000000002,88.08,0.98
84,71.55,0.9900000000000002,88.2,0.98
85,72.38,0.9900000000000002,88.32,0.98
86,73.21,0.9900000000000002,88.44,0.98
87,74.03999999999999,0.9900000000000002,88.56,0.98
88,74.86999999999999,0.9900000000000002,88.68,0.98
89,75.7,0.9900000000000002,88.8,0.98
90,76.53,0.9900000000000002,88.92,0.98
91,77.36,0.9900000000000002,89.03999999999999,0.99
92,78.19,0.9900000000000002,89.16,0.99
93,79.02,0.9900000000000002,89.28,0.99
94,79.85,0.9900000000000002,89.4,0.99
95,80.67999999999999,0.9900000000000002,89.52,0.99
96,81.50999999999999,0.9900000000000002,89.64,0.99
97,82.33999999999999,0.9900000000000002,89.76,0.99
98,83.17,0.9900000000000002,89.88,0.99
99,84.0,1.0000000000000002,90.0,1.0


==> data/chip_8/sl_1_bl_6/gen_csv/cycle-to-cycle-gen-V0.25.csv <==
,curr_reset_x,curr_reset_cdf,curr_set_x,curr_set_cdf
0,1.8599999999999999,0.01,1.11,0.01
1,2.7199999999999998,0.12,2.22,0.01
2,3.58,0.25,3.33,0.01
3,4.4399999999999995,0.39,4.44,0.01
4,5.3,0.52,5.550000000000001,0.01
5,6.16,0.6,6.66,0.01
6,7.02,0.6,7.7700000000000005,0.01
7,7.88,0.6,8.88,0.01
8,8.74,0.63,9.99,0.01
9,9.6,0.64,11.100000000000001,0.01
10,10.459999999999999,0.65,12.21,0.01
11,11.32,0.65,13.32,0.01
12,12.18,0.65,14.430000000000001,0.01
13,13.04,0.66,15.540000000000001,0.01
14,13.9,0.66,16.650000000000002,0.01
15,14.76,0.66,17.76,0.01
16,15.62,0.67,18.87,0.01
17,16.48,0.67,19.98,0.01
18,17.34,0.67,21.090000000000003,0.01
19,18.2,0.68,22.200000000000003,0.01
20,19.06,0.68,23.310000000000002,0.01
21,19.919999999999998,0.68,24.42,0.01
22,20.78,0.68,25.53,0.01
23,21.64,0.68,26.64,0.01
24,22.5,0.68,27.750000000000004,0.01
25,23.36,0.68,28.860000000000003,0.01
26,24.22,0.68,29.970000000000002,0.01
27,25.08,0.68,31.080000000000002,0.01
28,25.94,0.68,32.190000000000005,0.01
29,26.8,0.68,33.300000000000004,0.01
30,27.66,0.68,34.410000000000004,0.01
31,28.52,0.68,35.52,0.01
32,29.38,0.68,36.63,0.01
33,30.24,0.68,37.74,0.01
34,31.099999999999998,0.68,38.85,0.01
35,31.96,0.68,39.96,0.01
36,32.82,0.68,41.07,0.01
37,33.68,0.68,42.18000000000001,0.01
38,34.54,0.68,43.290000000000006,0.01
39,35.4,0.68,44.400000000000006,0.01
40,36.26,0.68,45.510000000000005,0.01
41,37.12,0.68,46.620000000000005,0.01
42,37.98,0.68,47.730000000000004,0.01
43,38.839999999999996,0.6900000000000001,48.84,0.01
44,39.7,0.6900000000000001,49.95,0.01
45,40.56,0.7000000000000001,51.06,0.01
46,41.42,0.7000000000000001,52.17,0.01
47,42.28,0.7000000000000001,53.28,0.01
48,43.14,0.7000000000000001,54.39000000000001,0.01
49,44.0,0.7000000000000001,55.50000000000001,0.01
50,44.86,0.7000000000000001,56.61000000000001,0.01
51,45.72,0.7000000000000001,57.720000000000006,0.01
52,46.58,0.7100000000000001,58.830000000000005,0.01
53,47.44,0.7100000000000001,59.940000000000005,0.01
54,48.3,0.7200000000000001,61.050000000000004,0.01
55,49.16,0.7300000000000001,62.160000000000004,0.01
56,50.019999999999996,0.7300000000000001,63.27,0.01
57,50.88,0.7300000000000001,64.38000000000001,0.01
58,51.74,0.7300000000000001,65.49000000000001,0.01
59,52.6,0.7400000000000001,66.60000000000001,0.01
60,53.46,0.7400000000000001,67.71000000000001,0.01
61,54.32,0.7500000000000001,68.82000000000001,0.01
62,55.18,0.7700000000000001,69.93,0.01
63,56.04,0.7800000000000001,71.04,0.01
64,56.9,0.7800000000000001,72.15,0.01
65,57.76,0.7800000000000001,73.26,0.01
66,58.62,0.7800000000000001,74.37,0.01
67,59.48,0.7900000000000001,75.48,0.01
68,60.339999999999996,0.7900000000000001,76.59,0.01
69,61.199999999999996,0.8000000000000002,77.7,0.01
70,62.06,0.8000000000000002,78.81,0.01
71,62.92,0.8000000000000002,79.92,0.01
72,63.78,0.8000000000000002,81.03,0.01
73,64.64,0.8100000000000002,82.14,0.01
74,65.5,0.8200000000000002,83.25000000000001,0.01
75,66.36,0.8200000000000002,84.36000000000001,0.01
76,67.22,0.8500000000000002,85.47000000000001,0.01
77,68.08,0.8500000000000002,86.58000000000001,0.01
78,68.94,0.8500000000000002,87.69000000000001,0.01
79,69.8,0.8600000000000002,88.80000000000001,0.01
80,70.66,0.8800000000000002,89.91000000000001,0.01
81,71.52,0.8800000000000002,91.02000000000001,0.01
82,72.38,0.8900000000000002,92.13000000000001,0.01
83,73.24,0.9000000000000002,93.24000000000001,0.01
84,74.1,0.9100000000000003,94.35000000000001,0.01
85,74.96,0.9100000000000003,95.46000000000001,0.01
86,75.82,0.9200000000000003,96.57000000000001,0.01
87,76.67999999999999,0.9200000000000003,97.68,0.01
88,77.53999999999999,0.9400000000000003,98.79,0.04
89,78.4,0.9500000000000003,99.9,0.05
90,79.26,0.9600000000000003,101.01,0.16999999999999998
91,80.12,0.9800000000000003,102.12,0.36
92,80.98,0.9800000000000003,103.23,0.49
93,81.84,0.9900000000000003,104.34,0.56
94,82.7,0.9900000000000003,105.45,0.7000000000000001
95,83.56,0.9900000000000003,106.56,0.8200000000000001
96,84.42,0.9900000000000003,107.67000000000002,0.9
97,85.28,0.9900000000000003,108.78000000000002,0.9400000000000001
98,86.14,0.9900000000000003,109.89000000000001,0.9900000000000001
99,87.0,1.0000000000000002,111.0,1.0


==> data/chip_8/sl_1_bl_6/gen_csv/cycle-to-cycle-gen-V0.3.csv <==
,curr_reset_x,curr_reset_cdf,curr_set_x,curr_set_cdf
0,3.2199999999999998,0.2,3.3,0.01
1,4.4399999999999995,0.34,4.6,0.01
2,5.66,0.47000000000000003,5.9,0.01
3,6.88,0.51,7.2,0.01
4,8.1,0.51,8.5,0.01
5,9.32,0.51,9.8,0.01
6,10.54,0.51,11.1,0.01
7,11.76,0.51,12.4,0.01
8,12.98,0.51,13.700000000000001,0.01
9,14.2,0.51,15.0,0.01
10,15.42,0.51,16.3,0.01
11,16.64,0.51,17.6,0.01
12,17.86,0.52,18.900000000000002,0.01
13,19.08,0.52,20.2,0.01
14,20.3,0.52,21.5,0.01
15,21.52,0.52,22.8,0.01
16,22.74,0.52,24.1,0.01
17,23.96,0.52,25.400000000000002,0.01
18,25.18,0.52,26.7,0.01
19,26.4,0.52,28.0,0.01
20,27.62,0.52,29.3,0.01
21,28.84,0.52,30.6,0.01
22,30.06,0.52,31.900000000000002,0.01
23,31.28,0.52,33.2,0.01
24,32.5,0.52,34.5,0.01
25,33.72,0.52,35.800000000000004,0.01
26,34.94,0.52,37.1,0.01
27,36.16,0.53,38.4,0.01
28,37.38,0.53,39.7,0.01
29,38.6,0.53,41.0,0.01
30,39.82,0.53,42.300000000000004,0.01
31,41.04,0.54,43.6,0.01
32,42.26,0.54,44.9,0.01
33,43.48,0.54,46.2,0.01
34,44.699999999999996,0.54,47.5,0.01
35,45.92,0.54,48.800000000000004,0.01
36,47.14,0.54,50.1,0.01
37,48.36,0.54,51.4,0.01
38,49.58,0.54,52.7,0.01
39,50.8,0.54,54.0,0.01
40,52.019999999999996,0.55,55.300000000000004,0.01
41,53.24,0.55,56.6,0.01
42,54.46,0.55,57.9,0.01
43,55.68,0.55,59.2,0.01
44,56.9,0.56,60.5,0.01
45,58.12,0.56,61.800000000000004,0.01
46,59.339999999999996,0.56,63.1,0.01
47,60.56,0.5700000000000001,64.4,0.01
48,61.78,0.5700000000000001,65.7,0.01
49,63.0,0.5800000000000001,67.0,0.01
50,64.22,0.5800000000000001,68.3,0.01
51,65.44,0.5900000000000001,69.60000000000001,0.01
52,66.66,0.5900000000000001,70.9,0.01
53,67.88,0.6100000000000001,72.2,0.01
54,69.1,0.6300000000000001,73.5,0.01
55,70.32,0.6300000000000001,74.8,0.01
56,71.53999999999999,0.6300000000000001,76.10000000000001,0.01
57,72.76,0.6500000000000001,77.4,0.01
58,73.98,0.6500000000000001,78.7,0.01
59,75.2,0.6600000000000001,80.0,0.01
60,76.42,0.6700000000000002,81.3,0.01
61,77.64,0.6700000000000002,82.60000000000001,0.01
62,78.86,0.6700000000000002,83.9,0.01
63,80.08,0.6800000000000002,85.2,0.01
64,81.3,0.6900000000000002,86.5,0.01
65,82.52,0.7000000000000002,87.8,0.01
66,83.74,0.7000000000000002,89.10000000000001,0.01
67,84.96,0.7100000000000002,90.4,0.01
68,86.17999999999999,0.7200000000000002,91.7,0.01
69,87.39999999999999,0.7200000000000002,93.0,0.01
70,88.62,0.7300000000000002,94.3,0.01
71,89.84,0.7400000000000002,95.60000000000001,0.01
72,91.06,0.7500000000000002,96.9,0.01
73,92.28,0.7700000000000002,98.2,0.01
74,93.5,0.7800000000000002,99.5,0.01
75,94.72,0.7900000000000003,100.8,0.01
76,95.94,0.8000000000000003,102.10000000000001,0.01
77,97.16,0.8300000000000003,103.4,0.01
78,98.38,0.8400000000000003,104.7,0.01
79,99.6,0.8800000000000003,106.0,0.01
80,100.82,0.8800000000000003,107.3,0.01
81,102.03999999999999,0.9200000000000004,108.60000000000001,0.01
82,103.25999999999999,0.9300000000000004,109.9,0.01
83,104.48,0.9300000000000004,111.2,0.01
84,105.7,0.9300000000000004,112.5,0.01
85,106.92,0.9400000000000004,113.8,0.01
86,108.14,0.9500000000000004,115.10000000000001,0.01
87,109.36,0.9600000000000004,116.4,0.01
88,110.58,0.9800000000000004,117.7,0.02
89,111.8,0.9800000000000004,119.0,0.03
90,113.02,0.9800000000000004,120.3,0.2
91,114.24,0.9800000000000004,121.60000000000001,0.27
92,115.46,0.9800000000000004,122.9,0.32
93,116.67999999999999,0.9800000000000004,124.2,0.5900000000000001
94,117.89999999999999,0.9800000000000004,125.5,0.7200000000000001
95,119.12,0.9800000000000004,126.80000000000001,0.8500000000000001
96,120.34,0.9800000000000004,128.10000000000002,0.9600000000000001
97,121.56,0.9800000000000004,129.4,0.9900000000000001
98,122.78,0.9800000000000004,130.70000000000002,0.9900000000000001
99,124.0,1.0000000000000004,132.0,1.0


==> data/chip_8/sl_1_bl_6/gen_csv/read-stability-gen-neg.csv <==
,x,reset_-0.1_curr,reset_-0.15_curr,reset_-0.2_curr,reset_-0.25_curr,reset_-0.3_curr,set_-0.1_curr,set_-0.15_curr,set_-0.2_curr,set_-0.25_curr,set_-0.3_curr
0,0,-1,-3,-9,-5,-9,-41,-65,-81,-106,-126
1,1,-1,-4,-13,-6,-12,-41,-65,-81,-105,-126
2,2,-1,-4,-8,-7,-11,-41,-65,-82,-105,-126
3,3,-1,-3,-13,-13,-13,-42,-65,-81,-106,-126
4,4,-2,-3,-9,-26,-9,-41,-65,-82,-106,-127
5,5,-1,-4,-23,-21,-9,-41,-65,-82,-105,-127
6,6,-1,-3,-16,-30,-9,-41,-65,-82,-105,-127
7,7,-1,-4,-14,-39,-10,-40,-65,-82,-105,-127
8,8,-1,-3,-10,-34,-15,-41,-64,-81,-105,-127
9,9,-1,-4,-14,-38,-15,-41,-64,-81,-105,-127
10,10,-1,-4,-13,-40,-13,-41,-64,-82,-105,-127
11,11,-2,-4,-12,-32,-12,-41,-64,-81,-105,-127
12,12,-1,-4,-16,-34,-17,-41,-64,-81,-105,-126
13,13,-2,-4,-11,-35,-8,-41,-64,-81,-105,-126
14,14,-1,-4,-15,-32,-10,-41,-64,-82,-105,-126
15,15,-2,-4,-15,-39,-11,-41,-64,-82,-105,-126
16,16,-2,-4,-16,-28,-10,-41,-64,-81,-105,-126
17,17,-1,-4,-16,-33,-10,-41,-65,-82,-105,-126
18,18,-2,-4,-20,-37,-10,-41,-64,-81,-105,-125
19,19,-1,-4,-16,-33,-10,-41,-64,-81,-105,-126
20,20,-2,-5,-14,-44,-9,-41,-64,-81,-105,-126
21,21,-2,-5,-12,-36,-9,-41,-64,-82,-105,-126
22,22,-1,-5,-15,-37,-9,-42,-64,-81,-105,-126
23,23,-2,-4,-14,-31,-9,-41,-64,-81,-105,-126
24,24,-2,-4,-14,-34,0,-42,-64,-81,-105,-127
25,25,-2,-4,-13,-33,-9,-41,-64,-81,-105,-127
26,26,-1,-4,-15,-36,-9,-41,-64,-81,-106,-126
27,27,-2,-5,-18,-32,-9,-41,-65,-81,-105,-127
28,28,-1,-6,-23,-35,-11,-41,-64,-81,-105,-126
29,29,-2,-12,-26,-33,-10,-41,-64,-81,-106,-127
30,30,-2,-12,-23,-29,-13,-41,-64,-81,-106,-126
31,31,-2,-7,-22,-31,-9,-41,-64,-81,-105,-127
32,32,-2,-7,-17,-33,-10,-41,-64,-81,-105,-127
33,33,-1,-13,-21,-40,-12,-41,-64,-81,-104,-126
34,34,-2,-11,-14,-33,-9,-41,-65,-81,-105,-127
35,35,-1,-16,-13,-40,-9,-41,-65,-81,-105,-126
36,36,-2,-19,-13,-42,-11,-40,-64,-81,-106,-126
37,37,-2,-21,-15,-46,-10,-41,-65,-81,-106,-127
38,38,-2,-20,-17,-42,-10,-41,-64,-81,-105,-127
39,39,-2,-21,-20,-42,-13,-41,-64,-81,-105,-126
40,40,-1,-20,-25,-33,-11,-41,-64,-81,-105,-127
41,41,-2,-19,-20,-34,-11,-40,-64,-81,-105,-128
42,42,-1,-16,-22,-44,-10,-41,-64,-81,-105,-127
43,43,-2,-19,-16,-36,-13,-41,-64,-81,-106,-126
44,44,-1,-20,-23,-35,-12,-41,-64,-81,-105,-127
45,45,-2,-18,-19,-34,-12,-41,-64,-81,-105,-126
46,46,-1,-23,-18,-39,-14,-41,-65,-81,-106,-127
47,47,-2,-24,-22,-33,-16,-42,-65,-81,-106,-127
48,48,-2,-26,-12,-37,-13,-41,-64,-80,-105,-127
49,49,-2,-24,-16,-35,-14,-42,-64,-81,-106,-127
50,50,-2,-30,-15,-25,-14,-42,-64,-81,-105,-128
51,51,-1,-25,-20,-31,-12,-41,-64,-82,-105,-127
52,52,-2,-28,-16,-38,-15,-41,-63,-80,-105,-128
53,53,-1,-27,-26,-41,-15,-41,-64,-81,-105,-127
54,54,-2,-25,-28,-34,-15,-41,-64,-80,-106,-128
55,55,-2,-24,-28,-41,-12,-41,-64,-80,-105,-127
56,56,-2,-27,-29,-38,-14,-41,-64,-81,-105,-128
57,57,-2,-27,-23,-42,-13,-41,-63,-80,-106,-128
58,58,-1,-24,-28,-46,-17,-41,-64,-80,-105,-128
59,59,-2,-26,-24,-36,-13,-40,-64,-80,-105,-129
60,60,-1,-28,-23,-47,-13,-40,-64,-80,-105,-128
61,61,-1,-24,-21,-45,-13,-41,-64,-80,-106,-128
62,62,-2,-27,-24,-46,-11,-40,-64,-81,-106,-128
63,63,-1,-23,-28,-48,-11,-41,-64,-81,-105,-128
64,64,-2,-27,-23,-35,-11,-40,-64,-80,-106,-128
65,65,-2,-27,-26,-42,-11,-40,-64,-82,-106,-128
66,66,-2,-24,-16,-37,-11,-40,-63,-81,-105,-128
67,67,-2,-25,-22,-33,-11,-41,-64,-81,-106,-128
68,68,-2,-27,-19,-40,-11,-41,-64,-81,-106,-129
69,69,-2,-29,-15,-50,-11,-41,-64,-81,-105,-128
70,70,-1,-27,-14,-42,-12,-41,-64,-80,-106,-129
71,71,-2,-30,-20,-34,-13,-40,-64,-80,-105,-128
72,72,-1,-26,-17,-44,-13,-41,-65,-81,-105,-129
73,73,-2,-23,-21,-38,-13,-41,-64,-81,-105,-129
74,74,-1,-22,-26,-43,-13,-41,-65,-81,-106,-128
75,75,-1,-26,-18,-42,-14,-41,-64,-81,-106,-127
76,76,-2,-27,-19,-43,-13,-41,-64,-81,-105,-128
77,77,-1,-26,-15,-43,-13,-41,-64,-80,-106,-128
78,78,-2,-21,-17,-47,-16,-41,-64,-80,-106,-127
79,79,-2,-21,-14,-47,-11,-41,-64,-81,-106,-128
80,80,-1,-24,-21,-46,-10,-41,-64,-81,-106,-128
81,81,-2,-26,-13,-38,-11,-41,-64,-81,-106,-127
82,82,-1,-27,-14,-38,-10,-40,-64,-80,-106,-127
83,83,-2,-25,-14,-36,-14,-41,-64,-79,-105,-128
84,84,-1,-28,-17,-31,-15,-41,-64,-80,-106,-128
85,85,-2,-26,-16,-40,-11,-40,-64,-80,-106,-128
86,86,-1,-29,-19,-35,-10,-40,-64,-81,-106,-128
87,87,-2,-27,-13,-39,-11,-41,-64,-81,-106,-128
88,88,-1,-28,-13,-36,-10,-41,-64,-80,-106,-128
89,89,-2,-28,-18,-38,-11,-41,-64,-81,-106,-127
90,90,-1,-28,-19,-35,-10,-41,-64,-80,-106,-128
91,91,-2,-30,-15,-40,-14,-41,-63,-80,-106,-128
92,92,-1,-28,-12,-37,-11,-41,-64,-80,-106,-128
93,93,-2,-30,-15,-36,-14,-41,-64,-80,-106,-128
94,94,-1,-30,-16,-39,-14,-41,-64,-80,-106,-128
95,95,-2,-29,-17,-35,-14,-42,-64,-80,-105,-128
96,96,-1,-32,-17,-33,-14,-41,-64,-81,-105,-128
97,97,-2,-28,-16,-32,-13,-41,-65,-81,-105,-128
98,98,-1,-31,-13,-27,-14,-41,-64,-81,-105,-128
99,99,-2,-26,-15,-29,-13,-41,-64,-81,-105,-128
100,100,-1,-29,-20,-23,-14,-41,-64,-81,-105,-128
101,101,-2,-27,-15,-24,-15,-41,-65,-82,-105,-128
102,102,-1,-26,-14,-35,-15,-42,-64,-81,-105,-128
103,103,-2,-28,-18,-34,-14,-41,-64,-81,-105,-127
104,104,-2,-29,-16,-27,2,-41,-63,-80,-105,-128
105,105,-1,-24,-19,-31,-14,-41,-64,-80,-106,-128
106,106,-2,-29,-16,-26,-14,-41,-64,-81,-106,-128
107,107,-1,-29,-17,-34,-14,-41,-64,-81,-106,-128
108,108,-2,-26,-12,-30,-14,-41,-64,-80,-105,-127
109,109,-1,-26,-17,-32,-18,-41,-64,-81,-105,-128
110,110,-2,-25,-24,-24,-15,-41,-64,-81,-105,-127
111,111,-1,-27,-17,-33,-15,-41,-64,-80,-105,-128
112,112,-2,-31,-18,-38,-16,-41,-64,-81,-106,-128
113,113,-1,-30,-16,-29,-16,-41,-64,-81,-106,-129
114,114,-2,-28,-17,-33,-15,-41,-64,-81,-106,-129
115,115,-1,-28,-15,-32,-15,-41,-63,-81,-106,-129
116,116,-1,-25,-16,-42,-16,-41,-64,-81,-106,-128
117,117,-2,-30,-16,-47,-16,-41,-64,-81,-106,-128
118,118,-1,-27,-13,-41,-16,-41,-64,-81,-106,-129
119,119,-2,-28,-21,-41,-15,-41,-64,-81,-106,-128
120,120,-2,-28,-21,-35,-15,-41,-63,-82,-106,-128
121,121,-1,-26,-16,-43,-15,-41,-64,-81,-105,-128
122,122,-2,-28,-17,-40,-15,-41,-64,-81,-106,-128
123,123,-2,-25,-15,-40,-15,-41,-63,-81,-106,-128
124,124,-2,-30,-20,-42,-13,-41,-63,-80,-105,-128
125,125,-1,-28,-14,-43,-15,-41,-63,-81,-105,-128
126,126,-2,-31,-14,-40,-15,-41,-63,-81,-105,-128
127,127,-1,-31,-20,-45,-16,-41,-63,-80,-105,-128
128,128,-1,-27,-15,-45,-15,-41,-63,-81,-105,-127
129,129,-2,-30,-19,-42,-16,-41,-63,-81,-105,-128
130,130,-2,-29,-21,-46,-15,-41,-63,-80,-105,-128
131,131,-2,-30,-28,-43,-15,-41,-63,-80,-105,-127
132,132,-2,-29,-26,-47,-15,-41,-63,-80,-105,-128
133,133,-2,-28,-27,-39,-15,-41,-63,-80,-105,-128
134,134,-2,-28,-24,-48,-16,-41,-64,-80,-105,-127
135,135,-2,-28,-26,-38,-16,-41,-63,-80,-105,-128
136,136,-2,-29,-27,-41,-16,-41,-63,-80,-105,-128
137,137,-2,-29,-24,-42,-13,-41,-63,-80,-105,-128
138,138,-2,-27,-24,-42,-14,-41,-63,-80,-105,-127
139,139,-1,-28,-24,-44,-16,-41,-63,-80,-105,-127
140,140,-2,-28,-31,-46,-15,-41,-63,-80,-104,-127
141,141,-2,-25,-26,-46,-12,-41,-63,-80,-105,-127
142,142,-1,-22,-29,-46,-12,-41,-64,-80,-105,-127
143,143,-2,-22,-22,-44,-11,-41,-64,-81,-105,-128
144,144,-2,-26,-24,-48,-13,-41,-63,-81,-105,-127
145,145,-1,-23,-25,-44,-12,-41,-62,-81,-105,-127
146,146,-2,-21,-26,-48,-11,-41,-63,-80,-104,-127
147,147,-2,-21,-29,-42,-13,-41,-63,-80,-105,-127
148,148,-1,-23,-26,-43,-15,-41,-63,-80,-105,-128
149,149,-2,-25,-26,-42,-13,-41,-63,-80,-105,-128
150,150,-1,-22,-25,-41,-14,-42,-63,-81,-105,-128
151,151,-2,-25,-25,-43,-18,-41,-64,-81,-105,-127
152,152,-2,-25,-25,-41,-12,-41,-64,-80,-105,-128
153,153,-1,-25,-26,-41,-14,-41,-64,-81,-105,-128
154,154,-2,-25,-28,-44,-13,-41,-63,-80,-105,-127
155,155,-2,-27,-25,-49,-11,-41,-64,-81,-105,-128
156,156,-2,-26,-24,-39,-12,-41,-64,-81,-105,-128
157,157,-2,-26,-23,-43,-11,-41,-64,-81,-105,-128
158,158,-1,-25,-25,-44,-11,-41,-64,-81,-104,-127
159,159,-2,-23,-27,-43,-12,-41,-64,-81,-105,-128
160,160,-1,-23,-23,-43,-15,-40,-64,-80,-105,-128
161,161,-2,-28,-22,-40,-11,-41,-64,-81,-104,-127
162,162,-1,-27,-26,-39,-15,-41,-63,-80,-104,-128
163,163,-1,-31,-27,-39,-12,-40,-64,-81,-104,-128
164,164,-2,-25,-22,-40,-11,-41,1,-80,-104,-128
165,165,-2,-29,-26,-39,-15,-41,-64,-80,-104,-128
166,166,-1,-29,-18,-47,-12,-40,-64,-81,-104,-128
167,167,-2,-29,-29,-44,-13,-41,-63,-80,-105,-128
168,168,-1,-30,-29,-43,-12,-41,-64,-81,-105,-128
169,169,-1,-30,-25,-45,-12,-41,-64,-81,-105,-128
170,170,-2,-32,-25,-50,-12,-41,-64,-81,-105,-128
171,171,-1,-30,-28,-45,-12,-41,-64,-81,-105,-128
172,172,-2,-27,-29,-45,-11,-41,-64,-81,-105,-128
173,173,-1,-26,-28,-48,-13,-41,-64,-81,-105,-128
174,174,-2,-28,-26,-50,-12,-40,-63,-81,-105,-128
175,175,-1,-27,-27,-55,-16,-41,-64,-80,-105,-128
176,176,-1,-31,-24,-54,-12,-42,-63,-81,-105,-128
177,177,-2,-29,-28,-48,-12,-41,-64,-81,-105,-128
178,178,-2,-29,-24,-50,-12,-41,-63,-81,-105,-128
179,179,-1,-28,-26,-48,-11,-40,-64,-81,-105,-127
180,180,-2,-27,-21,-47,-12,-41,-63,-81,-105,-128
181,181,-2,-27,-25,-43,-12,-41,-63,-81,-105,-128
182,182,-1,-28,-23,-52,-11,-41,-64,-81,-105,-128
183,183,-2,-28,-24,-46,-12,-40,-64,-80,-104,-127
184,184,-2,-30,-30,-46,-12,-41,-63,-81,-104,-128
185,185,-1,-29,-22,-48,-11,-41,-64,-80,-104,-128
186,186,-2,-31,-25,-51,-11,-41,-63,-80,-105,-128
187,187,-1,-30,-24,-51,-11,-41,-64,-81,-105,-127
188,188,-2,-28,-23,-47,-11,-41,-64,-81,-105,-127
189,189,-1,-32,-22,-52,-11,-40,-64,-80,-105,-127
190,190,-1,-31,-22,-51,-11,-40,-64,-81,-105,-127
191,191,-1,-27,-24,-47,-11,-41,-63,-81,-105,-128
192,192,-1,-30,-27,-52,-12,-41,-64,-81,-105,-127
193,193,-1,-30,-25,-51,-11,-41,-64,-82,-105,-127
194,194,-2,-32,-25,-50,-11,-41,-63,-81,-105,-127
195,195,-1,-29,-27,-50,-12,-41,-64,-82,-105,-127
196,196,-2,-34,-27,-46,-11,-41,-63,-82,-105,-128
197,197,-1,-30,-32,-50,-13,-41,-64,-81,-105,-127
198,198,-1,-32,-36,-46,-13,-41,-64,-82,-105,-128
199,199,-1,-32,-38,-48,-13,-41,-64,-81,-105,-127


==> data/chip_8/sl_1_bl_6/gen_csv/read-stability-gen-pos.csv <==
,x,reset_0.1_curr,reset_0.15_curr,reset_0.2_curr,reset_0.25_curr,reset_0.3_curr,set_0.1_curr,set_0.15_curr,set_0.2_curr,set_0.25_curr,set_0.3_curr
0,0,2,2,62,5,5,42,62,82,103,116
1,1,3,2,62,5,5,41,62,82,102,115
2,2,3,2,63,5,6,41,62,81,102,117
3,3,3,2,65,5,6,41,62,81,101,116
4,4,4,2,64,5,6,41,61,82,103,118
5,5,3,2,62,5,7,42,62,80,103,117
6,6,9,2,65,5,61,40,62,82,101,120
7,7,5,2,67,5,72,41,61,81,102,121
8,8,8,2,68,36,74,41,62,81,103,118
9,9,6,2,66,52,73,41,62,80,103,120
10,10,10,2,66,49,70,41,62,80,102,119
11,11,9,2,63,61,97,41,63,81,100,119
12,12,7,2,66,46,92,41,62,81,103,120
13,13,14,2,66,48,99,41,62,81,104,120
14,14,14,2,66,64,95,41,62,80,104,120
15,15,16,2,65,68,100,41,62,80,103,122
16,16,19,2,67,74,100,41,62,80,104,119
17,17,19,2,69,72,92,41,62,80,104,121
18,18,21,2,71,68,99,40,62,81,105,119
19,19,21,2,71,67,98,41,62,81,104,120
20,20,24,2,69,68,104,41,62,81,104,120
21,21,23,2,69,70,103,41,61,80,103,120
22,22,24,2,68,74,100,41,63,80,105,120
23,23,22,2,69,69,105,41,63,81,104,122
24,24,21,2,71,72,102,41,62,81,105,122
25,25,20,2,70,72,104,42,63,81,104,122
26,26,18,2,70,75,105,41,62,81,104,121
27,27,21,2,71,76,99,40,62,80,105,120
28,28,19,2,72,73,98,40,62,81,104,122
29,29,22,2,73,75,97,40,62,81,105,120
30,30,23,2,71,73,102,40,61,82,105,122
31,31,23,2,72,73,101,40,62,82,105,119
32,32,20,2,71,76,95,40,62,80,105,119
33,33,23,3,74,73,100,40,62,81,104,121
34,34,21,2,72,71,95,41,62,81,105,121
35,35,22,2,73,67,101,40,62,80,105,121
36,36,21,2,73,72,104,40,62,80,105,120
37,37,23,2,73,69,106,40,62,80,105,121
38,38,25,3,71,73,103,40,61,80,104,122
39,39,23,2,74,78,104,41,61,81,105,120
40,40,24,2,73,73,105,41,63,81,105,120
41,41,22,2,74,73,108,41,63,80,104,120
42,42,25,2,73,73,105,40,61,80,103,119
43,43,23,2,71,73,105,40,61,81,104,121
44,44,19,2,72,77,102,40,62,81,104,121
45,45,20,2,74,80,102,41,61,80,105,122
46,46,22,3,71,77,102,41,62,81,105,123
47,47,21,2,72,78,104,41,62,80,103,123
48,48,23,2,72,77,98,40,61,80,105,120
49,49,24,3,72,79,106,40,62,79,105,123
50,50,21,2,74,77,101,40,63,80,106,122
51,51,24,2,72,79,104,40,61,80,105,123
52,52,22,3,72,80,108,40,61,80,105,121
53,53,23,2,73,80,106,40,61,79,105,123
54,54,21,2,71,78,110,40,62,80,103,122
55,55,21,3,71,77,108,41,62,79,104,120
56,56,24,3,73,79,109,41,61,79,105,119
57,57,22,3,73,80,111,41,61,79,105,119
58,58,21,2,72,82,107,41,62,79,103,120
59,59,22,3,73,87,112,41,61,78,104,119
60,60,23,2,72,84,110,40,62,79,104,121
61,61,21,2,72,80,108,40,61,80,105,124
62,62,22,2,73,82,99,41,62,80,104,123
63,63,24,2,72,81,111,41,61,79,104,123
64,64,23,2,72,82,114,40,62,79,105,123
65,65,22,2,73,86,113,40,62,80,104,124
66,66,20,2,74,82,109,40,60,79,105,121
67,67,20,3,74,83,110,40,61,78,105,123
68,68,20,3,72,85,113,40,62,80,103,123
69,69,22,3,73,85,114,41,61,80,105,121
70,70,20,2,74,86,112,41,62,82,104,122
71,71,24,2,73,88,108,40,62,81,103,121
72,72,23,3,73,88,107,41,61,81,104,122
73,73,24,2,77,86,112,41,62,81,104,122
74,74,24,2,75,87,110,41,63,81,103,120
75,75,22,2,75,89,110,40,62,81,104,122
76,76,21,3,74,88,110,41,62,81,104,123
77,77,22,3,74,88,110,41,62,81,103,125
78,78,21,2,73,85,112,41,61,82,103,124
79,79,23,2,74,87,112,41,62,82,104,124
80,80,25,2,75,86,111,41,61,81,103,124
81,81,24,2,75,87,110,41,61,81,103,123
82,82,24,3,73,87,111,41,62,81,102,125
83,83,23,3,73,88,113,41,62,81,102,122
84,84,25,2,73,89,112,41,61,80,103,124
85,85,23,2,73,85,115,41,62,80,103,121
86,86,22,3,75,87,115,41,63,81,104,123
87,87,24,2,74,87,114,41,61,81,104,122
88,88,23,3,73,86,112,41,62,80,103,125
89,89,21,3,76,86,113,41,62,81,103,124
90,90,23,2,75,85,113,42,62,80,103,125
91,91,22,3,75,87,110,41,62,80,103,124
92,92,23,3,76,88,111,41,62,81,104,122
93,93,26,3,75,84,111,41,62,80,103,123
94,94,27,3,74,87,109,41,62,80,104,124
95,95,24,3,76,86,111,41,62,81,104,122
96,96,24,3,75,90,111,41,62,80,103,124
97,97,28,3,76,89,111,41,61,80,103,124
98,98,25,3,74,88,111,41,62,80,103,123
99,99,26,3,74,88,110,41,62,81,104,124
100,100,26,3,74,88,111,41,61,81,104,123
101,101,25,3,74,86,111,41,60,82,104,123
102,102,28,3,74,87,107,41,63,81,104,122
103,103,25,3,74,86,111,40,61,81,105,122
104,104,26,3,73,87,113,41,62,81,104,123
105,105,28,3,74,88,111,41,62,81,105,122
106,106,26,3,74,88,112,40,61,81,106,123
107,107,26,3,74,90,114,41,62,81,104,123
108,108,26,3,75,93,112,41,62,81,104,121
109,109,25,3,76,92,112,41,62,81,105,123
110,110,24,4,76,90,112,40,62,80,103,125
111,111,23,3,76,92,115,41,62,81,104,122
112,112,25,3,77,91,115,41,62,81,103,125
113,113,25,3,75,91,114,40,62,80,104,124
114,114,24,3,77,90,115,41,62,81,105,123
115,115,24,3,77,89,114,41,62,81,105,124
116,116,24,3,75,92,114,40,62,81,105,125
117,117,26,2,75,93,114,41,61,81,104,125
118,118,27,3,76,90,117,41,61,81,103,124
119,119,23,3,74,93,114,41,62,81,104,124
120,120,27,2,75,92,114,41,61,81,104,122
121,121,24,3,75,90,113,41,61,81,104,125
122,122,25,3,75,92,112,41,62,81,104,123
123,123,25,2,75,91,114,41,62,81,104,124
124,124,28,3,75,88,113,41,61,80,104,125
125,125,26,3,74,92,115,41,61,81,105,123
126,126,25,3,76,92,114,41,63,81,104,124
127,127,24,3,78,89,117,41,62,81,103,123
128,128,25,3,76,92,116,41,62,81,105,123
129,129,25,2,76,93,115,41,62,79,103,123
130,130,26,3,75,92,117,41,62,80,103,123
131,131,28,3,76,94,116,41,61,80,103,125
132,132,28,3,75,92,117,41,61,80,103,124
133,133,28,2,75,91,116,40,60,81,103,124
134,134,26,3,75,92,117,41,61,81,104,124
135,135,26,3,75,90,115,40,61,81,102,125
136,136,27,2,73,88,116,41,61,81,103,126
137,137,28,3,76,91,117,41,61,82,104,124
138,138,27,2,77,89,116,41,61,81,104,125
139,139,28,2,76,89,3,40,61,82,103,123
140,140,28,2,77,90,117,41,61,81,104,123
141,141,27,2,74,90,118,41,61,81,103,125
142,142,26,3,75,92,118,41,61,81,103,124
143,143,26,2,73,90,118,41,62,80,102,126
144,144,26,2,75,89,118,41,61,81,103,125
145,145,25,3,76,90,117,41,60,81,102,125
146,146,25,2,75,90,116,41,62,81,103,125
147,147,25,2,75,91,117,40,62,81,103,124
148,148,24,2,77,90,115,41,62,80,102,124
149,149,26,2,75,90,117,41,63,81,103,126
150,150,26,2,74,91,117,41,61,80,104,124
151,151,23,2,76,92,114,41,61,81,104,124
152,152,27,2,76,91,2,41,61,81,103,126
153,153,27,2,76,89,117,41,61,81,103,124
154,154,29,2,75,90,117,41,62,81,103,125
155,155,27,2,76,91,116,41,62,80,104,124
156,156,27,2,75,92,115,41,62,80,104,125
157,157,24,2,76,89,118,41,62,80,103,126
158,158,27,2,74,90,115,41,61,79,103,125
159,159,26,2,74,91,115,41,61,80,103,126
160,160,25,2,75,89,115,40,62,81,104,125
161,161,25,2,77,92,116,41,61,82,102,122
162,162,24,2,76,93,114,41,62,81,103,123
163,163,24,2,75,94,115,41,60,80,103,123
164,164,25,2,75,93,115,41,61,80,103,123
165,165,26,3,76,94,112,41,59,81,103,125
166,166,25,2,77,92,114,41,61,81,104,124
167,167,25,3,78,94,116,41,61,81,102,127
168,168,25,2,78,94,117,41,61,80,103,125
169,169,27,2,77,94,118,41,61,82,104,125
170,170,26,2,76,95,117,41,61,81,104,127
171,171,27,2,78,95,114,41,61,82,103,126
172,172,27,2,77,93,117,41,59,81,103,127
173,173,27,2,77,96,115,42,60,82,103,126
174,174,28,2,77,96,114,42,61,82,104,127
175,175,28,2,78,95,115,41,61,81,105,125
176,176,28,2,79,96,118,41,61,81,105,126
177,177,29,2,78,94,116,40,60,82,104,127
178,178,30,3,77,93,117,41,59,82,103,125
179,179,28,2,77,93,116,41,59,81,104,125
180,180,29,3,77,95,117,41,59,81,103,125
181,181,29,3,78,97,118,41,60,81,105,127
182,182,27,2,77,95,118,41,61,81,103,125
183,183,28,3,78,95,115,41,61,82,104,126
184,184,28,3,77,96,117,41,60,82,103,127
185,185,29,2,76,96,114,42,61,82,104,127
186,186,30,2,77,97,118,41,60,81,104,126
187,187,33,2,75,95,117,41,61,80,104,125
188,188,32,2,77,96,117,41,59,82,103,126
189,189,33,2,76,95,115,41,60,81,104,125
190,190,31,2,77,94,116,41,60,81,103,125
191,191,29,3,76,94,117,41,61,81,104,127
192,192,32,2,76,96,118,41,61,81,104,125
193,193,30,3,76,97,120,42,60,82,103,125
194,194,30,2,77,94,118,41,60,82,104,127
195,195,27,2,76,97,118,41,61,82,104,125
196,196,27,2,77,96,119,41,62,82,105,125
197,197,28,2,76,97,119,41,61,79,103,125
198,198,28,2,77,97,118,41,61,81,104,125
199,199,29,2,77,96,117,41,60,81,104,125


==> data/chip_8/sl_3_bl_5/gen_csv/cycle-to-cycle-gen-V-0.1.csv <==
,curr_reset_x,curr_reset_cdf,curr_set_x,curr_set_cdf
0,-30.76,0.01,-66.96,0.01
1,-30.52,0.01,-66.92,0.01
2,-30.28,0.01,-66.88,0.01
3,-30.04,0.01,-66.84,0.01
4,-29.8,0.01,-66.8,0.01
5,-29.56,0.01,-66.76,0.01
6,-29.32,0.01,-66.72,0.01
7,-29.08,0.01,-66.68,0.01
8,-28.84,0.02,-66.64,0.01
9,-28.6,0.02,-66.6,0.01
10,-28.36,0.02,-66.56,0.01
11,-28.12,0.02,-66.52,0.01
12,-27.88,0.02,-66.48,0.01
13,-27.64,0.02,-66.44,0.01
14,-27.4,0.02,-66.4,0.01
15,-27.16,0.02,-66.36,0.01
16,-26.92,0.02,-66.32,0.01
17,-26.68,0.02,-66.28,0.01
18,-26.44,0.02,-66.24,0.01
19,-26.2,0.02,-66.2,0.01
20,-25.96,0.02,-66.16,0.01
21,-25.72,0.02,-66.12,0.01
22,-25.48,0.02,-66.08,0.01
23,-25.240000000000002,0.02,-66.04,0.01
24,-25.0,0.02,-66.0,0.01
25,-24.759999999999998,0.02,-65.96,0.06999999999999999
26,-24.52,0.02,-65.92,0.06999999999999999
27,-24.28,0.02,-65.88,0.06999999999999999
28,-24.04,0.02,-65.84,0.06999999999999999
29,-23.8,0.02,-65.8,0.06999999999999999
30,-23.560000000000002,0.02,-65.76,0.06999999999999999
31,-23.32,0.02,-65.72,0.06999999999999999
32,-23.08,0.02,-65.68,0.06999999999999999
33,-22.84,0.03,-65.64,0.06999999999999999
34,-22.6,0.03,-65.6,0.06999999999999999
35,-22.36,0.03,-65.56,0.06999999999999999
36,-22.12,0.03,-65.52,0.06999999999999999
37,-21.880000000000003,0.06,-65.48,0.06999999999999999
38,-21.64,0.06,-65.44,0.06999999999999999
39,-21.4,0.06,-65.4,0.06999999999999999
40,-21.16,0.06,-65.36,0.06999999999999999
41,-20.92,0.11,-65.32,0.06999999999999999
42,-20.68,0.11,-65.28,0.06999999999999999
43,-20.44,0.11,-65.24,0.06999999999999999
44,-20.200000000000003,0.11,-65.2,0.06999999999999999
45,-19.96,0.12,-65.16,0.06999999999999999
46,-19.72,0.12,-65.12,0.06999999999999999
47,-19.48,0.12,-65.08,0.06999999999999999
48,-19.240000000000002,0.12,-65.04,0.06999999999999999
49,-19.0,0.12,-65.0,0.06999999999999999
50,-18.759999999999998,0.15,-64.96,0.38
51,-18.52,0.15,-64.92,0.38
52,-18.28,0.15,-64.88,0.38
53,-18.04,0.15,-64.84,0.38
54,-17.8,0.16999999999999998,-64.8,0.38
55,-17.560000000000002,0.16999999999999998,-64.76,0.38
56,-17.32,0.16999999999999998,-64.72,0.38
57,-17.08,0.16999999999999998,-64.68,0.38
58,-16.84,0.16999999999999998,-64.64,0.38
59,-16.6,0.16999999999999998,-64.6,0.38
60,-16.36,0.16999999999999998,-64.56,0.38
61,-16.12,0.16999999999999998,-64.52,0.38
62,-15.88,0.21,-64.48,0.38
63,-15.64,0.21,-64.44,0.38
64,-15.4,0.21,-64.4,0.38
65,-15.16,0.21,-64.36,0.38
66,-14.920000000000002,0.26,-64.32,0.38
67,-14.68,0.26,-64.28,0.38
68,-14.440000000000001,0.26,-64.24,0.38
69,-14.2,0.26,-64.2,0.38
70,-13.96,0.31,-64.16,0.38
71,-13.719999999999999,0.31,-64.12,0.38
72,-13.48,0.31,-64.08,0.38
73,-13.240000000000002,0.31,-64.04,0.38
74,-13.0,0.31,-64.0,0.38
75,-12.760000000000002,0.37,-63.96,0.95
76,-12.52,0.37,-63.92,0.95
77,-12.280000000000001,0.37,-63.88,0.95
78,-12.04,0.37,-63.84,0.95
79,-11.8,0.41,-63.8,0.95
80,-11.560000000000002,0.41,-63.76,0.95
81,-11.32,0.41,-63.72,0.95
82,-11.080000000000002,0.41,-63.68,0.95
83,-10.84,0.5,-63.64,0.95
84,-10.600000000000001,0.5,-63.6,0.95
85,-10.36,0.5,-63.56,0.95
86,-10.120000000000001,0.5,-63.52,0.95
87,-9.880000000000003,0.55,-63.48,0.95
88,-9.64,0.55,-63.44,0.95
89,-9.400000000000002,0.55,-63.4,0.95
90,-9.16,0.55,-63.36,0.95
91,-8.920000000000002,0.6900000000000001,-63.32,0.95
92,-8.68,0.6900000000000001,-63.28,0.95
93,-8.440000000000001,0.6900000000000001,-63.24,0.95
94,-8.2,0.6900000000000001,-63.2,0.95
95,-7.960000000000001,0.9700000000000001,-63.16,0.95
96,-7.720000000000002,0.9700000000000001,-63.12,0.95
97,-7.48,0.9700000000000001,-63.08,0.95
98,-7.240000000000002,0.9700000000000001,-63.04,0.95
99,-7.0,1.0,-63.0,1.0


==> data/chip_8/sl_3_bl_5/gen_csv/cycle-to-cycle-gen-V-0.15.csv <==
,curr_reset_x,curr_reset_cdf,curr_set_x,curr_set_cdf
0,-29.78,0.02,-92.95,0.01
1,-29.56,0.02,-92.9,0.01
2,-29.34,0.02,-92.85,0.01
3,-29.12,0.02,-92.8,0.01
4,-28.9,0.04,-92.75,0.01
5,-28.68,0.04,-92.7,0.01
6,-28.46,0.04,-92.65,0.01
7,-28.24,0.04,-92.6,0.01
8,-28.02,0.04,-92.55,0.01
9,-27.8,0.04,-92.5,0.01
10,-27.58,0.04,-92.45,0.01
11,-27.36,0.04,-92.4,0.01
12,-27.14,0.04,-92.35,0.01
13,-26.92,0.05,-92.3,0.01
14,-26.7,0.05,-92.25,0.01
15,-26.48,0.05,-92.2,0.01
16,-26.259999999999998,0.05,-92.15,0.01
17,-26.04,0.05,-92.1,0.01
18,-25.82,0.07,-92.05,0.01
19,-25.6,0.07,-92.0,0.01
20,-25.38,0.07,-91.95,0.12
21,-25.16,0.07,-91.9,0.12
22,-24.94,0.07,-91.85,0.12
23,-24.72,0.07,-91.8,0.12
24,-24.5,0.07,-91.75,0.12
25,-24.28,0.07,-91.7,0.12
26,-24.06,0.07,-91.65,0.12
27,-23.84,0.08,-91.6,0.12
28,-23.62,0.08,-91.55,0.12
29,-23.4,0.08,-91.5,0.12
30,-23.18,0.08,-91.45,0.12
31,-22.96,0.09,-91.4,0.12
32,-22.740000000000002,0.09,-91.35,0.12
33,-22.52,0.09,-91.3,0.12
34,-22.3,0.09,-91.25,0.12
35,-22.08,0.09,-91.2,0.12
36,-21.86,0.09,-91.15,0.12
37,-21.64,0.09,-91.1,0.12
38,-21.42,0.09,-91.05,0.12
39,-21.2,0.09,-91.0,0.12
40,-20.98,0.09999999999999999,-90.95,0.36
41,-20.759999999999998,0.09999999999999999,-90.9,0.36
42,-20.54,0.09999999999999999,-90.85,0.36
43,-20.32,0.09999999999999999,-90.8,0.36
44,-20.1,0.09999999999999999,-90.75,0.36
45,-19.880000000000003,0.13999999999999999,-90.7,0.36
46,-19.66,0.13999999999999999,-90.65,0.36
47,-19.439999999999998,0.13999999999999999,-90.6,0.36
48,-19.22,0.13999999999999999,-90.55,0.36
49,-19.0,0.13999999999999999,-90.5,0.36
50,-18.78,0.16999999999999998,-90.45,0.36
51,-18.560000000000002,0.16999999999999998,-90.4,0.36
52,-18.34,0.16999999999999998,-90.35,0.36
53,-18.119999999999997,0.16999999999999998,-90.3,0.36
54,-17.9,0.19999999999999998,-90.25,0.36
55,-17.68,0.19999999999999998,-90.2,0.36
56,-17.46,0.19999999999999998,-90.15,0.36
57,-17.240000000000002,0.19999999999999998,-90.1,0.36
58,-17.02,0.19999999999999998,-90.05,0.36
59,-16.8,0.21,-90.0,0.36
60,-16.58,0.21,-89.95,0.6599999999999999
61,-16.36,0.21,-89.9,0.6599999999999999
62,-16.14,0.21,-89.85,0.6599999999999999
63,-15.92,0.26,-89.8,0.6599999999999999
64,-15.7,0.26,-89.75,0.6599999999999999
65,-15.48,0.26,-89.7,0.6599999999999999
66,-15.26,0.26,-89.65,0.6599999999999999
67,-15.04,0.26,-89.6,0.6599999999999999
68,-14.82,0.31,-89.55,0.6599999999999999
69,-14.6,0.31,-89.5,0.6599999999999999
70,-14.38,0.31,-89.45,0.6599999999999999
71,-14.16,0.31,-89.4,0.6599999999999999
72,-13.940000000000001,0.35,-89.35,0.6599999999999999
73,-13.719999999999999,0.35,-89.3,0.6599999999999999
74,-13.5,0.35,-89.25,0.6599999999999999
75,-13.280000000000001,0.35,-89.2,0.6599999999999999
76,-13.059999999999999,0.35,-89.15,0.6599999999999999
77,-12.84,0.38999999999999996,-89.1,0.6599999999999999
78,-12.620000000000001,0.38999999999999996,-89.05,0.6599999999999999
79,-12.399999999999999,0.38999999999999996,-89.0,0.6599999999999999
80,-12.18,0.38999999999999996,-88.95,0.9299999999999999
81,-11.96,0.45999999999999996,-88.9,0.9299999999999999
82,-11.739999999999998,0.45999999999999996,-88.85,0.9299999999999999
83,-11.52,0.45999999999999996,-88.8,0.9299999999999999
84,-11.3,0.45999999999999996,-88.75,0.9299999999999999
85,-11.079999999999998,0.45999999999999996,-88.7,0.9299999999999999
86,-10.86,0.58,-88.65,0.9299999999999999
87,-10.64,0.58,-88.6,0.9299999999999999
88,-10.419999999999998,0.58,-88.55,0.9299999999999999
89,-10.2,0.58,-88.5,0.9299999999999999
90,-9.98,0.73,-88.45,0.9299999999999999
91,-9.760000000000002,0.73,-88.4,0.9299999999999999
92,-9.54,0.73,-88.35,0.9299999999999999
93,-9.32,0.73,-88.3,0.9299999999999999
94,-9.100000000000001,0.73,-88.25,0.9299999999999999
95,-8.879999999999999,0.87,-88.2,0.9299999999999999
96,-8.66,0.87,-88.15,0.9299999999999999
97,-8.440000000000001,0.87,-88.1,0.9299999999999999
98,-8.219999999999999,0.87,-88.05,0.9299999999999999
99,-8.0,1.0,-88.0,1.0


==> data/chip_8/sl_3_bl_5/gen_csv/cycle-to-cycle-gen-V-0.2.csv <==
,curr_reset_x,curr_reset_cdf,curr_set_x,curr_set_cdf
0,-110.96,0.01,-117.94,0.01
1,-109.92,0.01,-117.88,0.01
2,-108.88,0.01,-117.82,0.01
3,-107.84,0.01,-117.76,0.01
4,-106.8,0.02,-117.7,0.01
5,-105.76,0.02,-117.64,0.01
6,-104.72,0.02,-117.58,0.01
7,-103.68,0.02,-117.52,0.01
8,-102.64,0.02,-117.46,0.01
9,-101.6,0.02,-117.4,0.01
10,-100.56,0.02,-117.34,0.01
11,-99.52,0.02,-117.28,0.01
12,-98.48,0.02,-117.22,0.01
13,-97.44,0.02,-117.16,0.01
14,-96.4,0.02,-117.1,0.01
15,-95.36,0.02,-117.04,0.01
16,-94.32,0.02,-116.98,0.05
17,-93.28,0.02,-116.92,0.05
18,-92.24,0.02,-116.86,0.05
19,-91.2,0.02,-116.8,0.05
20,-90.16,0.02,-116.74,0.05
21,-89.12,0.02,-116.68,0.05
22,-88.08,0.02,-116.62,0.05
23,-87.03999999999999,0.02,-116.56,0.05
24,-86.0,0.02,-116.5,0.05
25,-84.96000000000001,0.02,-116.44,0.05
26,-83.92,0.02,-116.38,0.05
27,-82.88,0.02,-116.32,0.05
28,-81.84,0.02,-116.26,0.05
29,-80.8,0.02,-116.2,0.05
30,-79.75999999999999,0.02,-116.14,0.05
31,-78.72,0.02,-116.08,0.05
32,-77.68,0.02,-116.02,0.05
33,-76.64,0.02,-115.96,0.19
34,-75.6,0.02,-115.9,0.19
35,-74.56,0.02,-115.84,0.19
36,-73.52,0.02,-115.78,0.19
37,-72.47999999999999,0.02,-115.72,0.19
38,-71.44,0.02,-115.66,0.19
39,-70.4,0.02,-115.6,0.19
40,-69.36,0.02,-115.54,0.19
41,-68.32,0.02,-115.48,0.19
42,-67.28,0.02,-115.42,0.19
43,-66.24,0.02,-115.36,0.19
44,-65.19999999999999,0.02,-115.3,0.19
45,-64.16,0.02,-115.24,0.19
46,-63.12,0.02,-115.18,0.19
47,-62.08,0.02,-115.12,0.19
48,-61.04,0.02,-115.06,0.19
49,-60.0,0.02,-115.0,0.19
50,-58.96,0.02,-114.94,0.35
51,-57.92,0.02,-114.88,0.35
52,-56.879999999999995,0.02,-114.82,0.35
53,-55.839999999999996,0.02,-114.76,0.35
54,-54.8,0.02,-114.7,0.35
55,-53.76,0.02,-114.64,0.35
56,-52.72,0.02,-114.58,0.35
57,-51.68,0.02,-114.52,0.35
58,-50.64,0.02,-114.46,0.35
59,-49.599999999999994,0.02,-114.4,0.35
60,-48.559999999999995,0.02,-114.34,0.35
61,-47.519999999999996,0.02,-114.28,0.35
62,-46.480000000000004,0.02,-114.22,0.35
63,-45.44,0.02,-114.16,0.35
64,-44.39999999999999,0.02,-114.1,0.35
65,-43.36,0.02,-114.04,0.35
66,-42.31999999999999,0.02,-113.98,0.6799999999999999
67,-41.28,0.02,-113.92,0.6799999999999999
68,-40.239999999999995,0.02,-113.86,0.6799999999999999
69,-39.2,0.02,-113.8,0.6799999999999999
70,-38.16,0.02,-113.74,0.6799999999999999
71,-37.120000000000005,0.03,-113.68,0.6799999999999999
72,-36.08,0.03,-113.62,0.6799999999999999
73,-35.03999999999999,0.03,-113.56,0.6799999999999999
74,-34.0,0.03,-113.5,0.6799999999999999
75,-32.959999999999994,0.04,-113.44,0.6799999999999999
76,-31.92,0.07,-113.38,0.6799999999999999
77,-30.879999999999995,0.09000000000000001,-113.32,0.6799999999999999
78,-29.840000000000003,0.1,-113.26,0.6799999999999999
79,-28.799999999999997,0.12000000000000001,-113.2,0.6799999999999999
80,-27.75999999999999,0.12000000000000001,-113.14,0.6799999999999999
81,-26.72,0.12000000000000001,-113.08,0.6799999999999999
82,-25.679999999999993,0.16,-113.02,0.6799999999999999
83,-24.64,0.19,-112.96,0.9299999999999999
84,-23.599999999999994,0.23,-112.9,0.9299999999999999
85,-22.560000000000002,0.26,-112.84,0.9299999999999999
86,-21.519999999999996,0.27,-112.78,0.9299999999999999
87,-20.47999999999999,0.30000000000000004,-112.72,0.9299999999999999
88,-19.439999999999998,0.33000000000000007,-112.66,0.9299999999999999
89,-18.39999999999999,0.37000000000000005,-112.6,0.9299999999999999
90,-17.36,0.39000000000000007,-112.54,0.9299999999999999
91,-16.319999999999993,0.44000000000000006,-112.48,0.9299999999999999
92,-15.280000000000001,0.48000000000000004,-112.42,0.9299999999999999
93,-14.239999999999995,0.49000000000000005,-112.36,0.9299999999999999
94,-13.200000000000003,0.56,-112.3,0.9299999999999999
95,-12.159999999999997,0.64,-112.24,0.9299999999999999
96,-11.11999999999999,0.72,-112.18,0.9299999999999999
97,-10.079999999999998,0.79,-112.12,0.9299999999999999
98,-9.039999999999992,0.91,-112.06,0.9299999999999999
99,-8.0,1.0,-112.0,1.0


==> data/chip_8/sl_3_bl_5/gen_csv/cycle-to-cycle-gen-V-0.25.csv <==
,curr_reset_x,curr_reset_cdf,curr_set_x,curr_set_cdf
0,-124.82,0.01,-144.92,0.01
1,-123.64,0.01,-144.84,0.01
2,-122.46,0.01,-144.76,0.01
3,-121.28,0.01,-144.68,0.01
4,-120.1,0.01,-144.6,0.01
5,-118.92,0.01,-144.52,0.01
6,-117.74,0.01,-144.44,0.01
7,-116.56,0.01,-144.36,0.01
8,-115.38,0.01,-144.28,0.01
9,-114.2,0.01,-144.2,0.01
10,-113.02,0.01,-144.12,0.01
11,-111.84,0.01,-144.04,0.01
12,-110.66,0.01,-143.96,0.02
13,-109.48,0.01,-143.88,0.02
14,-108.3,0.01,-143.8,0.02
15,-107.12,0.01,-143.72,0.02
16,-105.94,0.01,-143.64,0.02
17,-104.76,0.01,-143.56,0.02
18,-103.58,0.01,-143.48,0.02
19,-102.4,0.01,-143.4,0.02
20,-101.22,0.01,-143.32,0.02
21,-100.04,0.01,-143.24,0.02
22,-98.86,0.01,-143.16,0.02
23,-97.68,0.01,-143.08,0.02
24,-96.5,0.01,-143.0,0.02
25,-95.32,0.01,-142.92,0.07
26,-94.14,0.01,-142.84,0.07
27,-92.96000000000001,0.01,-142.76,0.07
28,-91.78,0.02,-142.68,0.07
29,-90.6,0.02,-142.6,0.07
30,-89.42,0.02,-142.52,0.07
31,-88.24000000000001,0.02,-142.44,0.07
32,-87.06,0.02,-142.36,0.07
33,-85.88,0.02,-142.28,0.07
34,-84.7,0.02,-142.2,0.07
35,-83.52000000000001,0.02,-142.12,0.07
36,-82.34,0.02,-142.04,0.07
37,-81.16,0.02,-141.96,0.11000000000000001
38,-79.98,0.02,-141.88,0.11000000000000001
39,-78.80000000000001,0.02,-141.8,0.11000000000000001
40,-77.62,0.02,-141.72,0.11000000000000001
41,-76.44,0.02,-141.64,0.11000000000000001
42,-75.26,0.02,-141.56,0.11000000000000001
43,-74.08000000000001,0.02,-141.48,0.11000000000000001
44,-72.9,0.03,-141.4,0.11000000000000001
45,-71.72,0.03,-141.32,0.11000000000000001
46,-70.54,0.03,-141.24,0.11000000000000001
47,-69.36,0.03,-141.16,0.11000000000000001
48,-68.18,0.03,-141.08,0.11000000000000001
49,-67.0,0.03,-141.0,0.11000000000000001
50,-65.82,0.03,-140.92,0.31000000000000005
51,-64.64,0.03,-140.84,0.31000000000000005
52,-63.46,0.03,-140.76,0.31000000000000005
53,-62.28,0.03,-140.68,0.31000000000000005
54,-61.10000000000001,0.03,-140.6,0.31000000000000005
55,-59.92,0.03,-140.52,0.31000000000000005
56,-58.74000000000001,0.03,-140.44,0.31000000000000005
57,-57.56,0.03,-140.36,0.31000000000000005
58,-56.38000000000001,0.03,-140.28,0.31000000000000005
59,-55.2,0.03,-140.2,0.31000000000000005
60,-54.02000000000001,0.03,-140.12,0.31000000000000005
61,-52.84,0.03,-140.04,0.31000000000000005
62,-51.66000000000001,0.03,-139.96,0.53
63,-50.480000000000004,0.04,-139.88,0.53
64,-49.3,0.04,-139.8,0.53
65,-48.120000000000005,0.04,-139.72,0.53
66,-46.94,0.04,-139.64,0.53
67,-45.760000000000005,0.04,-139.56,0.53
68,-44.58,0.04,-139.48,0.53
69,-43.400000000000006,0.04,-139.4,0.53
70,-42.22,0.04,-139.32,0.53
71,-41.040000000000006,0.05,-139.24,0.53
72,-39.86,0.060000000000000005,-139.16,0.53
73,-38.68000000000001,0.07,-139.08,0.53
74,-37.5,0.08,-139.0,0.53
75,-36.32000000000001,0.08,-138.92,0.78
76,-35.14,0.09,-138.84,0.78
77,-33.96000000000001,0.11,-138.76,0.78
78,-32.78,0.13,-138.68,0.78
79,-31.60000000000001,0.14,-138.6,0.78
80,-30.42,0.14,-138.52,0.78
81,-29.24000000000001,0.15000000000000002,-138.44,0.78
82,-28.060000000000002,0.19000000000000003,-138.36,0.78
83,-26.88000000000001,0.21000000000000002,-138.28,0.78
84,-25.700000000000003,0.21000000000000002,-138.2,0.78
85,-24.52000000000001,0.24000000000000002,-138.12,0.78
86,-23.340000000000003,0.28,-138.04,0.78
87,-22.16000000000001,0.30000000000000004,-137.96,0.9500000000000001
88,-20.980000000000004,0.34,-137.88,0.9500000000000001
89,-19.80000000000001,0.35000000000000003,-137.8,0.9500000000000001
90,-18.620000000000005,0.35000000000000003,-137.72,0.9500000000000001
91,-17.440000000000012,0.38,-137.64,0.9500000000000001
92,-16.260000000000005,0.42,-137.56,0.9500000000000001
93,-15.080000000000013,0.49,-137.48,0.9500000000000001
94,-13.900000000000006,0.59,-137.4,0.9500000000000001
95,-12.719999999999999,0.6699999999999999,-137.32,0.9500000000000001
96,-11.540000000000006,0.7599999999999999,-137.24,0.9500000000000001
97,-10.36,0.9099999999999999,-137.16,0.9500000000000001
98,-9.180000000000007,0.94,-137.08,0.9500000000000001
99,-8.0,1.0,-137.0,1.0


==> data/chip_8/sl_3_bl_5/gen_csv/cycle-to-cycle-gen-V-0.3.csv <==
,curr_reset_x,curr_reset_cdf,curr_set_x,curr_set_cdf
0,-161.46,0.01,-165.26,0.2
1,-159.92,0.01,-163.52,0.5900000000000001
2,-158.38,0.01,-161.78,0.9400000000000001
3,-156.84,0.01,-160.04,0.9900000000000001
4,-155.3,0.01,-158.3,0.9900000000000001
5,-153.76,0.01,-156.56,0.9900000000000001
6,-152.22,0.01,-154.82,0.9900000000000001
7,-150.68,0.01,-153.08,0.9900000000000001
8,-149.14,0.01,-151.34,0.9900000000000001
9,-147.6,0.01,-149.6,0.9900000000000001
10,-146.06,0.01,-147.86,0.9900000000000001
11,-144.52,0.01,-146.12,0.9900000000000001
12,-142.98,0.01,-144.38,0.9900000000000001
13,-141.44,0.01,-142.64,0.9900000000000001
14,-139.9,0.01,-140.9,0.9900000000000001
15,-138.36,0.01,-139.16,0.9900000000000001
16,-136.82,0.01,-137.42000000000002,0.9900000000000001
17,-135.28,0.01,-135.68,0.9900000000000001
18,-133.74,0.01,-133.94,0.9900000000000001
19,-132.2,0.01,-132.2,0.9900000000000001
20,-130.66,0.01,-130.46,0.9900000000000001
21,-129.12,0.01,-128.72,0.9900000000000001
22,-127.58,0.01,-126.97999999999999,0.9900000000000001
23,-126.03999999999999,0.01,-125.24000000000001,0.9900000000000001
24,-124.5,0.01,-123.5,0.9900000000000001
25,-122.96000000000001,0.01,-121.75999999999999,0.9900000000000001
26,-121.42,0.01,-120.02000000000001,0.9900000000000001
27,-119.88,0.01,-118.28,0.9900000000000001
28,-118.34,0.01,-116.53999999999999,0.9900000000000001
29,-116.8,0.01,-114.8,0.9900000000000001
30,-115.25999999999999,0.01,-113.06,0.9900000000000001
31,-113.72,0.01,-111.32,0.9900000000000001
32,-112.18,0.01,-109.58,0.9900000000000001
33,-110.64,0.01,-107.84,0.9900000000000001
34,-109.1,0.01,-106.1,0.9900000000000001
35,-107.56,0.01,-104.36,0.9900000000000001
36,-106.02,0.01,-102.62,0.9900000000000001
37,-104.47999999999999,0.01,-100.88,0.9900000000000001
38,-102.94,0.01,-99.14,0.9900000000000001
39,-101.4,0.01,-97.4,0.9900000000000001
40,-99.86,0.01,-95.66,0.9900000000000001
41,-98.32,0.01,-93.92,0.9900000000000001
42,-96.78,0.01,-92.18,0.9900000000000001
43,-95.24,0.01,-90.44,0.9900000000000001
44,-93.7,0.01,-88.7,0.9900000000000001
45,-92.16,0.01,-86.96,0.9900000000000001
46,-90.62,0.01,-85.22,0.9900000000000001
47,-89.08,0.01,-83.48,0.9900000000000001
48,-87.53999999999999,0.01,-81.74,0.9900000000000001
49,-86.0,0.01,-80.0,0.9900000000000001
50,-84.46,0.01,-78.26,0.9900000000000001
51,-82.92,0.01,-76.52,0.9900000000000001
52,-81.38,0.01,-74.78,0.9900000000000001
53,-79.84,0.01,-73.04,0.9900000000000001
54,-78.3,0.01,-71.3,0.9900000000000001
55,-76.75999999999999,0.01,-69.56,0.9900000000000001
56,-75.22,0.01,-67.82000000000001,0.9900000000000001
57,-73.67999999999999,0.01,-66.08,0.9900000000000001
58,-72.14,0.01,-64.34,0.9900000000000001
59,-70.6,0.01,-62.599999999999994,0.9900000000000001
60,-69.06,0.01,-60.86,0.9900000000000001
61,-67.52,0.01,-59.120000000000005,0.9900000000000001
62,-65.98,0.01,-57.379999999999995,0.9900000000000001
63,-64.44,0.01,-55.64,0.9900000000000001
64,-62.89999999999999,0.01,-53.900000000000006,0.9900000000000001
65,-61.36,0.02,-52.16,0.9900000000000001
66,-59.81999999999999,0.04,-50.42,0.9900000000000001
67,-58.28,0.04,-48.68000000000001,0.9900000000000001
68,-56.739999999999995,0.04,-46.94,0.9900000000000001
69,-55.2,0.04,-45.2,0.9900000000000001
70,-53.66,0.04,-43.459999999999994,0.9900000000000001
71,-52.120000000000005,0.04,-41.72,0.9900000000000001
72,-50.58,0.04,-39.980000000000004,0.9900000000000001
73,-49.03999999999999,0.06,-38.24000000000001,0.9900000000000001
74,-47.5,0.06999999999999999,-36.5,0.9900000000000001
75,-45.959999999999994,0.06999999999999999,-34.75999999999999,0.9900000000000001
76,-44.42,0.06999999999999999,-33.02000000000001,0.9900000000000001
77,-42.879999999999995,0.09999999999999999,-31.28,0.9900000000000001
78,-41.34,0.10999999999999999,-29.539999999999992,0.9900000000000001
79,-39.8,0.11999999999999998,-27.80000000000001,0.9900000000000001
80,-38.25999999999999,0.12999999999999998,-26.060000000000002,0.9900000000000001
81,-36.72,0.18,-24.319999999999993,0.9900000000000001
82,-35.17999999999999,0.19,-22.580000000000013,0.9900000000000001
83,-33.639999999999986,0.21,-20.840000000000003,0.9900000000000001
84,-32.099999999999994,0.22999999999999998,-19.099999999999994,0.9900000000000001
85,-30.560000000000002,0.24999999999999997,-17.360000000000014,0.9900000000000001
86,-29.02000000000001,0.27999999999999997,-15.620000000000005,0.9900000000000001
87,-27.47999999999999,0.31999999999999995,-13.879999999999995,0.9900000000000001
88,-25.939999999999998,0.36999999999999994,-12.140000000000015,0.9900000000000001
89,-24.400000000000006,0.38999999999999996,-10.400000000000006,0.9900000000000001
90,-22.859999999999985,0.42999999999999994,-8.659999999999997,0.9900000000000001
91,-21.319999999999993,0.4799999999999999,-6.9199999999999875,0.9900000000000001
92,-19.78,0.5599999999999999,-5.180000000000007,0.9900000000000001
93,-18.24000000000001,0.57,-3.4399999999999977,0.9900000000000001
94,-16.69999999999999,0.6699999999999999,-1.6999999999999886,0.9900000000000001
95,-15.159999999999997,0.71,0.03999999999999204,0.9900000000000001
96,-13.620000000000005,0.83,1.7800000000000011,0.9900000000000001
97,-12.079999999999984,0.88,3.5200000000000102,0.9900000000000001
98,-10.539999999999992,0.98,5.259999999999991,0.9900000000000001
99,-9.0,1.0,7.0,1.0


==> data/chip_8/sl_3_bl_5/gen_csv/cycle-to-cycle-gen-V0.1.csv <==
,curr_reset_x,curr_reset_cdf,curr_set_x,curr_set_cdf
0,-5.59,0.19,36.03,0.04
1,-5.18,0.19,36.06,0.04
2,-4.77,0.46,36.09,0.04
3,-4.36,0.46,36.12,0.04
4,-3.95,0.54,36.15,0.04
5,-3.54,0.54,36.18,0.04
6,-3.1300000000000003,0.54,36.21,0.04
7,-2.72,0.63,36.24,0.04
8,-2.31,0.63,36.27,0.04
9,-1.9000000000000004,0.69,36.3,0.04
10,-1.4900000000000002,0.69,36.33,0.04
11,-1.08,0.69,36.36,0.04
12,-0.6699999999999999,0.73,36.39,0.04
13,-0.2600000000000007,0.73,36.42,0.04
14,0.14999999999999947,0.76,36.45,0.04
15,0.5599999999999996,0.76,36.48,0.04
16,0.9699999999999998,0.76,36.51,0.04
17,1.38,0.8200000000000001,36.54,0.04
18,1.7899999999999991,0.8200000000000001,36.57,0.04
19,2.1999999999999993,0.8800000000000001,36.6,0.04
20,2.6099999999999994,0.8800000000000001,36.63,0.04
21,3.0199999999999996,0.9000000000000001,36.66,0.04
22,3.4299999999999997,0.9000000000000001,36.69,0.04
23,3.84,0.9000000000000001,36.72,0.04
24,4.25,0.9600000000000002,36.75,0.04
25,4.66,0.9600000000000002,36.78,0.04
26,5.0699999999999985,0.9700000000000002,36.81,0.04
27,5.479999999999999,0.9700000000000002,36.84,0.04
28,5.889999999999999,0.9700000000000002,36.87,0.04
29,6.299999999999999,0.9800000000000002,36.9,0.04
30,6.709999999999999,0.9800000000000002,36.93,0.04
31,7.119999999999999,0.9800000000000002,36.96,0.04
32,7.529999999999999,0.9800000000000002,36.99,0.04
33,7.9399999999999995,0.9800000000000002,37.02,0.63
34,8.35,0.9800000000000002,37.05,0.63
35,8.76,0.9800000000000002,37.08,0.63
36,9.17,0.9800000000000002,37.11,0.63
37,9.579999999999998,0.9800000000000002,37.14,0.63
38,9.989999999999998,0.9800000000000002,37.17,0.63
39,10.399999999999999,0.9900000000000002,37.2,0.63
40,10.809999999999999,0.9900000000000002,37.23,0.63
41,11.219999999999999,0.9900000000000002,37.26,0.63
42,11.629999999999999,0.9900000000000002,37.29,0.63
43,12.04,0.9900000000000002,37.32,0.63
44,12.45,0.9900000000000002,37.35,0.63
45,12.86,0.9900000000000002,37.38,0.63
46,13.27,0.9900000000000002,37.41,0.63
47,13.68,0.9900000000000002,37.44,0.63
48,14.09,0.9900000000000002,37.47,0.63
49,14.5,0.9900000000000002,37.5,0.63
50,14.91,0.9900000000000002,37.53,0.63
51,15.32,0.9900000000000002,37.56,0.63
52,15.73,0.9900000000000002,37.59,0.63
53,16.139999999999997,0.9900000000000002,37.62,0.63
54,16.549999999999997,0.9900000000000002,37.65,0.63
55,16.959999999999997,0.9900000000000002,37.68,0.63
56,17.369999999999997,0.9900000000000002,37.71,0.63
57,17.779999999999998,0.9900000000000002,37.74,0.63
58,18.189999999999998,0.9900000000000002,37.77,0.63
59,18.599999999999998,0.9900000000000002,37.8,0.63
60,19.009999999999998,0.9900000000000002,37.83,0.63
61,19.419999999999998,0.9900000000000002,37.86,0.63
62,19.83,0.9900000000000002,37.89,0.63
63,20.24,0.9900000000000002,37.92,0.63
64,20.65,0.9900000000000002,37.95,0.63
65,21.06,0.9900000000000002,37.98,0.63
66,21.47,0.9900000000000002,38.01,0.97
67,21.88,0.9900000000000002,38.04,0.97
68,22.29,0.9900000000000002,38.07,0.97
69,22.7,0.9900000000000002,38.1,0.97
70,23.11,0.9900000000000002,38.13,0.97
71,23.52,0.9900000000000002,38.16,0.97
72,23.93,0.9900000000000002,38.19,0.97
73,24.34,0.9900000000000002,38.22,0.97
74,24.749999999999996,0.9900000000000002,38.25,0.97
75,25.159999999999997,0.9900000000000002,38.28,0.97
76,25.569999999999997,0.9900000000000002,38.31,0.97
77,25.979999999999997,0.9900000000000002,38.34,0.97
78,26.39,0.9900000000000002,38.37,0.97
79,26.799999999999997,0.9900000000000002,38.4,0.97
80,27.21,0.9900000000000002,38.43,0.97
81,27.619999999999997,0.9900000000000002,38.46,0.97
82,28.03,0.9900000000000002,38.49,0.97
83,28.439999999999998,0.9900000000000002,38.52,0.97
84,28.85,0.9900000000000002,38.55,0.97
85,29.259999999999998,0.9900000000000002,38.58,0.97
86,29.669999999999995,0.9900000000000002,38.61,0.97
87,30.08,0.9900000000000002,38.64,0.97
88,30.489999999999995,0.9900000000000002,38.67,0.97
89,30.9,0.9900000000000002,38.7,0.97
90,31.309999999999995,0.9900000000000002,38.73,0.97
91,31.72,0.9900000000000002,38.76,0.97
92,32.129999999999995,0.9900000000000002,38.79,0.97
93,32.54,0.9900000000000002,38.82,0.97
94,32.949999999999996,0.9900000000000002,38.85,0.97
95,33.36,0.9900000000000002,38.88,0.97
96,33.769999999999996,0.9900000000000002,38.91,0.97
97,34.18,0.9900000000000002,38.94,0.97
98,34.589999999999996,0.9900000000000002,38.97,0.97
99,35.0,1.0000000000000002,39.0,1.0


==> data/chip_8/sl_3_bl_5/gen_csv/cycle-to-cycle-gen-V0.15.csv <==
,curr_reset_x,curr_reset_cdf,curr_set_x,curr_set_cdf
0,-5.36,0.11,56.04,0.12
1,-4.72,0.27,56.08,0.12
2,-4.08,0.27,56.12,0.12
3,-3.44,0.44000000000000006,56.16,0.12
4,-2.8,0.4700000000000001,56.2,0.12
5,-2.16,0.4700000000000001,56.24,0.12
6,-1.5199999999999996,0.5000000000000001,56.28,0.12
7,-0.8799999999999999,0.5200000000000001,56.32,0.12
8,-0.2400000000000002,0.5200000000000001,56.36,0.12
9,0.40000000000000036,0.5500000000000002,56.4,0.12
10,1.04,0.6100000000000001,56.44,0.12
11,1.6799999999999997,0.6100000000000001,56.48,0.12
12,2.3200000000000003,0.6700000000000002,56.52,0.12
13,2.960000000000001,0.6700000000000002,56.56,0.12
14,3.5999999999999996,0.7100000000000002,56.6,0.12
15,4.24,0.7500000000000002,56.64,0.12
16,4.880000000000001,0.7500000000000002,56.68,0.12
17,5.52,0.7900000000000003,56.72,0.12
18,6.16,0.8100000000000003,56.76,0.12
19,6.800000000000001,0.8100000000000003,56.8,0.12
20,7.4399999999999995,0.8100000000000003,56.84,0.12
21,8.08,0.8100000000000003,56.88,0.12
22,8.72,0.8100000000000003,56.92,0.12
23,9.36,0.8100000000000003,56.96,0.12
24,10.0,0.8100000000000003,57.0,0.12
25,10.64,0.8100000000000003,57.04,0.52
26,11.280000000000001,0.8300000000000003,57.08,0.52
27,11.920000000000002,0.8300000000000003,57.12,0.52
28,12.559999999999999,0.8300000000000003,57.16,0.52
29,13.2,0.8400000000000003,57.2,0.52
30,13.84,0.8400000000000003,57.24,0.52
31,14.48,0.8400000000000003,57.28,0.52
32,15.120000000000001,0.8400000000000003,57.32,0.52
33,15.760000000000002,0.8400000000000003,57.36,0.52
34,16.400000000000002,0.8600000000000003,57.4,0.52
35,17.04,0.8600000000000003,57.44,0.52
36,17.68,0.8600000000000003,57.48,0.52
37,18.32,0.8700000000000003,57.52,0.52
38,18.96,0.8700000000000003,57.56,0.52
39,19.6,0.8700000000000003,57.6,0.52
40,20.240000000000002,0.8700000000000003,57.64,0.52
41,20.88,0.8700000000000003,57.68,0.52
42,21.52,0.8700000000000003,57.72,0.52
43,22.16,0.8800000000000003,57.76,0.52
44,22.8,0.8800000000000003,57.8,0.52
45,23.44,0.9100000000000004,57.84,0.52
46,24.080000000000002,0.9100000000000004,57.88,0.52
47,24.72,0.9100000000000004,57.92,0.52
48,25.36,0.9100000000000004,57.96,0.52
49,26.0,0.9100000000000004,58.0,0.52
50,26.64,0.9100000000000004,58.04,0.8600000000000001
51,27.28,0.9300000000000004,58.08,0.8600000000000001
52,27.92,0.9300000000000004,58.12,0.8600000000000001
53,28.560000000000002,0.9400000000000004,58.16,0.8600000000000001
54,29.200000000000003,0.9500000000000004,58.2,0.8600000000000001
55,29.840000000000003,0.9500000000000004,58.24,0.8600000000000001
56,30.480000000000004,0.9600000000000004,58.28,0.8600000000000001
57,31.119999999999997,0.9600000000000004,58.32,0.8600000000000001
58,31.759999999999998,0.9600000000000004,58.36,0.8600000000000001
59,32.4,0.9700000000000004,58.4,0.8600000000000001
60,33.04,0.9800000000000004,58.44,0.8600000000000001
61,33.68,0.9800000000000004,58.48,0.8600000000000001
62,34.32,0.9800000000000004,58.52,0.8600000000000001
63,34.96,0.9800000000000004,58.56,0.8600000000000001
64,35.6,0.9800000000000004,58.6,0.8600000000000001
65,36.24,0.9800000000000004,58.64,0.8600000000000001
66,36.88,0.9800000000000004,58.68,0.8600000000000001
67,37.52,0.9800000000000004,58.72,0.8600000000000001
68,38.160000000000004,0.9800000000000004,58.76,0.8600000000000001
69,38.800000000000004,0.9800000000000004,58.8,0.8600000000000001
70,39.44,0.9800000000000004,58.84,0.8600000000000001
71,40.08,0.9800000000000004,58.88,0.8600000000000001
72,40.72,0.9800000000000004,58.92,0.8600000000000001
73,41.36,0.9800000000000004,58.96,0.8600000000000001
74,42.0,0.9800000000000004,59.0,0.8600000000000001
75,42.64,0.9800000000000004,59.04,0.9700000000000001
76,43.28,0.9800000000000004,59.08,0.9700000000000001
77,43.92,0.9800000000000004,59.12,0.9700000000000001
78,44.56,0.9800000000000004,59.16,0.9700000000000001
79,45.2,0.9800000000000004,59.2,0.9700000000000001
80,45.84,0.9800000000000004,59.24,0.9700000000000001
81,46.480000000000004,0.9800000000000004,59.28,0.9700000000000001
82,47.120000000000005,0.9800000000000004,59.32,0.9700000000000001
83,47.76,0.9800000000000004,59.36,0.9700000000000001
84,48.4,0.9800000000000004,59.4,0.9700000000000001
85,49.04,0.9800000000000004,59.44,0.9700000000000001
86,49.68,0.9800000000000004,59.48,0.9700000000000001
87,50.32,0.9800000000000004,59.52,0.9700000000000001
88,50.96,0.9800000000000004,59.56,0.9700000000000001
89,51.6,0.9800000000000004,59.6,0.9700000000000001
90,52.24,0.9800000000000004,59.64,0.9700000000000001
91,52.88,0.9800000000000004,59.68,0.9700000000000001
92,53.52,0.9900000000000004,59.72,0.9700000000000001
93,54.160000000000004,0.9900000000000004,59.76,0.9700000000000001
94,54.800000000000004,0.9900000000000004,59.8,0.9700000000000001
95,55.44,0.9900000000000004,59.84,0.9700000000000001
96,56.08,0.9900000000000004,59.88,0.9700000000000001
97,56.72,0.9900000000000004,59.92,0.9700000000000001
98,57.36,0.9900000000000004,59.96,0.9700000000000001
99,58.0,1.0000000000000004,60.0,1.0


==> data/chip_8/sl_3_bl_5/gen_csv/cycle-to-cycle-gen-V0.2.csv <==
,curr_reset_x,curr_reset_cdf,curr_set_x,curr_set_cdf
0,-5.12,0.01,5.79,0.01
1,-4.24,0.11,6.58,0.01
2,-3.36,0.25,7.37,0.01
3,-2.48,0.38,8.16,0.01
4,-1.5999999999999996,0.41000000000000003,8.95,0.01
5,-0.7199999999999998,0.44000000000000006,9.74,0.01
6,0.16000000000000014,0.48000000000000004,10.530000000000001,0.01
7,1.04,0.5,11.32,0.01
8,1.92,0.5,12.11,0.01
9,2.8000000000000007,0.54,12.9,0.01
10,3.6799999999999997,0.56,13.690000000000001,0.01
11,4.5600000000000005,0.6300000000000001,14.48,0.01
12,5.4399999999999995,0.6800000000000002,15.27,0.01
13,6.32,0.7000000000000002,16.060000000000002,0.01
14,7.199999999999999,0.7000000000000002,16.85,0.01
15,8.08,0.7000000000000002,17.64,0.01
16,8.96,0.7000000000000002,18.43,0.01
17,9.84,0.7000000000000002,19.22,0.01
18,10.719999999999999,0.7000000000000002,20.01,0.01
19,11.600000000000001,0.7000000000000002,20.8,0.01
20,12.48,0.7000000000000002,21.59,0.01
21,13.36,0.7000000000000002,22.380000000000003,0.01
22,14.239999999999998,0.7100000000000002,23.17,0.01
23,15.120000000000001,0.7100000000000002,23.96,0.01
24,16.0,0.7100000000000002,24.75,0.01
25,16.88,0.7100000000000002,25.54,0.01
26,17.76,0.7100000000000002,26.330000000000002,0.01
27,18.64,0.7100000000000002,27.12,0.01
28,19.52,0.7100000000000002,27.91,0.01
29,20.4,0.7100000000000002,28.700000000000003,0.01
30,21.28,0.7100000000000002,29.490000000000002,0.01
31,22.16,0.7100000000000002,30.28,0.01
32,23.04,0.7100000000000002,31.07,0.01
33,23.92,0.7100000000000002,31.86,0.01
34,24.8,0.7100000000000002,32.650000000000006,0.01
35,25.68,0.7100000000000002,33.44,0.01
36,26.560000000000002,0.7100000000000002,34.230000000000004,0.01
37,27.439999999999998,0.7200000000000002,35.02,0.01
38,28.32,0.7200000000000002,35.81,0.01
39,29.200000000000003,0.7200000000000002,36.6,0.01
40,30.08,0.7300000000000002,37.39,0.01
41,30.96,0.7300000000000002,38.18,0.01
42,31.840000000000003,0.7400000000000002,38.97,0.01
43,32.72,0.7400000000000002,39.760000000000005,0.01
44,33.6,0.7400000000000002,40.550000000000004,0.01
45,34.48,0.7500000000000002,41.34,0.01
46,35.36,0.7500000000000002,42.13,0.01
47,36.24,0.7600000000000002,42.92,0.01
48,37.12,0.7700000000000002,43.71,0.01
49,38.0,0.7700000000000002,44.5,0.01
50,38.88,0.7900000000000003,45.29,0.01
51,39.76,0.8000000000000003,46.08,0.01
52,40.64,0.8000000000000003,46.870000000000005,0.01
53,41.52,0.8000000000000003,47.660000000000004,0.01
54,42.4,0.8300000000000003,48.45,0.01
55,43.28,0.8700000000000003,49.24,0.01
56,44.160000000000004,0.9100000000000004,50.03,0.01
57,45.04,0.9200000000000004,50.82,0.01
58,45.92,0.9200000000000004,51.61,0.01
59,46.8,0.9200000000000004,52.400000000000006,0.01
60,47.68,0.9300000000000004,53.190000000000005,0.01
61,48.56,0.9300000000000004,53.980000000000004,0.01
62,49.44,0.9400000000000004,54.77,0.01
63,50.32,0.9700000000000004,55.56,0.01
64,51.2,0.9800000000000004,56.35,0.01
65,52.08,0.9900000000000004,57.14,0.01
66,52.96,0.9900000000000004,57.93,0.01
67,53.84,0.9900000000000004,58.72,0.01
68,54.72,0.9900000000000004,59.510000000000005,0.01
69,55.6,0.9900000000000004,60.300000000000004,0.01
70,56.48,0.9900000000000004,61.09,0.01
71,57.36,0.9900000000000004,61.88,0.01
72,58.239999999999995,0.9900000000000004,62.67,0.01
73,59.120000000000005,0.9900000000000004,63.46,0.01
74,60.0,0.9900000000000004,64.25,0.01
75,60.879999999999995,0.9900000000000004,65.04,0.01
76,61.760000000000005,0.9900000000000004,65.83000000000001,0.01
77,62.64,0.9900000000000004,66.62,0.01
78,63.519999999999996,0.9900000000000004,67.41,0.01
79,64.4,0.9900000000000004,68.2,0.01
80,65.28,0.9900000000000004,68.99000000000001,0.01
81,66.16,0.9900000000000004,69.78,0.01
82,67.04,0.9900000000000004,70.57000000000001,0.01
83,67.92,0.9900000000000004,71.36,0.01
84,68.8,0.9900000000000004,72.15,0.01
85,69.68,0.9900000000000004,72.94,0.01
86,70.56,0.9900000000000004,73.73,0.01
87,71.44,0.9900000000000004,74.52000000000001,0.01
88,72.32000000000001,0.9900000000000004,75.31,0.01
89,73.2,0.9900000000000004,76.10000000000001,0.01
90,74.08,0.9900000000000004,76.89,0.01
91,74.96,0.9900000000000004,77.68,0.01
92,75.84,0.9900000000000004,78.47,0.02
93,76.72,0.9900000000000004,79.26,0.06
94,77.6,0.9900000000000004,80.05,0.33
95,78.48,0.9900000000000004,80.84,0.33
96,79.36,0.9900000000000004,81.63000000000001,0.73
97,80.24,0.9900000000000004,82.42,0.89
98,81.12,0.9900000000000004,83.21000000000001,0.97
99,82.0,1.0000000000000004,84.0,1.0


==> data/chip_8/sl_3_bl_5/gen_csv/cycle-to-cycle-gen-V0.25.csv <==
,curr_reset_x,curr_reset_cdf,curr_set_x,curr_set_cdf
0,-4.85,0.02,103.06,0.07
1,-3.7,0.08,103.12,0.07
2,-2.5500000000000003,0.2,103.18,0.07
3,-1.4000000000000004,0.24000000000000002,103.24,0.07
4,-0.25,0.35000000000000003,103.3,0.07
5,0.8999999999999995,0.46,103.36,0.07
6,2.049999999999999,0.5,103.42,0.07
7,3.1999999999999993,0.52,103.48,0.07
8,4.35,0.53,103.54,0.07
9,5.5,0.54,103.6,0.07
10,6.649999999999999,0.56,103.66,0.07
11,7.799999999999999,0.56,103.72,0.07
12,8.95,0.56,103.78,0.07
13,10.099999999999998,0.56,103.84,0.07
14,11.25,0.56,103.9,0.07
15,12.399999999999999,0.56,103.96,0.07
16,13.549999999999997,0.56,104.02,0.39
17,14.7,0.56,104.08,0.39
18,15.849999999999998,0.56,104.14,0.39
19,17.0,0.56,104.2,0.39
20,18.15,0.56,104.26,0.39
21,19.299999999999997,0.56,104.32,0.39
22,20.45,0.56,104.38,0.39
23,21.599999999999998,0.56,104.44,0.39
24,22.749999999999996,0.56,104.5,0.39
25,23.9,0.56,104.56,0.39
26,25.049999999999997,0.56,104.62,0.39
27,26.199999999999996,0.56,104.68,0.39
28,27.349999999999994,0.56,104.74,0.39
29,28.5,0.56,104.8,0.39
30,29.65,0.56,104.86,0.39
31,30.799999999999997,0.56,104.92,0.39
32,31.949999999999996,0.56,104.98,0.39
33,33.099999999999994,0.56,105.04,0.61
34,34.25,0.56,105.1,0.61
35,35.4,0.56,105.16,0.61
36,36.55,0.56,105.22,0.61
37,37.699999999999996,0.56,105.28,0.61
38,38.849999999999994,0.56,105.34,0.61
39,40.0,0.56,105.4,0.61
40,41.15,0.56,105.46,0.61
41,42.3,0.56,105.52,0.61
42,43.449999999999996,0.56,105.58,0.61
43,44.599999999999994,0.56,105.64,0.61
44,45.74999999999999,0.5700000000000001,105.7,0.61
45,46.9,0.5700000000000001,105.76,0.61
46,48.05,0.5800000000000001,105.82,0.61
47,49.199999999999996,0.6100000000000001,105.88,0.61
48,50.349999999999994,0.6300000000000001,105.94,0.61
49,51.49999999999999,0.6400000000000001,106.0,0.61
50,52.65,0.6800000000000002,106.06,0.78
51,53.8,0.6800000000000002,106.12,0.78
52,54.949999999999996,0.6800000000000002,106.18,0.78
53,56.099999999999994,0.7000000000000002,106.24,0.78
54,57.24999999999999,0.7100000000000002,106.3,0.78
55,58.39999999999999,0.7300000000000002,106.36,0.78
56,59.55,0.7400000000000002,106.42,0.78
57,60.69999999999999,0.7500000000000002,106.48,0.78
58,61.849999999999994,0.7800000000000002,106.54,0.78
59,63.0,0.7900000000000003,106.6,0.78
60,64.14999999999999,0.8300000000000003,106.66,0.78
61,65.3,0.8600000000000003,106.72,0.78
62,66.44999999999999,0.8900000000000003,106.78,0.78
63,67.6,0.9000000000000004,106.84,0.78
64,68.75,0.9000000000000004,106.9,0.78
65,69.89999999999999,0.9200000000000004,106.96,0.78
66,71.05,0.9500000000000004,107.02,0.91
67,72.19999999999999,0.9500000000000004,107.08,0.91
68,73.35,0.9500000000000004,107.14,0.91
69,74.5,0.9600000000000004,107.2,0.91
70,75.64999999999999,0.9600000000000004,107.26,0.91
71,76.8,0.9600000000000004,107.32,0.91
72,77.94999999999999,0.9600000000000004,107.38,0.91
73,79.1,0.9700000000000004,107.44,0.91
74,80.25,0.9700000000000004,107.5,0.91
75,81.39999999999999,0.9700000000000004,107.56,0.91
76,82.55,0.9700000000000004,107.62,0.91
77,83.69999999999999,0.9700000000000004,107.68,0.91
78,84.85,0.9700000000000004,107.74,0.91
79,86.0,0.9700000000000004,107.8,0.91
80,87.14999999999999,0.9700000000000004,107.86,0.91
81,88.3,0.9700000000000004,107.92,0.91
82,89.44999999999999,0.9700000000000004,107.98,0.91
83,90.6,0.9700000000000004,108.04,0.98
84,91.74999999999999,0.9700000000000004,108.1,0.98
85,92.89999999999999,0.9700000000000004,108.16,0.98
86,94.05,0.9700000000000004,108.22,0.98
87,95.19999999999999,0.9700000000000004,108.28,0.98
88,96.35,0.9700000000000004,108.34,0.98
89,97.49999999999999,0.9700000000000004,108.4,0.98
90,98.64999999999999,0.9700000000000004,108.46,0.98
91,99.8,0.9700000000000004,108.52,0.98
92,100.94999999999999,0.9800000000000004,108.58,0.98
93,102.1,0.9800000000000004,108.64,0.98
94,103.24999999999999,0.9800000000000004,108.7,0.98
95,104.39999999999999,0.9900000000000004,108.76,0.98
96,105.55,0.9900000000000004,108.82,0.98
97,106.69999999999999,0.9900000000000004,108.88,0.98
98,107.85,0.9900000000000004,108.94,0.98
99,109.0,1.0000000000000004,109.0,1.0


==> data/chip_8/sl_3_bl_5/gen_csv/cycle-to-cycle-gen-V0.3.csv <==
,curr_reset_x,curr_reset_cdf,curr_set_x,curr_set_cdf
0,-3.65,0.09,125.09,0.06
1,-2.3,0.19,125.18,0.06
2,-0.9499999999999993,0.3,125.27,0.06
3,0.40000000000000036,0.36,125.36,0.06
4,1.75,0.45999999999999996,125.45,0.06
5,3.1000000000000014,0.49,125.54,0.06
6,4.450000000000001,0.52,125.63,0.06
7,5.800000000000001,0.55,125.72,0.06
8,7.15,0.5700000000000001,125.81,0.06
9,8.5,0.5700000000000001,125.9,0.06
10,9.850000000000001,0.5700000000000001,125.99,0.06
11,11.200000000000003,0.5700000000000001,126.08,0.19
12,12.55,0.5700000000000001,126.17,0.19
13,13.900000000000002,0.5700000000000001,126.26,0.19
14,15.25,0.5700000000000001,126.35,0.19
15,16.6,0.5700000000000001,126.44,0.19
16,17.950000000000003,0.5700000000000001,126.53,0.19
17,19.3,0.5700000000000001,126.62,0.19
18,20.650000000000002,0.5700000000000001,126.71,0.19
19,22.0,0.5700000000000001,126.8,0.19
20,23.35,0.5700000000000001,126.89,0.19
21,24.700000000000003,0.5700000000000001,126.98,0.19
22,26.05,0.5700000000000001,127.07,0.44
23,27.400000000000006,0.5700000000000001,127.16,0.44
24,28.75,0.5700000000000001,127.25,0.44
25,30.1,0.5700000000000001,127.34,0.44
26,31.450000000000003,0.5700000000000001,127.43,0.44
27,32.800000000000004,0.5700000000000001,127.52,0.44
28,34.150000000000006,0.5700000000000001,127.61,0.44
29,35.5,0.5700000000000001,127.7,0.44
30,36.85,0.5700000000000001,127.79,0.44
31,38.2,0.5700000000000001,127.88,0.44
32,39.550000000000004,0.5700000000000001,127.97,0.44
33,40.900000000000006,0.5700000000000001,128.06,0.65
34,42.25,0.5700000000000001,128.15,0.65
35,43.6,0.5700000000000001,128.24,0.65
36,44.95,0.5700000000000001,128.33,0.65
37,46.300000000000004,0.5700000000000001,128.42,0.65
38,47.650000000000006,0.5700000000000001,128.51,0.65
39,49.0,0.5700000000000001,128.6,0.65
40,50.35,0.5700000000000001,128.69,0.65
41,51.7,0.5700000000000001,128.78,0.65
42,53.050000000000004,0.5700000000000001,128.87,0.65
43,54.400000000000006,0.5700000000000001,128.96,0.65
44,55.75000000000001,0.5700000000000001,129.05,0.8200000000000001
45,57.1,0.5700000000000001,129.14,0.8200000000000001
46,58.45,0.5700000000000001,129.23,0.8200000000000001
47,59.80000000000001,0.5700000000000001,129.32,0.8200000000000001
48,61.150000000000006,0.5700000000000001,129.41,0.8200000000000001
49,62.5,0.5700000000000001,129.5,0.8200000000000001
50,63.85000000000001,0.5700000000000001,129.59,0.8200000000000001
51,65.2,0.5700000000000001,129.68,0.8200000000000001
52,66.55000000000001,0.5700000000000001,129.77,0.8200000000000001
53,67.9,0.5700000000000001,129.86,0.8200000000000001
54,69.25,0.5800000000000001,129.95,0.8200000000000001
55,70.60000000000001,0.5900000000000001,130.04,0.9500000000000001
56,71.95,0.5900000000000001,130.13,0.9500000000000001
57,73.30000000000001,0.6000000000000001,130.22,0.9500000000000001
58,74.65,0.6000000000000001,130.31,0.9500000000000001
59,76.0,0.6000000000000001,130.4,0.9500000000000001
60,77.35000000000001,0.6200000000000001,130.49,0.9500000000000001
61,78.7,0.6300000000000001,130.58,0.9500000000000001
62,80.05000000000001,0.6800000000000002,130.67,0.9500000000000001
63,81.4,0.6900000000000002,130.76,0.9500000000000001
64,82.75,0.6900000000000002,130.85,0.9500000000000001
65,84.10000000000001,0.7400000000000002,130.94,0.9500000000000001
66,85.45,0.7600000000000002,131.03,0.9800000000000001
67,86.80000000000001,0.7700000000000002,131.12,0.9800000000000001
68,88.15,0.8200000000000003,131.21,0.9800000000000001
69,89.5,0.8400000000000003,131.3,0.9800000000000001
70,90.85000000000001,0.8600000000000003,131.39,0.9800000000000001
71,92.2,0.9200000000000004,131.48,0.9800000000000001
72,93.55000000000001,0.9300000000000004,131.57,0.9800000000000001
73,94.9,0.9400000000000004,131.66,0.9800000000000001
74,96.25,0.9800000000000004,131.75,0.9800000000000001
75,97.60000000000001,0.9800000000000004,131.84,0.9800000000000001
76,98.95,0.9800000000000004,131.93,0.9800000000000001
77,100.30000000000001,0.9800000000000004,132.02,0.9900000000000001
78,101.65,0.9800000000000004,132.11,0.9900000000000001
79,103.0,0.9800000000000004,132.2,0.9900000000000001
80,104.35000000000001,0.9800000000000004,132.29,0.9900000000000001
81,105.7,0.9800000000000004,132.38,0.9900000000000001
82,107.05000000000001,0.9800000000000004,132.47,0.9900000000000001
83,108.4,0.9800000000000004,132.56,0.9900000000000001
84,109.75000000000001,0.9800000000000004,132.65,0.9900000000000001
85,111.10000000000001,0.9800000000000004,132.74,0.9900000000000001
86,112.45,0.9800000000000004,132.83,0.9900000000000001
87,113.80000000000001,0.9800000000000004,132.92,0.9900000000000001
88,115.15,0.9800000000000004,133.01,0.9900000000000001
89,116.50000000000001,0.9800000000000004,133.1,0.9900000000000001
90,117.85000000000001,0.9800000000000004,133.19,0.9900000000000001
91,119.2,0.9800000000000004,133.28,0.9900000000000001
92,120.55000000000001,0.9800000000000004,133.37,0.9900000000000001
93,121.9,0.9800000000000004,133.46,0.9900000000000001
94,123.25,0.9800000000000004,133.55,0.9900000000000001
95,124.60000000000002,0.9800000000000004,133.64,0.9900000000000001
96,125.95000000000002,0.9800000000000004,133.73,0.9900000000000001
97,127.30000000000001,0.9800000000000004,133.82,0.9900000000000001
98,128.65,0.9900000000000004,133.91,0.9900000000000001
99,130.0,1.0000000000000004,134.0,1.0


==> data/chip_8/sl_3_bl_5/gen_csv/read-stability-gen-neg.csv <==
,x,reset_-0.1_curr,reset_-0.15_curr,reset_-0.2_curr,reset_-0.25_curr,reset_-0.3_curr,set_-0.1_curr,set_-0.15_curr,set_-0.2_curr,set_-0.25_curr,set_-0.3_curr
0,0,-9,-11,-16,-10,-19,-65,-89,-113,-142,-163
1,1,-9,-11,-16,-10,-19,-65,-89,-113,-142,-163
2,2,-9,-11,-15,-10,-17,-65,-89,-113,-142,-164
3,3,-9,-13,-16,-10,-20,-65,-88,-113,-142,-163
4,4,-9,-13,-16,-10,-18,-65,-88,-113,-141,-163
5,5,-9,-13,-15,-11,-18,-65,-89,-113,-142,-163
6,6,-9,-13,-16,-11,-18,-65,-89,-113,-142,-164
7,7,-9,-12,-16,-11,-21,-65,-89,-113,-142,-164
8,8,-9,-12,-21,-11,-19,-64,-89,-113,-142,-163
9,9,-9,-12,-16,-11,-18,-65,-89,-113,-142,-163
10,10,-9,-12,-16,-10,-19,-65,-89,-113,-142,-163
11,11,-8,-10,-16,-11,-19,-65,-89,-113,-142,-163
12,12,-9,-10,-16,-10,-20,-65,-88,-113,-142,-163
13,13,-9,-10,-16,-11,-20,-65,-89,-113,-142,-164
14,14,-8,-10,-21,-11,-30,-65,-89,-113,-141,-163
15,15,-8,-10,-19,-10,-23,-65,-89,-113,-142,-164
16,16,-8,-10,-17,-11,-25,-65,-89,-113,-142,-164
17,17,-9,-10,-17,-11,-25,-65,-89,-113,-143,-163
18,18,-9,-10,-17,-11,-23,-65,-89,-113,-143,-163
19,19,-9,-10,-17,-11,-20,-65,-89,-113,-142,-163
20,20,-9,-10,-17,-11,-21,-65,-89,-113,-142,-163
21,21,-8,-10,-18,-11,-20,-65,-89,-113,-142,-163
22,22,-9,-10,-18,-11,-21,-65,-89,-113,-142,-164
23,23,-9,-10,-22,-11,-20,-65,-89,-113,-142,-163
24,24,-8,-10,-29,-11,-20,-65,-89,-113,-142,-163
25,25,-8,-10,-28,-11,-20,-65,-89,-113,-143,-164
26,26,-9,-10,-25,-11,-20,-65,-89,-113,-142,-164
27,27,-9,-10,-23,-11,-20,-65,-89,-113,-142,-163
28,28,-9,-10,-26,-11,-20,-65,-89,-113,-142,-163
29,29,-9,-10,-24,-11,-20,-65,-89,-113,-143,-164
30,30,-8,-10,-26,-11,-21,-65,-89,-113,-142,-163
31,31,-9,-10,-24,-11,-21,-65,-89,-113,-142,-163
32,32,-9,-10,-26,-11,-20,-65,-89,-113,-141,-164
33,33,-9,-10,-22,-11,-21,-65,-89,-113,-142,-163
34,34,-8,-10,-26,-11,-20,-65,-89,-113,-143,-163
35,35,-9,-10,-21,-10,-22,-65,-89,-113,-143,-163
36,36,-9,-10,-18,-11,-27,-65,-89,-113,-143,-164
37,37,-8,-10,-23,-11,-22,-65,-89,-113,-143,-164
38,38,-9,-10,-20,-11,-25,-65,-89,-113,-142,-163
39,39,-9,-10,-22,-11,-29,-65,-89,-113,-142,-163
40,40,-9,-10,-27,-11,-30,-65,-89,-113,-142,-163
41,41,-11,-10,-23,-11,-27,-65,-89,-113,-142,-163
42,42,-10,-10,-23,-11,-27,-65,-89,-113,-142,-164
43,43,-13,-13,-22,-11,-20,-65,-89,-113,-143,-163
44,44,-17,-13,-27,-11,-20,-65,-89,-113,-143,-164
45,45,-17,-13,-24,-11,-19,-65,-89,-113,-142,-164
46,46,2,-17,-25,-11,-19,-65,-89,-113,-142,-164
47,47,-20,-14,-27,-11,-24,-65,-89,-113,-142,-164
48,48,-20,-19,-23,-11,-25,-65,-89,-113,-142,-164
49,49,-19,-17,-26,-11,-27,-65,-89,-113,-143,-164
50,50,-21,-19,-22,-11,-26,-65,-89,-113,-143,-164
51,51,-22,-16,-25,-11,-25,-65,-89,-113,-142,-164
52,52,-22,-14,-26,-11,-25,-65,-89,-113,-142,-164
53,53,-21,-17,-28,-11,-26,-65,-89,-113,-143,-163
54,54,-18,-16,-26,-11,-25,-65,-89,-113,-142,-163
55,55,-23,-14,-24,-10,-25,-65,-89,-113,-142,-163
56,56,2,-16,-21,-11,-22,-65,-89,-113,-142,-163
57,57,-22,-14,-23,-11,-27,-65,-89,-113,-142,-164
58,58,-21,-13,-21,-11,-29,-65,-89,-113,-142,-163
59,59,-23,-13,-25,-10,-23,-65,-89,-113,-143,-164
60,60,-24,-12,-23,-10,-22,-65,-89,-113,-142,-163
61,61,-24,-13,-25,-11,-33,-65,-89,-113,-142,-163
62,62,-24,-13,-23,-10,-24,-65,-89,-113,-142,-163
63,63,-26,-16,-20,-10,-26,-65,-89,-113,-142,-164
64,64,-25,-13,-19,-10,-34,-65,-89,-113,-142,-164
65,65,-26,-15,-21,-11,-36,-65,-89,-113,-142,-163
66,66,-27,-15,-23,-10,-35,-65,-89,-113,-142,-163
67,67,-26,-12,-24,-11,-27,-65,-89,-113,-142,-163
68,68,-26,-12,-22,-10,-26,-65,-89,-113,-142,-164
69,69,-26,-12,-23,-11,-35,-65,-89,-113,-143,-164
70,70,-26,-12,-18,-11,-39,-65,-89,-113,-142,-164
71,71,-24,-12,-23,-10,-42,-65,-89,-113,-142,-164
72,72,-27,-13,-25,-11,-35,-65,-89,-113,-142,-163
73,73,-28,-13,-26,-11,-28,-65,-89,-113,-143,-164
74,74,-25,-12,-23,-11,-39,-65,-89,-113,-143,-163
75,75,-26,-13,-22,-11,-49,-65,-89,-113,-143,-164
76,76,-26,-13,-21,-10,-40,-65,-89,-113,-142,-163
77,77,-26,-12,-22,-11,-27,-65,-89,-113,-142,-163
78,78,-28,-12,-17,-10,-35,-65,-89,-113,-142,-163
79,79,-28,-12,-22,-10,-34,-65,-89,-113,-143,-163
80,80,-28,-12,-20,-11,-30,-65,-89,-113,-143,-163
81,81,-27,-12,-20,-11,-32,-65,-89,-113,-142,-163
82,82,-27,-12,-19,-11,-32,-65,-89,-113,-142,-163
83,83,-27,-13,-22,-11,-28,-65,-88,-113,-142,-163
84,84,-27,-12,-18,-11,-32,-65,-89,-113,-143,-163
85,85,-27,-13,-22,-11,-45,-65,-89,-113,-142,-163
86,86,-26,-13,-21,-11,-33,-65,-89,-113,-143,-163
87,87,-27,-12,-23,-10,-32,-65,-89,-113,-142,-163
88,88,-29,-12,-22,-10,-36,-65,-89,-113,-143,-164
89,89,-25,-12,-21,-10,-39,-65,-89,-113,-142,-164
90,90,-27,-12,-21,-10,-40,-65,-89,-113,-142,-163
91,91,-28,-12,-20,-10,-39,-65,-89,-113,-142,-163
92,92,-27,-12,-22,-11,-36,-65,-89,-113,-142,-163
93,93,-27,-12,-21,-11,-35,-65,-88,-113,-142,-163
94,94,-28,-12,-22,-11,-30,-65,-89,-113,-141,-163
95,95,-28,-12,-20,-11,-35,-65,-89,-113,-142,-163
96,96,-28,-12,-21,-11,-33,-65,-89,-113,-142,-163
97,97,-28,-12,-23,-11,-37,-65,-89,-113,-142,-164
98,98,-27,-13,-18,-11,-38,-65,-89,-113,-142,-164
99,99,-28,-13,-22,-11,-38,-65,-89,-113,-142,-163
100,100,-27,-13,-18,-11,-31,-65,-89,-113,-142,-163
101,101,-28,-15,-17,-10,-33,-65,-88,-113,-142,-164
102,102,-27,-16,-21,-11,-42,-65,-89,-113,-141,-163
103,103,-27,-13,-20,-11,-43,-65,-89,-113,-141,-163
104,104,-27,-13,-18,-10,-47,-65,-89,-113,-142,-164
105,105,-28,-13,-17,-11,-48,-65,-89,-113,-141,-163
106,106,-28,-14,-17,-10,-49,-65,-89,-113,-142,-163
107,107,-28,-12,-17,-11,-45,-65,-89,-113,-141,-163
108,108,-27,-13,-21,-11,-44,-65,-89,-113,-142,-163
109,109,-28,-15,-18,-11,-45,-65,-89,-113,-142,-163
110,110,-28,-12,-22,-11,-49,-65,-89,-113,-142,-163
111,111,-28,-12,-17,-10,-40,-65,-89,-113,-142,-163
112,112,-28,-13,-18,-10,-48,-64,-89,-113,-142,-163
113,113,-28,-12,-19,-10,-40,-65,-89,-113,-142,-163
114,114,-27,-12,-20,-10,-39,-65,-89,-113,-142,-162
115,115,-29,-12,-18,-10,-39,-65,-88,-113,-142,-162
116,116,-28,-13,-20,-11,-39,-65,-88,-113,-141,-162
117,117,-28,-13,-19,-11,-38,-65,-89,-113,-141,-163
118,118,-29,-12,-19,-11,-39,-65,-89,-113,-141,-162
119,119,-29,-12,-20,-11,-40,-65,-89,-113,-141,-163
120,120,-28,-12,-24,-11,-48,-65,-89,-113,-141,-162
121,121,-29,-12,-20,-11,-40,-65,-88,-113,-141,-162
122,122,1,-12,-24,-11,-45,-65,-89,-113,-141,-163
123,123,-27,-12,-26,-11,-38,-65,-89,-113,-142,-162
124,124,-29,-15,-25,-11,-36,-65,-89,-113,-141,-163
125,125,-28,-17,-21,-11,-39,-65,-89,-113,-141,-163
126,126,-30,-19,-25,-11,-39,-65,-89,-113,-142,-163
127,127,-30,-16,-24,-11,-37,-65,-89,-113,-142,-163
128,128,-29,-16,-25,-11,-42,-65,-88,-113,-142,-162
129,129,-29,-15,-22,-11,-35,-65,-89,-113,-142,-162
130,130,-29,-16,-22,-11,-41,-65,-89,-113,-142,-163
131,131,-27,-16,-19,-11,-42,-65,-89,-113,-141,-162
132,132,-27,-17,-22,-11,-50,-65,-89,-114,-142,-163
133,133,-29,-16,-19,-11,-44,-65,-89,-113,-141,-162
134,134,-29,-17,-21,-11,-45,-64,-89,-113,-141,-162
135,135,-29,-17,-25,-10,-47,-65,-88,-113,-142,-163
136,136,-29,-17,-20,-11,-45,-65,-88,-113,-142,-162
137,137,-29,-17,-25,-11,-39,-65,-89,-113,-142,-162
138,138,-28,-17,-25,-11,-46,-65,-89,-113,-142,-162
139,139,-29,-17,-22,-11,-44,-65,-89,-113,-142,-163
140,140,-30,-17,-25,-11,-41,-65,-89,-113,-142,-162
141,141,-30,-17,-19,-11,-46,-65,-89,-113,-141,-162
142,142,-29,-17,-24,-11,-36,-65,-89,-113,-141,-162
143,143,-29,-17,-28,1,-40,-65,-88,-113,-141,-162
144,144,-30,-17,-27,-11,-41,-65,-89,-113,-142,-163
145,145,-30,-17,-24,-11,-40,-65,-89,-114,-142,-163
146,146,-29,-17,-18,-11,-40,-65,-89,-114,-142,-163
147,147,-31,-17,-18,-11,-40,-65,-89,-113,-142,-163
148,148,-29,-17,-19,-11,-39,-64,-89,-113,-141,-163
149,149,-31,-17,-22,-10,-38,-64,-88,-113,-141,-163
150,150,-29,-17,-22,-11,-47,-64,-89,-113,-141,-164
151,151,-29,-17,-18,-11,-39,-64,-88,-113,-141,-163
152,152,-29,-17,-16,-11,-38,-65,-89,-114,-142,-163
153,153,-29,-17,-17,-11,-42,-65,-89,-113,-141,-163
154,154,-29,-14,-19,-11,-40,-65,-89,-113,-141,-163
155,155,-29,-13,-22,-11,-41,-65,-89,-114,-141,-163
156,156,-29,-13,-25,-11,-47,-65,-89,-114,-141,-163
157,157,-30,-13,-18,-11,0,-65,-89,-113,0,-163
158,158,-29,-13,-18,-11,-51,-65,-89,-113,-141,-163
159,159,-30,-13,-18,-11,-48,-65,-88,-113,-142,-163
160,160,-30,-13,-19,-11,-46,-65,-89,-113,-142,-163
161,161,-29,-13,-21,-11,-44,-65,-88,1,-142,-163
162,162,-29,-13,-21,-11,-38,-65,-89,-113,-142,-163
163,163,-28,-13,-20,-11,-46,-65,-89,-113,-141,-162
164,164,-28,-13,-22,-11,-47,-65,-89,-113,-142,-163
165,165,-28,-13,-18,-11,-40,-65,-88,-113,-142,-163
166,166,-29,-13,-21,-11,-50,-65,-89,-113,-142,-163
167,167,-29,-13,-21,-11,-49,-65,-89,-113,-142,-163
168,168,-30,-12,-23,-11,-41,-65,-89,-113,-141,-163
169,169,-29,-13,-24,-11,-46,-65,-89,-113,-141,-163
170,170,-28,-14,-24,-11,-47,-65,-89,-113,-142,-163
171,171,-30,-13,-23,-11,-41,-65,-89,-113,-141,-162
172,172,-28,-13,-23,-11,-56,-64,-89,-113,-142,-162
173,173,-29,-13,2,-11,-41,-65,-89,-113,-142,-162
174,174,-29,-13,-22,-11,-39,-65,-89,-113,-141,-163
175,175,-27,-14,-21,-11,-43,-65,-89,-113,-142,-163
176,176,-29,-18,-22,-11,-44,-65,-89,-113,-142,-163
177,177,-28,-13,-24,-11,-44,-65,-89,-113,-142,-163
178,178,-28,-16,-27,-11,-43,-65,-89,-113,-142,-163
179,179,-28,-16,-22,-11,-45,-65,-89,-113,-142,-163
180,180,-29,-16,-23,-11,-49,-65,-89,-113,-141,-163
181,181,-28,-14,-20,-11,-44,-65,-89,-113,-141,-163
182,182,-29,-16,-17,-11,-49,-65,-89,-113,-142,-163
183,183,-29,-16,-19,-11,-44,-65,-89,-113,-142,-163
184,184,-28,-16,-23,-11,-45,-65,-89,-113,-142,-163
185,185,-29,-16,-21,-11,-45,-65,-89,-113,-141,-163
186,186,-29,-16,-21,-11,-45,-65,-89,-113,-142,-162
187,187,-27,-16,-22,-11,-48,-65,-89,-113,-142,-162
188,188,-27,-16,-24,-11,-46,-65,-89,-113,-141,-163
189,189,-30,-16,-18,-11,-51,-65,-89,-113,-141,-163
190,190,-28,-16,-19,-11,-52,-65,-89,-113,-142,-163
191,191,-28,-13,-18,-11,-58,-64,-89,-113,-141,-163
192,192,-28,-16,-19,-11,-49,-64,-89,-113,-141,-163
193,193,-28,-16,-24,-11,-42,-65,-89,-113,-141,-163
194,194,-28,-14,-22,-11,-38,-65,-89,-113,-142,-163
195,195,-29,-14,-23,-11,-42,-65,-89,-113,-141,-163
196,196,-28,-13,-19,-11,-44,-65,-89,-113,-141,-162
197,197,-29,-16,-23,-11,-51,-65,-89,-113,-141,-163
198,198,-28,-16,-26,-11,-44,-65,-89,-113,-141,-163
199,199,-28,-16,-20,-11,-41,-65,-89,-113,-141,-163


==> data/chip_8/sl_3_bl_5/gen_csv/read-stability-gen-pos.csv <==
,x,reset_0.1_curr,reset_0.15_curr,reset_0.2_curr,reset_0.25_curr,reset_0.3_curr,set_0.1_curr,set_0.15_curr,set_0.2_curr,set_0.25_curr,set_0.3_curr
0,0,-5,-4,-3,-3,68,39,57,82,106,128
1,1,-3,-2,-3,-3,73,38,57,82,106,127
2,2,-4,-4,-4,-2,75,39,57,82,105,128
3,3,-2,-2,-3,-2,76,39,57,82,104,127
4,4,-4,-2,-3,-2,79,39,57,82,106,127
5,5,-4,-3,-4,-2,85,39,58,82,106,127
6,6,-3,-2,-3,-2,84,39,58,82,106,127
7,7,-2,-3,-3,-2,81,39,58,82,106,127
8,8,-2,-3,-4,-2,82,39,58,81,105,128
9,9,-1,-3,-3,-1,86,39,58,82,105,128
10,10,-2,-3,1,-3,86,39,57,82,105,129
11,11,-1,-2,17,-3,84,39,57,82,106,128
12,12,2,-3,26,-1,86,39,57,82,105,128
13,13,-1,-3,23,-3,84,38,57,82,105,128
14,14,-1,-3,29,-3,86,39,57,81,105,128
15,15,-1,-3,26,-3,87,39,57,81,105,127
16,16,-1,-3,30,-3,84,38,57,82,105,128
17,17,-1,-3,36,-2,91,38,57,82,106,127
18,18,0,-3,30,-3,86,39,57,82,107,126
19,19,1,-3,30,-3,88,39,57,81,106,126
20,20,0,-3,35,-3,89,39,58,82,105,126
21,21,2,-3,39,-3,88,38,57,81,105,127
22,22,2,-3,33,-2,89,39,57,81,106,127
23,23,1,0,40,-3,92,39,57,81,105,127
24,24,3,-3,38,-3,91,38,57,82,105,127
25,25,4,-3,41,-2,90,39,57,82,105,128
26,26,4,1,43,-2,92,39,57,81,105,127
27,27,3,-1,38,-2,89,39,56,81,105,127
28,28,2,-2,38,-2,89,38,57,82,105,127
29,29,3,-1,45,-3,93,38,57,81,105,128
30,30,2,1,41,-2,91,39,57,81,105,128
31,31,4,0,45,-3,91,39,58,81,105,127
32,32,3,-3,36,-2,93,39,57,82,105,128
33,33,5,14,45,-3,90,39,57,81,106,127
34,34,4,15,48,-1,91,39,58,81,106,126
35,35,4,16,45,-3,90,39,58,82,106,128
36,36,4,15,50,-3,96,38,58,82,106,128
37,37,3,15,48,-3,95,39,57,81,106,129
38,38,4,12,47,-2,94,39,58,81,105,129
39,39,4,17,49,-2,94,38,58,81,106,128
40,40,4,22,42,-3,94,39,57,81,105,128
41,41,5,20,46,-3,90,39,57,81,105,128
42,42,5,20,48,-3,93,39,57,82,106,129
43,43,3,22,46,-3,93,39,57,82,105,128
44,44,2,22,50,-3,92,39,57,81,105,128
45,45,1,23,46,-2,95,38,57,82,105,128
46,46,1,23,50,-2,93,39,57,82,106,128
47,47,1,25,50,-3,94,39,57,82,105,127
48,48,1,21,52,-2,96,38,57,82,105,128
49,49,5,21,49,-2,98,38,57,82,105,127
50,50,3,20,1,-3,97,39,57,82,106,128
51,51,3,20,48,-3,97,38,58,81,105,128
52,52,3,26,48,-2,97,38,58,81,105,127
53,53,4,18,52,-2,96,38,58,81,106,128
54,54,3,23,48,-2,101,38,58,81,104,128
55,55,1,21,46,-1,101,39,58,81,105,127
56,56,2,26,51,-1,98,38,57,82,105,127
57,57,3,26,47,-1,100,38,57,81,105,127
58,58,3,26,48,-1,101,39,57,82,105,127
59,59,4,26,48,-1,98,39,57,82,105,128
60,60,1,28,49,-3,99,38,57,81,105,128
61,61,3,30,52,-2,100,38,57,81,105,128
62,62,5,25,52,-2,100,38,58,81,105,128
63,63,6,27,50,-3,103,38,57,81,106,127
64,64,4,30,50,-2,99,38,57,81,104,127
65,65,6,29,48,-2,102,39,57,81,104,128
66,66,5,29,47,0,100,39,57,82,105,129
67,67,6,27,52,1,99,39,57,82,104,129
68,68,6,26,52,1,102,39,57,82,104,128
69,69,5,27,50,1,100,39,57,82,104,127
70,70,5,26,47,1,102,38,57,82,105,128
71,71,5,29,48,1,100,38,57,82,104,127
72,72,6,28,52,0,101,39,58,82,105,127
73,73,5,28,50,0,101,39,57,82,105,128
74,74,5,31,49,0,99,38,57,82,105,128
75,75,3,32,50,0,100,39,57,82,104,128
76,76,12,32,53,-1,100,38,57,82,103,128
77,77,10,32,50,0,99,39,57,82,104,127
78,78,13,33,51,0,99,38,57,82,103,128
79,79,12,36,51,0,100,38,57,82,105,128
80,80,11,34,52,2,100,39,57,82,105,127
81,81,14,32,53,1,103,39,57,82,105,129
82,82,14,31,51,3,102,38,57,81,105,128
83,83,14,30,50,1,102,39,57,82,106,127
84,84,13,30,51,2,102,39,57,82,106,127
85,85,15,30,51,0,102,38,57,82,106,128
86,86,16,31,50,1,99,39,58,82,106,128
87,87,15,30,51,0,99,39,57,81,106,128
88,88,16,32,52,1,100,39,57,82,106,128
89,89,15,30,51,1,99,39,57,82,105,128
90,90,14,30,51,1,102,38,57,82,106,128
91,91,14,31,53,0,100,39,58,82,106,128
92,92,15,32,51,1,98,38,58,82,106,129
93,93,17,31,50,0,99,39,57,82,105,129
94,94,15,30,50,0,99,0,57,82,105,128
95,95,15,30,51,2,102,38,57,81,105,128
96,96,16,30,52,2,102,39,58,81,105,128
97,97,16,29,49,0,99,39,58,82,105,128
98,98,17,32,51,6,99,39,57,82,105,127
99,99,17,34,49,-2,101,39,57,81,106,128
100,100,16,31,52,1,101,38,58,82,105,127
101,101,15,33,50,4,98,38,57,81,106,128
102,102,16,31,49,1,100,39,57,82,105,128
103,103,16,31,53,1,102,39,57,81,106,128
104,104,16,30,51,4,100,39,58,81,106,128
105,105,18,31,52,0,100,38,57,81,105,128
106,106,17,34,51,-1,99,38,58,81,106,128
107,107,17,34,51,1,102,39,57,81,106,43
108,108,18,32,50,0,101,38,57,81,106,128
109,109,16,33,49,-1,103,38,58,81,106,128
110,110,17,29,51,0,101,39,57,81,106,128
111,111,15,32,50,2,98,39,57,81,105,127
112,112,16,31,52,0,98,38,58,81,106,128
113,113,15,32,52,4,100,38,57,81,105,127
114,114,16,32,53,2,101,39,57,81,106,128
115,115,16,32,51,3,100,38,57,81,105,128
116,116,15,33,50,0,97,38,57,82,105,128
117,117,17,33,50,2,101,38,57,82,105,128
118,118,16,32,52,1,100,39,57,82,105,128
119,119,17,32,52,1,97,39,57,81,105,127
120,120,17,32,50,1,98,38,57,81,105,128
121,121,17,32,52,1,101,38,57,81,106,127
122,122,17,31,52,0,102,39,57,82,106,128
123,123,18,33,50,3,100,38,57,81,106,128
124,124,16,34,51,3,102,39,57,81,106,129
125,125,17,32,52,3,102,38,57,82,106,128
126,126,17,32,52,3,102,38,57,81,106,128
127,127,16,33,54,5,104,39,57,80,106,129
128,128,18,30,51,4,104,38,57,81,106,128
129,129,16,35,51,6,99,39,57,81,107,129
130,130,18,30,51,5,102,38,57,81,107,129
131,131,17,32,52,5,100,38,57,81,106,128
132,132,17,32,50,4,102,38,57,81,107,129
133,133,17,32,51,4,102,38,57,81,107,129
134,134,16,32,52,5,101,39,57,81,107,127
135,135,18,32,51,4,102,38,57,80,106,128
136,136,18,29,50,5,102,39,57,80,107,129
137,137,19,31,50,4,100,38,57,81,106,128
138,138,19,34,50,4,103,39,57,81,106,128
139,139,17,34,53,6,102,38,57,81,107,127
140,140,17,32,51,4,99,39,57,80,106,127
141,141,17,34,52,4,98,38,57,82,106,128
142,142,17,34,53,4,99,39,57,81,106,128
143,143,18,33,52,4,99,38,57,81,106,127
144,144,18,36,53,3,100,38,57,81,106,127
145,145,17,32,53,4,100,39,57,81,106,127
146,146,17,35,52,9,98,38,57,81,106,127
147,147,17,36,53,5,102,38,57,81,107,127
148,148,18,33,52,5,103,38,57,81,106,127
149,149,18,34,53,2,101,38,2,81,106,127
150,150,17,31,54,0,99,38,57,81,107,128
151,151,17,32,51,5,97,38,57,81,106,128
152,152,18,33,54,5,100,38,58,81,106,127
153,153,17,32,53,2,101,38,57,81,106,127
154,154,18,33,53,3,99,38,57,81,107,126
155,155,18,34,51,5,99,38,57,81,106,126
156,156,18,31,53,52,102,38,57,80,106,127
157,157,17,34,54,63,100,38,57,81,106,127
158,158,18,33,53,65,102,38,57,80,106,127
159,159,18,32,55,63,102,38,56,81,106,127
160,160,18,34,56,66,99,38,56,81,106,127
161,161,19,33,53,66,102,38,57,81,107,127
162,162,19,0,54,65,100,38,57,81,106,127
163,163,18,32,54,68,102,38,57,82,106,128
164,164,18,35,53,67,104,38,57,82,106,128
165,165,0,33,54,66,100,38,57,81,106,127
166,166,19,30,52,68,102,38,57,81,106,127
167,167,19,33,52,70,101,38,58,81,106,127
168,168,19,31,55,70,101,38,57,80,106,127
169,169,19,32,52,70,101,38,57,81,105,126
170,170,19,32,54,70,102,38,57,81,106,128
171,171,20,33,53,72,105,38,57,81,107,127
172,172,20,35,53,72,103,38,57,81,106,127
173,173,19,35,50,71,103,38,57,80,107,127
174,174,20,34,48,71,100,38,57,82,106,127
175,175,20,34,51,73,101,38,57,81,106,127
176,176,21,33,51,74,104,38,57,81,106,128
177,177,20,32,51,76,105,38,57,81,106,128
178,178,20,34,54,73,104,38,57,81,106,127
179,179,20,34,53,74,103,38,57,80,105,128
180,180,21,34,52,76,101,38,57,81,105,127
181,181,21,37,53,77,105,38,57,81,106,127
182,182,20,35,53,75,102,38,57,81,106,127
183,183,20,35,50,76,101,38,57,81,106,127
184,184,21,33,51,76,102,38,57,80,106,127
185,185,20,36,50,77,104,38,57,80,106,127
186,186,20,35,49,74,103,38,57,81,106,127
187,187,20,35,51,75,104,38,57,81,106,127
188,188,20,35,51,74,100,38,57,80,106,127
189,189,19,35,48,76,102,38,57,80,105,127
190,190,20,35,51,75,104,38,57,80,104,126
191,191,20,37,51,78,102,38,57,81,105,127
192,192,20,36,51,77,104,38,57,80,105,128
193,193,20,36,51,77,101,38,57,80,105,127
194,194,18,39,53,77,99,38,57,81,105,127
195,195,19,36,52,78,99,38,57,81,106,127
196,196,20,38,52,78,102,38,57,81,106,127
197,197,20,38,53,79,101,38,57,81,105,127
198,198,20,36,54,78,98,38,57,81,106,127
199,199,20,38,52,79,100,38,57,80,106,127


==> data/chip_8/sl_3_bl_5/read_stab/read-stability-multiple-times-hrs-neg--0.1.csv <==
index,action,vread,iteration,curr_mean,curr_median,curr_min,curr_max,curr_q25,curr_q75,curr_q025,curr_q975
400,reset,-0.1,0,-20.3,-19.0,-65,-18,-19.0,-19.0,-26.425,-19.0
401,reset,-0.1,1,-20.2,-19.0,-65,-18,-19.0,-19.0,-26.425,-18.225
402,reset,-0.1,2,-20.18,-19.0,-65,-18,-19.0,-19.0,-26.425,-18.0
403,reset,-0.1,3,-19.82,-19.0,-65,2,-19.0,-19.0,-27.2,-18.0
404,reset,-0.1,4,-20.26,-19.0,-65,-18,-19.0,-19.0,-27.2,-19.0
405,reset,-0.1,5,-20.24,-19.0,-64,-18,-19.0,-19.0,-26.425,-18.0
406,reset,-0.1,6,-20.28,-19.0,-65,-18,-19.0,-19.0,-27.2,-19.0
407,reset,-0.1,7,-20.2,-19.0,-64,-18,-19.0,-19.0,-26.425,-18.0
408,reset,-0.1,8,-20.28,-19.0,-65,-18,-19.0,-19.0,-26.425,-18.0
409,reset,-0.1,9,-20.24,-19.0,-64,-18,-19.0,-19.0,-26.425,-18.225
410,reset,-0.1,10,-20.24,-19.0,-65,-18,-19.0,-19.0,-26.65,-18.0
411,reset,-0.1,11,-20.28,-19.0,-65,-18,-19.0,-19.0,-26.65,-18.225
412,reset,-0.1,12,-20.34,-19.0,-65,-18,-19.75,-19.0,-26.425,-18.225
413,reset,-0.1,13,-19.88,-19.0,-65,2,-19.0,-19.0,-26.65,-18.0
414,reset,-0.1,14,-20.42,-19.0,-65,-18,-20.0,-19.0,-27.1,-18.0
415,reset,-0.1,15,-20.28,-19.0,-65,-18,-19.0,-19.0,-25.875,-18.225
416,reset,-0.1,16,-20.32,-19.0,-65,-18,-19.0,-19.0,-26.65,-19.0
417,reset,-0.1,17,-20.34,-19.0,-65,-18,-19.0,-19.0,-27.425,-19.0
418,reset,-0.1,18,-20.32,-19.0,-65,-18,-19.0,-19.0,-27.425,-18.0
419,reset,-0.1,19,-19.82,-19.0,-65,1,-19.0,-19.0,-27.2,-18.0
420,reset,-0.1,20,-19.86,-19.0,-65,2,-19.0,-19.0,-27.425,-18.225
421,reset,-0.1,21,-19.86,-19.0,-65,2,-19.0,-19.0,-27.425,-18.0
422,reset,-0.1,22,-20.2,-19.0,-64,-18,-19.0,-19.0,-27.425,-18.0
423,reset,-0.1,23,-20.26,-19.0,-64,-18,-19.0,-19.0,-27.425,-18.225
424,reset,-0.1,24,-20.22,-19.0,-65,-18,-19.0,-19.0,-27.425,-18.0
425,reset,-0.1,25,-20.2,-19.0,-64,-18,-19.0,-19.0,-25.875,-18.0
426,reset,-0.1,26,-20.22,-19.0,-65,-18,-19.0,-19.0,-27.425,-18.0
427,reset,-0.1,27,-20.16,-19.0,-65,-18,-19.0,-19.0,-25.65,-18.0
428,reset,-0.1,28,-18.74,-19.0,-64,52,-19.0,-19.0,-25.1,-18.0
429,reset,-0.1,29,-20.2,-19.0,-65,-18,-19.0,-19.0,-25.875,-18.225
430,reset,-0.1,30,-20.16,-19.0,-64,-18,-19.0,-19.0,-25.65,-18.0
431,reset,-0.1,31,-20.26,-19.0,-65,-18,-19.0,-19.0,-25.875,-19.0
432,reset,-0.1,32,-20.24,-19.0,-65,-18,-19.0,-19.0,-25.875,-18.0
433,reset,-0.1,33,-20.22,-19.0,-64,-18,-19.0,-19.0,-25.875,-18.225
434,reset,-0.1,34,-20.24,-19.0,-65,-18,-19.0,-19.0,-27.425,-18.225
435,reset,-0.1,35,-20.24,-19.0,-65,-18,-19.0,-19.0,-27.425,-18.0
436,reset,-0.1,36,-20.22,-19.0,-65,-18,-19.0,-19.0,-26.65,-18.0
437,reset,-0.1,37,-20.2,-19.0,-65,-18,-19.0,-19.0,-27.2,-18.0
438,reset,-0.1,38,-20.22,-19.0,-65,-18,-19.0,-19.0,-27.2,-18.0
439,reset,-0.1,39,-19.82,-19.0,-65,2,-19.0,-19.0,-25.65,-18.0
440,reset,-0.1,40,-19.78,-19.0,-64,1,-19.0,-19.0,-25.65,-18.0
441,reset,-0.1,41,-20.18,-19.0,-65,-18,-19.0,-19.0,-26.425,-18.0
442,reset,-0.1,42,-20.16,-19.0,-65,-18,-19.0,-19.0,-24.875,-18.0
443,reset,-0.1,43,-20.12,-19.0,-64,-18,-19.0,-19.0,-24.1,-18.0
444,reset,-0.1,44,-20.26,-19.0,-65,-18,-19.0,-19.0,-27.2,-18.225
445,reset,-0.1,45,-20.22,-19.0,-65,-18,-19.0,-19.0,-27.2,-18.225
446,reset,-0.1,46,-19.72,-19.0,-64,1,-19.0,-19.0,-25.65,-18.0
447,reset,-0.1,47,-20.24,-19.0,-65,-18,-19.0,-19.0,-26.425,-18.0
448,reset,-0.1,48,-20.22,-19.0,-65,-18,-19.0,-19.0,-26.425,-18.0
449,reset,-0.1,49,-19.74,-19.0,-64,2,-19.0,-19.0,-26.425,-18.0
450,reset,-0.1,50,-20.2,-19.0,-65,-18,-19.0,-19.0,-26.425,-18.0
451,reset,-0.1,51,-19.78,-19.0,-65,2,-19.0,-19.0,-25.65,-18.0
452,reset,-0.1,52,-20.22,-19.0,-65,-18,-19.0,-19.0,-25.875,-18.0
453,reset,-0.1,53,-20.2,-19.0,-64,-18,-19.0,-19.0,-25.875,-18.0
454,reset,-0.1,54,-20.18,-19.0,-65,-18,-19.0,-19.0,-26.425,-18.0
455,reset,-0.1,55,-20.2,-19.0,-64,-18,-19.0,-19.0,-25.875,-18.0
456,reset,-0.1,56,-20.22,-19.0,-64,-18,-19.0,-19.0,-25.875,-18.225
457,reset,-0.1,57,-20.14,-19.0,-64,-18,-19.0,-19.0,-25.65,-18.0
458,reset,-0.1,58,-20.24,-19.0,-64,-18,-19.0,-19.0,-27.2,-18.0
459,reset,-0.1,59,-18.94,-19.0,-26,1,-19.0,-19.0,-21.775,-18.0
460,reset,-0.1,60,-20.22,-19.0,-64,-18,-19.0,-19.0,-27.974999999999998,-18.0
461,reset,-0.1,61,-20.26,-19.0,-64,-18,-19.0,-19.0,-28.2,-18.0
462,reset,-0.1,62,-19.88,-19.0,-64,0,-19.0,-19.0,-28.2,-18.0
463,reset,-0.1,63,-20.3,-19.0,-64,-18,-19.0,-19.0,-28.425,-18.225
464,reset,-0.1,64,-19.84,-19.0,-64,1,-19.0,-19.0,-27.425,-18.0
465,reset,-0.1,65,-20.3,-19.0,-64,-18,-19.0,-19.0,-28.2,-18.0
466,reset,-0.1,66,-20.28,-19.0,-65,-18,-19.0,-19.0,-27.974999999999998,-18.0
467,reset,-0.1,67,-20.3,-19.0,-64,-18,-19.0,-19.0,-28.2,-18.0
468,reset,-0.1,68,-20.22,-19.0,-64,-18,-19.0,-19.0,-27.974999999999998,-18.0
469,reset,-0.1,69,-20.26,-19.0,-65,-18,-19.0,-19.0,-27.974999999999998,-18.0
470,reset,-0.1,70,-20.22,-19.0,-64,-18,-19.0,-19.0,-28.2,-18.0
471,reset,-0.1,71,-20.24,-19.0,-64,-18,-19.0,-19.0,-28.2,-18.0
472,reset,-0.1,72,-20.28,-19.0,-65,-18,-19.0,-19.0,-28.2,-18.225
473,reset,-0.1,73,-20.3,-19.0,-65,-18,-19.0,-19.0,-28.2,-18.225
474,reset,-0.1,74,-20.26,-19.0,-64,-18,-19.0,-19.0,-27.2,-18.0
475,reset,-0.1,75,-20.26,-19.0,-65,-18,-19.0,-19.0,-28.2,-18.0
476,reset,-0.1,76,-20.3,-19.0,-65,-18,-19.0,-19.0,-28.2,-18.0
477,reset,-0.1,77,-20.24,-19.0,-64,-18,-19.0,-19.0,-27.974999999999998,-18.0
478,reset,-0.1,78,-20.26,-19.0,-65,-18,-19.0,-19.0,-27.425,-18.0
479,reset,-0.1,79,-20.3,-19.0,-64,-18,-19.0,-19.0,-27.974999999999998,-19.0
480,reset,-0.1,80,-20.26,-19.0,-65,-18,-19.0,-19.0,-27.2,-18.0
481,reset,-0.1,81,-20.26,-19.0,-64,-18,-19.0,-19.0,-28.2,-18.0
482,reset,-0.1,82,-20.26,-19.0,-64,-18,-19.0,-19.0,-27.974999999999998,-18.0
483,reset,-0.1,83,-20.28,-19.0,-65,-18,-19.0,-19.0,-28.2,-18.0
484,reset,-0.1,84,-20.36,-19.0,-64,-18,-19.0,-19.0,-28.974999999999998,-18.225
485,reset,-0.1,85,-19.02,-19.0,-64,43,-19.0,-19.0,-28.974999999999998,-18.0
486,reset,-0.1,86,-20.28,-19.0,-65,-18,-19.0,-19.0,-28.2,-18.0
487,reset,-0.1,87,-20.24,-19.0,-64,-18,-19.0,-19.0,-28.2,-18.0
488,reset,-0.1,88,-20.3,-19.0,-65,-18,-19.0,-19.0,-27.974999999999998,-18.0
489,reset,-0.1,89,-20.3,-19.0,-64,-18,-19.0,-19.0,-27.974999999999998,-18.0
490,reset,-0.1,90,-19.8,-19.0,-65,2,-19.0,-19.0,-28.2,-18.0
491,reset,-0.1,91,-20.28,-19.0,-64,-18,-19.0,-19.0,-28.974999999999998,-18.0
492,reset,-0.1,92,-20.28,-19.0,-65,-18,-19.0,-19.0,-28.75,-18.0
493,reset,-0.1,93,-19.82,-19.0,-64,2,-19.0,-19.0,-28.75,-18.0
494,reset,-0.1,94,-20.24,-19.0,-64,-18,-19.0,-19.0,-28.974999999999998,-18.0
495,reset,-0.1,95,-20.24,-19.0,-64,-18,-19.0,-19.0,-27.974999999999998,-18.0
496,reset,-0.1,96,-19.94,-19.0,-65,1,-19.0,-19.0,-28.75,-18.0
497,reset,-0.1,97,-20.4,-19.0,-65,-18,-19.0,-19.0,-28.974999999999998,-19.0
498,reset,-0.1,98,-20.26,-19.0,-64,-18,-19.0,-19.0,-28.75,-18.0
499,reset,-0.1,99,-20.34,-19.0,-65,-18,-19.75,-19.0,-28.75,-18.0


==> data/chip_8/sl_3_bl_5/read_stab/read-stability-multiple-times-hrs-neg--0.15.csv <==
index,action,vread,iteration,curr_mean,curr_median,curr_min,curr_max,curr_q25,curr_q75,curr_q025,curr_q975
300,reset,-0.15,0,-28.9,-26.0,-93,-25,-27.0,-26.0,-76.175,-25.0
301,reset,-0.15,1,-28.86,-26.0,-94,-25,-26.75,-26.0,-76.175,-25.0
302,reset,-0.15,2,-28.88,-26.0,-94,-25,-27.0,-25.25,-76.625,-25.0
303,reset,-0.15,3,-28.88,-26.0,-94,-25,-26.0,-26.0,-76.39999999999999,-25.0
304,reset,-0.15,4,-28.98,-26.0,-94,-25,-27.0,-26.0,-76.94999999999999,-25.0
305,reset,-0.15,5,-28.82,-26.0,-94,-25,-26.0,-26.0,-76.39999999999999,-25.0
306,reset,-0.15,6,-28.9,-26.0,-94,-25,-27.0,-26.0,-76.625,-25.0
307,reset,-0.15,7,-28.86,-26.0,-94,-25,-26.75,-26.0,-76.175,-25.0
308,reset,-0.15,8,-28.86,-26.0,-94,-25,-26.0,-26.0,-76.625,-25.0
309,reset,-0.15,9,-28.92,-26.0,-94,-25,-26.0,-26.0,-77.39999999999999,-25.0
310,reset,-0.15,10,-28.54,-26.0,-94,1,-26.0,-26.0,-77.3,-25.0
311,reset,-0.15,11,-29.08,-26.0,-94,-25,-26.75,-26.0,-77.3,-25.0
312,reset,-0.15,12,-29.12,-26.0,-94,-25,-27.0,-26.0,-77.52499999999999,-25.0
313,reset,-0.15,13,-29.04,-26.0,-93,-25,-27.0,-26.0,-76.975,-25.0
314,reset,-0.15,14,-29.1,-26.0,-94,-25,-27.0,-26.0,-76.52499999999999,-25.0
315,reset,-0.15,15,-29.06,-26.0,-93,-25,-27.0,-26.0,-77.07499999999999,-25.0
316,reset,-0.15,16,-28.94,-26.0,-94,-25,-27.0,-26.0,-76.52499999999999,-25.0
317,reset,-0.15,17,-29.14,-26.0,-94,-25,-27.0,-26.0,-77.3,-25.0
318,reset,-0.15,18,-29.02,-26.0,-94,-25,-27.0,-26.0,-77.3,-25.0
319,reset,-0.15,19,-28.92,-26.0,-93,-25,-26.75,-25.25,-77.3,-25.0
320,reset,-0.15,20,-28.66,-26.0,-94,0,-27.0,-26.0,-77.07499999999999,-25.0
321,reset,-0.15,21,-29.04,-26.0,-94,-25,-27.0,-25.25,-76.85,-25.0
322,reset,-0.15,22,-29.14,-26.0,-94,-25,-27.0,-26.0,-77.07499999999999,-25.0
323,reset,-0.15,23,-28.58,-26.0,-94,0,-26.75,-26.0,-76.3,-25.0
324,reset,-0.15,24,-29.1,-26.0,-94,-25,-27.0,-26.0,-77.175,-25.0
325,reset,-0.15,25,-29.08,-26.0,-94,-25,-27.0,-26.0,-76.39999999999999,-25.0
326,reset,-0.15,26,-28.96,-26.0,-94,-24,-26.0,-26.0,-76.625,-25.0
327,reset,-0.15,27,-29.04,-26.0,-94,-24,-27.0,-26.0,-75.85,-25.0
328,reset,-0.15,28,-28.98,-26.0,-94,-25,-27.0,-26.0,-75.625,-25.0
329,reset,-0.15,29,-28.98,-26.0,-93,-25,-27.0,-26.0,-76.39999999999999,-25.0
330,reset,-0.15,30,-29.0,-26.0,-94,-25,-27.0,-26.0,-76.625,-25.0
331,reset,-0.15,31,-28.92,-26.0,-93,-25,-26.75,-26.0,-75.625,-25.0
332,reset,-0.15,32,-28.88,-26.0,-94,-24,-27.0,-26.0,-76.625,-25.0
333,reset,-0.15,33,-28.34,-26.0,-94,2,-26.75,-26.0,-76.07499999999999,-25.0
334,reset,-0.15,34,-28.96,-26.0,-94,-25,-27.0,-26.0,-76.07499999999999,-25.0
335,reset,-0.15,35,-28.9,-26.0,-94,-25,-27.0,-26.0,-75.625,-25.0
336,reset,-0.15,36,-28.6,-26.0,-94,2,-27.0,-26.0,-76.85,-25.0
337,reset,-0.15,37,-29.06,-26.0,-94,-24,-27.0,-26.0,-77.3,-25.0
338,reset,-0.15,38,-28.52,-26.0,-94,2,-27.0,-26.0,-76.85,-25.0
339,reset,-0.15,39,-29.04,-26.0,-94,-25,-27.0,-26.0,-77.07499999999999,-25.0
340,reset,-0.15,40,-28.94,-26.0,-93,-25,-27.0,-26.0,-76.725,-25.0
341,reset,-0.15,41,-28.96,-26.0,-94,-25,-27.0,-26.0,-76.175,-25.0
342,reset,-0.15,42,-29.14,-26.0,-94,-25,-27.0,-26.0,-77.625,-25.0
343,reset,-0.15,43,-29.04,-26.0,-94,-25,-27.0,-26.0,-76.175,-25.0
344,reset,-0.15,44,-28.98,-26.0,-94,-25,-27.0,-26.0,-76.175,-25.0
345,reset,-0.15,45,-27.76,-26.0,-94,38,-27.0,-26.0,-76.39999999999999,-25.0
346,reset,-0.15,46,-28.6,-26.0,-94,1,-27.0,-26.0,-77.175,-25.0
347,reset,-0.15,47,-29.08,-26.0,-94,-25,-27.0,-26.0,-77.85,-25.0
348,reset,-0.15,48,-29.04,-26.0,-93,-24,-27.0,-25.25,-77.85,-25.0
349,reset,-0.15,49,-29.26,-26.0,-94,-25,-27.0,-26.0,-78.52499999999999,-25.0
350,reset,-0.15,50,-29.16,-26.0,-94,-25,-27.0,-26.0,-77.3,-25.0
351,reset,-0.15,51,-29.18,-26.0,-94,-25,-27.0,-26.0,-77.85,-25.0
352,reset,-0.15,52,-29.12,-26.0,-94,-25,-27.0,-26.0,-77.07499999999999,-25.0
353,reset,-0.15,53,-27.18,-26.0,-94,39,-26.75,-25.25,-77.85,-4.850000000000037
354,reset,-0.15,54,-29.06,-26.0,-94,-25,-27.0,-26.0,-77.85,-25.0
355,reset,-0.15,55,-29.08,-26.0,-94,-25,-26.75,-26.0,-77.07499999999999,-25.0
356,reset,-0.15,56,-27.7,-26.0,-94,48,-27.0,-26.0,-76.625,-25.0
357,reset,-0.15,57,-29.04,-26.0,-94,-24,-26.0,-26.0,-77.07499999999999,-25.0
358,reset,-0.15,58,-29.0,-26.0,-94,-25,-27.0,-26.0,-76.625,-25.0
359,reset,-0.15,59,-29.16,-26.0,-94,-25,-27.0,-26.0,-77.75,-25.0
360,reset,-0.15,60,-29.1,-26.0,-93,-25,-27.0,-26.0,-76.75,-25.0
361,reset,-0.15,61,-29.14,-26.0,-94,-25,-27.0,-26.0,-77.3,-25.0
362,reset,-0.15,62,-29.08,-26.0,-94,-25,-26.75,-26.0,-76.85,-25.0
363,reset,-0.15,63,-28.98,-26.0,-94,-25,-26.0,-26.0,-76.625,-25.0
364,reset,-0.15,64,-29.06,-26.0,-94,-25,-27.0,-26.0,-77.3,-25.0
365,reset,-0.15,65,-29.2,-26.0,-94,-25,-27.0,-26.0,-77.975,-25.0
366,reset,-0.15,66,-29.0,-26.0,-94,-25,-26.75,-25.25,-77.52499999999999,-25.0
367,reset,-0.15,67,-29.12,-26.0,-94,-25,-27.0,-26.0,-77.3,-25.0
368,reset,-0.15,68,-29.1,-26.0,-94,-25,-27.0,-26.0,-77.3,-25.0
369,reset,-0.15,69,-29.32,-26.0,-93,-25,-27.0,-26.0,-77.52499999999999,-25.0
370,reset,-0.15,70,-29.18,-26.0,-94,-25,-27.0,-26.0,-77.975,-25.0
371,reset,-0.15,71,-29.3,-26.0,-93,-25,-27.0,-26.0,-78.975,-25.0
372,reset,-0.15,72,-28.62,-26.0,-93,2,-27.0,-26.0,-77.975,-25.0
373,reset,-0.15,73,-28.58,-26.0,-94,1,-27.0,-25.0,-78.19999999999999,-25.0
374,reset,-0.15,74,-29.14,-26.0,-93,-25,-27.0,-26.0,-78.19999999999999,-25.0
375,reset,-0.15,75,-29.18,-26.0,-94,-25,-27.0,-26.0,-77.975,-25.0
376,reset,-0.15,76,-29.26,-26.0,-94,-25,-27.0,-26.0,-77.975,-25.0
377,reset,-0.15,77,-29.26,-26.0,-94,-25,-27.0,-26.0,-78.75,-25.0
378,reset,-0.15,78,-29.3,-26.0,-94,-25,-27.0,-26.0,-78.75,-25.0
379,reset,-0.15,79,-29.28,-26.0,-94,-25,-27.0,-26.0,-78.75,-25.0
380,reset,-0.15,80,-29.34,-26.0,-94,-25,-27.0,-26.0,-78.75,-25.0
381,reset,-0.15,81,-29.22,-26.0,-94,-25,-27.0,-26.0,-77.3,-25.0
382,reset,-0.15,82,-29.2,-26.0,-94,-25,-27.0,-26.0,-77.3,-25.0
383,reset,-0.15,83,-29.36,-26.0,-94,-25,-27.0,-26.0,-78.75,-25.0
384,reset,-0.15,84,-29.32,-26.0,-93,-25,-27.0,-26.0,-78.975,-25.0
385,reset,-0.15,85,-29.2,-26.0,-94,-25,-27.0,-26.0,-77.52499999999999,-25.0
386,reset,-0.15,86,-29.3,-26.0,-94,-25,-27.0,-26.0,-78.3,-25.0
387,reset,-0.15,87,-29.32,-26.0,-94,-25,-27.0,-26.0,-78.75,-25.0
388,reset,-0.15,88,-29.26,-26.0,-94,-25,-27.0,-26.0,-78.19999999999999,-25.0
389,reset,-0.15,89,-29.18,-26.0,-94,-25,-27.0,-26.0,-78.975,-25.0
390,reset,-0.15,90,-28.8,-26.0,-94,2,-27.0,-26.0,-78.75,-25.0
391,reset,-0.15,91,-29.18,-26.0,-94,-25,-27.0,-25.0,-78.75,-25.0
392,reset,-0.15,92,-29.24,-26.0,-94,-25,-27.0,-26.0,-78.75,-25.0
393,reset,-0.15,93,-29.2,-26.0,-94,-25,-27.0,-26.0,-78.52499999999999,-25.0
394,reset,-0.15,94,-29.28,-26.0,-94,-25,-27.0,-26.0,-78.52499999999999,-25.0
395,reset,-0.15,95,-29.2,-26.0,-94,-25,-27.0,-26.0,-77.07499999999999,-25.0
396,reset,-0.15,96,-29.2,-26.0,-94,-25,-27.0,-26.0,-77.75,-25.0
397,reset,-0.15,97,-29.1,-26.0,-94,-25,-26.75,-26.0,-77.07499999999999,-25.0
398,reset,-0.15,98,-28.6,-26.0,-94,1,-27.0,-26.0,-77.85,-25.0
399,reset,-0.15,99,-29.1,-26.0,-94,-25,-27.0,-25.0,-77.52499999999999,-25.0


==> data/chip_8/sl_3_bl_5/read_stab/read-stability-multiple-times-hrs-neg--0.2.csv <==
index,action,vread,iteration,curr_mean,curr_median,curr_min,curr_max,curr_q25,curr_q75,curr_q025,curr_q975
200,reset,-0.2,0,-34.68,-33.0,-121,-31,-33.0,-32.0,-36.55,-32.0
201,reset,-0.2,1,-34.8,-33.0,-122,-31,-33.0,-32.0,-36.55,-32.0
202,reset,-0.2,2,-34.78,-33.0,-121,-31,-33.0,-32.0,-36.775,-31.225
203,reset,-0.2,3,-34.68,-33.0,-121,-31,-33.0,-32.0,-38.0,-32.0
204,reset,-0.2,4,-34.56,-33.0,-121,-32,-33.0,-32.0,-36.775,-32.0
205,reset,-0.2,5,-34.7,-33.0,-121,-31,-33.0,-32.0,-39.1,-32.0
206,reset,-0.2,6,-34.58,-33.0,-121,-31,-33.0,-32.0,-37.325,-31.225
207,reset,-0.2,7,-34.66,-33.0,-121,-31,-33.0,-32.0,-39.1,-32.0
208,reset,-0.2,8,-34.68,-33.0,-121,-31,-33.0,-32.0,-38.325,-32.0
209,reset,-0.2,9,-34.6,-33.0,-121,-31,-33.0,-32.0,-36.55,-31.225
210,reset,-0.2,10,-34.66,-33.0,-121,-31,-33.0,-32.0,-36.55,-32.0
211,reset,-0.2,11,-34.72,-33.0,-121,-31,-33.0,-32.0,-38.1,-32.0
212,reset,-0.2,12,-34.62,-33.0,-121,-32,-33.0,-32.0,-38.1,-32.0
213,reset,-0.2,13,-34.56,-33.0,-121,-31,-33.0,-32.0,-37.875,-32.0
214,reset,-0.2,14,-33.22,-33.0,-121,38,-33.0,-32.0,-37.325,-32.0
215,reset,-0.2,15,-34.62,-33.0,-121,-32,-33.0,-32.0,-35.775,-32.0
216,reset,-0.2,16,-34.08,-33.0,-121,1,-33.0,-32.0,-38.1,-32.0
217,reset,-0.2,17,-34.8,-33.0,-121,-32,-33.0,-32.0,-38.1,-32.0
218,reset,-0.2,18,-34.14,-33.0,-121,0,-33.0,-32.0,-38.1,-31.225
219,reset,-0.2,19,-34.74,-33.0,-121,-31,-33.0,-32.0,-36.55,-32.0
220,reset,-0.2,20,-34.74,-33.0,-121,-31,-33.0,-32.0,-36.55,-32.0
221,reset,-0.2,21,-34.08,-33.0,-121,1,-33.0,-32.0,-36.55,-32.0
222,reset,-0.2,22,-33.3,-33.0,-121,40,-33.0,-32.0,-38.1,-31.225
223,reset,-0.2,23,-34.82,-33.0,-121,-32,-33.0,-32.0,-38.1,-32.0
224,reset,-0.2,24,-34.76,-33.0,-121,-31,-33.0,-32.0,-38.1,-32.0
225,reset,-0.2,25,-34.74,-33.0,-121,-31,-33.0,-32.0,-36.55,-31.225
226,reset,-0.2,26,-34.62,-33.0,-120,-31,-33.0,-32.0,-36.55,-31.225
227,reset,-0.2,27,-34.02,-33.0,-121,2,-33.0,-32.0,-37.0,-31.0
228,reset,-0.2,28,-34.7,-33.0,-121,-31,-33.0,-32.0,-36.55,-32.0
229,reset,-0.2,29,-34.68,-33.0,-121,-31,-33.0,-32.0,-38.325,-31.225
230,reset,-0.2,30,-34.64,-33.0,-121,-31,-33.0,-32.0,-38.1,-31.225
231,reset,-0.2,31,-34.08,-33.0,-121,2,-33.0,-32.0,-38.325,-31.225
232,reset,-0.2,32,-32.8,-33.0,-121,41,-34.0,-32.0,-38.325,-6.2000000000000455
233,reset,-0.2,33,-34.8,-33.0,-121,-32,-33.0,-32.0,-38.1,-32.0
234,reset,-0.2,34,-34.76,-33.0,-121,-32,-33.75,-32.0,-38.325,-32.0
235,reset,-0.2,35,-34.76,-33.0,-121,-31,-33.75,-32.0,-38.1,-31.225
236,reset,-0.2,36,-34.72,-33.0,-121,-31,-34.0,-32.0,-38.1,-31.225
237,reset,-0.2,37,-34.72,-33.0,-121,-31,-33.0,-32.0,-38.325,-32.0
238,reset,-0.2,38,-34.78,-33.0,-120,-31,-33.0,-32.0,-38.775,-32.0
239,reset,-0.2,39,-34.06,-33.0,-121,0,-33.0,-32.0,-38.1,-32.0
240,reset,-0.2,40,-34.8,-33.0,-120,-31,-33.0,-32.0,-39.0,-32.0
241,reset,-0.2,41,-34.8,-33.0,-121,-31,-33.75,-32.0,-38.325,-32.0
242,reset,-0.2,42,-34.74,-33.0,-120,-31,-33.0,-32.0,-38.1,-32.0
243,reset,-0.2,43,-34.1,-33.0,-121,2,-34.0,-32.0,-38.1,-32.0
244,reset,-0.2,44,-34.62,-33.0,-120,-31,-33.0,-32.0,-38.1,-31.0
245,reset,-0.2,45,-34.06,-33.0,-120,2,-33.0,-32.0,-38.325,-32.0
246,reset,-0.2,46,-34.06,-33.0,-120,2,-33.0,-32.0,-38.1,-32.0
247,reset,-0.2,47,-34.8,-33.0,-120,-31,-33.0,-32.0,-38.55,-32.0
248,reset,-0.2,48,-34.76,-33.0,-121,-32,-33.0,-32.0,-38.325,-32.0
249,reset,-0.2,49,-34.74,-33.0,-120,-32,-33.0,-32.0,-38.325,-32.0
250,reset,-0.2,50,-34.66,-33.0,-120,-31,-33.0,-32.0,-38.1,-32.0
251,reset,-0.2,51,-34.76,-33.0,-121,-32,-33.0,-32.0,-38.1,-32.0
252,reset,-0.2,52,-34.84,-33.0,-121,-32,-33.75,-32.0,-38.325,-32.0
253,reset,-0.2,53,-34.9,-33.0,-121,-32,-34.0,-32.0,-38.325,-32.0
254,reset,-0.2,54,-34.7,-33.0,-121,-31,-33.75,-32.0,-36.775,-32.0
255,reset,-0.2,55,-34.72,-33.0,-120,-31,-33.0,-32.0,-37.775,-32.0
256,reset,-0.2,56,-34.66,-33.0,-120,-31,-33.0,-32.0,-36.55,-32.0
257,reset,-0.2,57,-34.7,-33.0,-120,-31,-33.0,-32.0,-37.775,-32.0
258,reset,-0.2,58,-33.32,-33.0,-120,38,-33.0,-32.0,-36.775,-31.225
259,reset,-0.2,59,-34.74,-33.0,-121,-32,-33.0,-32.0,-36.55,-32.0
260,reset,-0.2,60,-34.68,-33.0,-121,-31,-33.0,-32.0,-37.0,-31.225
261,reset,-0.2,61,-33.2,-33.0,-120,38,-33.0,-32.0,-36.55,-31.225
262,reset,-0.2,62,-34.7,-33.0,-120,-32,-33.0,-32.0,-36.55,-32.0
263,reset,-0.2,63,-34.68,-33.0,-120,-31,-33.0,-32.0,-36.55,-32.0
264,reset,-0.2,64,-34.7,-33.0,-121,-31,-33.0,-32.0,-36.55,-32.0
265,reset,-0.2,65,-34.72,-33.0,-120,-32,-33.0,-32.0,-36.55,-32.0
266,reset,-0.2,66,-34.68,-33.0,-121,-31,-33.0,-32.0,-36.55,-32.0
267,reset,-0.2,67,-34.62,-33.0,-120,-32,-33.0,-32.0,-36.55,-32.0
268,reset,-0.2,68,-33.3,-33.0,-121,1,-33.0,-32.0,-36.55,-7.2000000000000455
269,reset,-0.2,69,-34.06,-33.0,-120,1,-33.0,-32.0,-36.55,-32.0
270,reset,-0.2,70,-34.68,-33.0,-121,-32,-33.0,-32.0,-36.55,-32.0
271,reset,-0.2,71,-34.66,-33.0,-121,-31,-33.0,-32.0,-36.775,-32.0
272,reset,-0.2,72,-34.66,-33.0,-120,-31,-33.0,-32.0,-36.55,-32.0
273,reset,-0.2,73,-34.7,-33.0,-121,-31,-33.0,-32.0,-36.775,-32.0
274,reset,-0.2,74,-34.7,-33.0,-120,-31,-33.0,-32.0,-36.55,-32.0
275,reset,-0.2,75,-34.74,-33.0,-121,-31,-33.75,-32.0,-36.55,-32.0
276,reset,-0.2,76,-34.68,-33.0,-120,-31,-33.0,-32.0,-36.775,-32.0
277,reset,-0.2,77,-34.74,-33.0,-120,-32,-33.0,-32.0,-36.55,-32.0
278,reset,-0.2,78,-34.74,-33.0,-120,-31,-33.0,-32.0,-36.55,-32.0
279,reset,-0.2,79,-34.1,-33.0,-120,1,-33.0,-32.0,-36.775,-31.225
280,reset,-0.2,80,-34.78,-33.0,-120,-31,-33.0,-32.0,-36.775,-32.0
281,reset,-0.2,81,-34.64,-33.0,-120,-31,-33.0,-32.0,-36.775,-31.225
282,reset,-0.2,82,-34.64,-33.0,-120,-31,-33.0,-32.0,-36.55,-31.225
283,reset,-0.2,83,-34.72,-33.0,-120,-31,-33.0,-32.0,-36.775,-32.0
284,reset,-0.2,84,-34.66,-33.0,-120,-31,-33.0,-32.0,-36.775,-32.0
285,reset,-0.2,85,-34.74,-33.0,-121,-31,-33.0,-32.0,-36.775,-32.0
286,reset,-0.2,86,-34.74,-33.0,-120,-32,-33.0,-32.0,-36.775,-32.0
287,reset,-0.2,87,-34.74,-33.0,-120,-31,-33.0,-32.0,-36.775,-32.0
288,reset,-0.2,88,-34.8,-33.0,-121,-31,-33.0,-32.0,-36.775,-32.0
289,reset,-0.2,89,-34.66,-33.0,-120,-32,-33.0,-32.0,-36.775,-32.0
290,reset,-0.2,90,-34.64,-33.0,-120,-31,-33.0,-32.0,-36.55,-32.0
291,reset,-0.2,91,-34.04,-33.0,-121,2,-33.0,-32.0,-36.775,-31.225
292,reset,-0.2,92,-34.72,-33.0,-121,-31,-33.0,-32.0,-36.775,-32.0
293,reset,-0.2,93,-34.7,-33.0,-121,-32,-33.0,-32.0,-36.775,-32.0
294,reset,-0.2,94,-34.7,-33.0,-120,-32,-33.0,-32.0,-36.775,-32.0
295,reset,-0.2,95,-34.64,-33.0,-121,-32,-33.0,-32.0,-36.55,-32.0
296,reset,-0.2,96,-34.66,-33.0,-121,-31,-33.0,-32.0,-36.775,-32.0
297,reset,-0.2,97,-34.66,-33.0,-121,-31,-33.0,-32.0,-36.775,-32.0
298,reset,-0.2,98,-34.66,-33.0,-121,-31,-33.0,-32.0,-36.55,-32.0
299,reset,-0.2,99,-34.7,-33.0,-121,-32,-33.0,-32.0,-36.55,-32.0


==> data/chip_8/sl_3_bl_5/read_stab/read-stability-multiple-times-hrs-neg--0.25.csv <==
index,action,vread,iteration,curr_mean,curr_median,curr_min,curr_max,curr_q25,curr_q75,curr_q025,curr_q975
100,reset,-0.25,0,-40.16,-40.0,-43,-37,-41.0,-39.0,-43.0,-38.0
101,reset,-0.25,1,-39.04,-40.0,-44,23,-41.0,-39.0,-43.0,-37.225
102,reset,-0.25,2,-38.6,-40.0,-43,2,-41.0,-39.0,-42.0,-8.325000000000053
103,reset,-0.25,3,-39.54,-40.0,-44,2,-41.0,-39.0,-43.775,-38.0
104,reset,-0.25,4,-40.5,-41.0,-44,-38,-41.0,-39.0,-43.775,-38.0
105,reset,-0.25,5,-40.44,-40.5,-45,-37,-41.0,-39.0,-43.775,-38.0
106,reset,-0.25,6,-40.48,-40.0,-46,-37,-41.0,-39.0,-43.775,-38.225
107,reset,-0.25,7,-40.4,-40.0,-45,-38,-41.0,-39.0,-43.775,-38.225
108,reset,-0.25,8,-40.42,-40.0,-45,-38,-41.0,-39.0,-43.775,-38.0
109,reset,-0.25,9,-40.46,-40.0,-45,-38,-41.0,-39.0,-44.0,-38.0
110,reset,-0.25,10,-39.16,-40.0,-45,23,-41.0,-39.0,-43.775,-38.0
111,reset,-0.25,11,-40.4,-40.0,-45,-38,-41.0,-39.0,-43.775,-38.225
112,reset,-0.25,12,-40.44,-40.0,-45,-38,-41.0,-39.0,-43.775,-38.225
113,reset,-0.25,13,-39.52,-40.0,-44,2,-41.0,-39.0,-43.0,-38.0
114,reset,-0.25,14,-40.38,-40.0,-44,-38,-41.0,-39.0,-43.0,-38.225
115,reset,-0.25,15,-40.32,-40.0,-44,-38,-41.0,-39.0,-43.0,-38.0
116,reset,-0.25,16,-40.48,-40.5,-43,-38,-41.0,-39.0,-43.0,-38.225
117,reset,-0.25,17,-40.4,-40.0,-43,-38,-41.0,-39.0,-43.0,-38.225
118,reset,-0.25,18,-40.4,-40.0,-44,-38,-41.0,-39.0,-43.775,-38.0
119,reset,-0.25,19,-39.1,-40.0,-44,24,-41.0,-39.0,-43.0,-38.0
120,reset,-0.25,20,-40.52,-40.0,-44,-38,-41.0,-39.0,-43.775,-38.0
121,reset,-0.25,21,-38.98,-40.0,-44,30,-41.0,-39.0,-43.0,-38.0
122,reset,-0.25,22,-40.5,-40.0,-44,-38,-41.0,-39.25,-43.775,-38.225
123,reset,-0.25,23,-40.32,-40.0,-44,-37,-41.0,-39.0,-43.775,-38.0
124,reset,-0.25,24,-40.5,-40.0,-45,-37,-41.0,-39.0,-43.775,-38.225
125,reset,-0.25,25,-40.46,-40.0,-44,-37,-41.0,-39.0,-43.775,-38.225
126,reset,-0.25,26,-40.32,-40.0,-44,-37,-41.0,-39.0,-43.775,-38.0
127,reset,-0.25,27,-40.48,-40.0,-45,-38,-41.0,-39.0,-43.775,-38.225
128,reset,-0.25,28,-40.5,-40.0,-44,-37,-41.0,-40.0,-43.775,-38.225
129,reset,-0.25,29,-40.4,-40.0,-44,-37,-41.0,-39.0,-43.775,-38.225
130,reset,-0.25,30,-40.48,-40.0,-47,-37,-41.0,-39.0,-43.775,-38.0
131,reset,-0.25,31,-40.44,-40.0,-45,-37,-41.0,-39.0,-43.0,-38.225
132,reset,-0.25,32,-38.9,-40.0,-44,35,-41.0,-39.0,-43.0,-37.225
133,reset,-0.25,33,-40.48,-40.0,-44,-38,-41.0,-39.0,-43.775,-38.225
134,reset,-0.25,34,-40.52,-40.0,-44,-38,-41.0,-39.0,-43.775,-38.0
135,reset,-0.25,35,-40.54,-40.5,-44,-38,-41.0,-39.25,-43.0,-38.225
136,reset,-0.25,36,-40.4,-40.0,-44,-38,-41.0,-39.0,-43.0,-38.225
137,reset,-0.25,37,-40.4,-40.0,-44,-38,-41.0,-39.0,-43.0,-38.0
138,reset,-0.25,38,-40.48,-40.0,-44,-38,-41.0,-39.0,-43.775,-38.225
139,reset,-0.25,39,-40.58,-40.5,-45,-37,-41.0,-39.0,-43.775,-38.225
140,reset,-0.25,40,-40.48,-41.0,-44,-37,-41.0,-39.0,-43.0,-38.225
141,reset,-0.25,41,-40.48,-41.0,-44,-37,-41.0,-39.25,-43.0,-38.225
142,reset,-0.25,42,-39.18,-40.0,-44,25,-41.0,-39.25,-43.0,-37.225
143,reset,-0.25,43,-40.46,-40.0,-44,-37,-41.0,-39.0,-43.775,-38.0
144,reset,-0.25,44,-40.46,-40.5,-44,-37,-41.0,-39.0,-43.775,-38.225
145,reset,-0.25,45,-40.48,-40.0,-44,-37,-41.0,-39.0,-43.775,-38.225
146,reset,-0.25,46,-40.54,-40.5,-45,-37,-41.0,-39.0,-43.775,-38.225
147,reset,-0.25,47,-39.72,-40.5,-46,0,-41.0,-39.0,-43.775,-37.225
148,reset,-0.25,48,-40.52,-40.0,-46,-37,-41.75,-39.0,-43.775,-38.225
149,reset,-0.25,49,-40.62,-40.0,-46,-38,-41.75,-39.25,-43.775,-38.225
150,reset,-0.25,50,-40.64,-41.0,-46,-38,-41.0,-40.0,-43.775,-38.0
151,reset,-0.25,51,-39.72,-40.5,-46,1,-41.0,-39.0,-43.775,-38.0
152,reset,-0.25,52,-40.6,-40.5,-46,-37,-41.75,-39.25,-43.775,-38.225
153,reset,-0.25,53,-38.8,-40.0,-44,1,-41.0,-39.0,-43.0,-8.325000000000053
154,reset,-0.25,54,-39.72,-40.5,-44,2,-41.0,-39.25,-44.0,-37.225
155,reset,-0.25,55,-40.56,-40.0,-45,-37,-41.0,-39.0,-44.775,-38.225
156,reset,-0.25,56,-40.44,-40.0,-45,-37,-41.0,-39.0,-44.0,-38.225
157,reset,-0.25,57,-40.6,-40.0,-49,-37,-41.75,-39.0,-44.775,-38.0
158,reset,-0.25,58,-39.74,-40.0,-49,0,-41.0,-39.0,-44.775,-37.225
159,reset,-0.25,59,-40.68,-40.0,-47,-37,-42.0,-39.25,-45.0,-38.225
160,reset,-0.25,60,-40.58,-40.5,-46,-37,-41.0,-39.0,-44.0,-38.225
161,reset,-0.25,61,-40.62,-40.0,-47,-37,-41.0,-39.0,-45.775,-38.225
162,reset,-0.25,62,-39.84,-40.5,-48,1,-42.0,-39.0,-45.325,-37.225
163,reset,-0.25,63,-40.84,-41.0,-49,-37,-42.0,-39.25,-45.55,-38.225
164,reset,-0.25,64,-40.66,-40.0,-46,-37,-42.0,-39.25,-44.0,-38.225
165,reset,-0.25,65,-39.88,-41.0,-46,2,-41.75,-39.25,-44.0,-37.225
166,reset,-0.25,66,-40.62,-41.0,-46,-37,-41.0,-39.25,-44.775,-38.0
167,reset,-0.25,67,-39.78,-40.5,-46,2,-41.75,-39.0,-44.775,-37.225
168,reset,-0.25,68,-40.6,-41.0,-46,-37,-41.0,-39.0,-44.0,-38.225
169,reset,-0.25,69,-40.64,-40.0,-46,-38,-42.0,-39.0,-44.55,-38.225
170,reset,-0.25,70,-40.58,-40.5,-46,-38,-42.0,-39.0,-43.775,-38.0
171,reset,-0.25,71,-40.58,-40.0,-46,-38,-41.0,-39.0,-44.0,-38.225
172,reset,-0.25,72,-40.78,-41.0,-46,-38,-42.0,-40.0,-44.55,-38.225
173,reset,-0.25,73,-40.5,-40.0,-46,-38,-41.75,-39.0,-44.0,-38.0
174,reset,-0.25,74,-39.8,-40.0,-46,1,-41.75,-39.0,-44.0,-38.0
175,reset,-0.25,75,-40.56,-40.5,-46,-38,-41.0,-39.0,-44.0,-38.225
176,reset,-0.25,76,-40.56,-40.0,-46,-37,-41.75,-39.0,-44.0,-38.225
177,reset,-0.25,77,-40.62,-40.0,-46,-38,-41.0,-40.0,-43.775,-38.0
178,reset,-0.25,78,-39.74,-40.0,-46,2,-41.0,-39.0,-45.55,-38.0
179,reset,-0.25,79,-40.64,-41.0,-46,-38,-41.75,-39.0,-44.775,-38.225
180,reset,-0.25,80,-39.04,-40.0,-46,1,-42.0,-39.0,-43.775,-7.775000000000055
181,reset,-0.25,81,-40.5,-40.0,-46,-38,-41.75,-39.0,-43.775,-38.0
182,reset,-0.25,82,-40.58,-41.0,-46,-37,-41.0,-39.0,-43.775,-38.0
183,reset,-0.25,83,-39.76,-40.0,-46,1,-41.75,-39.0,-44.0,-38.0
184,reset,-0.25,84,-40.58,-40.5,-46,-38,-41.0,-39.0,-43.775,-38.225
185,reset,-0.25,85,-40.74,-41.0,-46,-38,-41.75,-40.0,-43.775,-38.225
186,reset,-0.25,86,-38.62,-40.0,-46,18,-41.75,-39.0,-43.775,-7.775000000000055
187,reset,-0.25,87,-40.54,-41.0,-46,-38,-41.0,-39.0,-43.775,-38.0
188,reset,-0.25,88,-40.68,-41.0,-47,-37,-42.0,-39.25,-43.775,-38.0
189,reset,-0.25,89,-40.56,-40.5,-46,-37,-41.75,-39.0,-43.775,-38.0
190,reset,-0.25,90,-40.62,-40.0,-46,-38,-42.0,-39.0,-43.775,-38.225
191,reset,-0.25,91,-40.58,-40.0,-46,-38,-41.0,-39.0,-43.775,-38.225
192,reset,-0.25,92,-40.52,-40.0,-46,-38,-41.75,-39.0,-43.775,-38.225
193,reset,-0.25,93,-40.54,-40.5,-46,-38,-41.0,-39.0,-44.0,-38.225
194,reset,-0.25,94,-39.74,-40.0,-46,0,-41.0,-39.0,-44.0,-38.0
195,reset,-0.25,95,-40.56,-40.0,-46,-38,-41.0,-39.0,-43.775,-38.0
196,reset,-0.25,96,-39.66,-40.0,-46,2,-41.0,-39.0,-43.775,-38.0
197,reset,-0.25,97,-40.62,-40.5,-46,-38,-41.0,-39.0,-44.0,-38.0
198,reset,-0.25,98,-40.72,-40.5,-46,-38,-41.75,-39.25,-45.0,-38.225
199,reset,-0.25,99,-40.66,-40.0,-46,-38,-41.0,-39.25,-44.775,-38.225


==> data/chip_8/sl_3_bl_5/read_stab/read-stability-multiple-times-hrs-neg--0.3.csv <==
index,action,vread,iteration,curr_mean,curr_median,curr_min,curr_max,curr_q25,curr_q75,curr_q025,curr_q975
0,reset,-0.3,0,-51.76,-47.0,-178,1,-49.0,-46.0,-139.6,-45.0
1,reset,-0.3,1,-52.54,-47.0,-179,-45,-48.0,-46.0,-139.02499999999998,-45.225
2,reset,-0.3,2,-52.84,-47.0,-180,-45,-48.0,-46.0,-140.5,-45.225
3,reset,-0.3,3,-52.78,-47.0,-179,-45,-49.0,-46.0,-140.27499999999998,-45.0
4,reset,-0.3,4,-52.78,-47.0,-179,-45,-49.0,-46.0,-139.5,-45.0
5,reset,-0.3,5,-52.96,-47.0,-180,-45,-49.0,-46.0,-139.5,-45.0
6,reset,-0.3,6,-52.98,-47.0,-180,-45,-49.0,-46.0,-138.725,-46.0
7,reset,-0.3,7,-53.18,-47.0,-179,-45,-48.75,-46.0,-140.39999999999998,-46.0
8,reset,-0.3,8,-53.32,-47.0,-178,-45,-48.0,-46.0,-139.725,-46.0
9,reset,-0.3,9,-53.16,-47.0,-179,-45,-48.0,-46.0,-139.95,-46.0
10,reset,-0.3,10,-53.58,-47.0,-179,-46,-48.0,-46.0,-140.17499999999998,-46.0
11,reset,-0.3,11,-53.56,-47.0,-180,-45,-49.0,-46.0,-139.95,-45.225
12,reset,-0.3,12,-53.36,-47.0,-179,-45,-48.75,-46.0,-141.52499999999998,-46.0
13,reset,-0.3,13,-53.5,-47.0,-179,-46,-48.75,-46.0,-141.29999999999998,-46.0
14,reset,-0.3,14,-53.42,-47.0,-180,-45,-49.0,-46.0,-141.075,-45.0
15,reset,-0.3,15,-53.16,-47.0,-179,-45,-48.0,-46.0,-141.29999999999998,-46.0
16,reset,-0.3,16,-53.74,-47.5,-179,-46,-49.0,-46.0,-142.875,-46.0
17,reset,-0.3,17,-52.08,-47.0,-178,27,-48.0,-46.0,-143.1,-45.225
18,reset,-0.3,18,-53.46,-47.0,-178,-45,-48.75,-46.0,-140.75,-45.225
19,reset,-0.3,19,-53.52,-47.0,-177,-45,-49.0,-46.0,-141.52499999999998,-45.0
20,reset,-0.3,20,-52.56,-47.0,-178,1,-48.75,-46.0,-142.42499999999998,-45.0
21,reset,-0.3,21,-53.3,-47.0,-178,-45,-49.0,-46.0,-141.75,-45.0
22,reset,-0.3,22,-53.5,-47.0,-179,-45,-49.0,-46.0,-141.975,-45.0
23,reset,-0.3,23,-53.86,-47.0,-178,-45,-48.0,-46.0,-143.325,-45.225
24,reset,-0.3,24,-53.6,-47.0,-178,-45,-49.0,-46.0,-142.64999999999998,-45.225
25,reset,-0.3,25,-53.8,-47.0,-178,-45,-48.0,-46.0,-142.2,-45.225
26,reset,-0.3,26,-52.24,-47.0,-177,19,-48.0,-46.0,-142.2,-45.0
27,reset,-0.3,27,-53.42,-47.0,-178,-45,-49.0,-46.0,-141.975,-45.225
28,reset,-0.3,28,-53.64,-47.0,-178,-45,-49.0,-46.0,-142.2,-46.0
29,reset,-0.3,29,-53.72,-47.0,-178,-45,-49.0,-46.0,-142.42499999999998,-45.0
30,reset,-0.3,30,-53.82,-47.5,-177,-45,-48.0,-46.0,-142.2,-45.225
31,reset,-0.3,31,-52.6,-47.0,-178,0,-48.0,-46.0,-142.42499999999998,-45.0
32,reset,-0.3,32,-53.88,-47.0,-178,-45,-48.0,-46.0,-142.875,-45.225
33,reset,-0.3,33,-53.48,-47.0,-178,-45,-48.0,-46.0,-141.52499999999998,-45.0
34,reset,-0.3,34,-53.38,-47.0,-177,-45,-48.75,-46.0,-141.75,-45.0
35,reset,-0.3,35,-53.64,-47.0,-177,-45,-48.0,-46.0,-142.875,-45.0
36,reset,-0.3,36,-53.38,-47.0,-178,-45,-48.0,-46.0,-141.52499999999998,-45.0
37,reset,-0.3,37,-52.62,-47.0,-178,1,-48.0,-46.0,-141.75,-45.0
38,reset,-0.3,38,-53.48,-47.0,-178,-45,-49.0,-46.0,-140.85,-45.225
39,reset,-0.3,39,-53.26,-47.5,-178,-45,-49.0,-46.0,-140.85,-45.0
40,reset,-0.3,40,-53.62,-47.0,-178,-45,-49.0,-46.0,-140.85,-45.0
41,reset,-0.3,41,-53.66,-47.0,-178,-45,-49.0,-46.0,-140.85,-45.0
42,reset,-0.3,42,-53.78,-47.0,-178,-45,-48.75,-46.0,-140.85,-45.0
43,reset,-0.3,43,-53.58,-47.0,-178,-45,-48.75,-46.0,-140.625,-45.0
44,reset,-0.3,44,-53.58,-47.0,-178,-45,-49.0,-46.0,-139.29999999999998,-45.0
45,reset,-0.3,45,-53.56,-47.0,-178,-45,-48.75,-46.0,-140.85,-45.0
46,reset,-0.3,46,-53.34,-47.0,-178,-45,-49.0,-46.0,-140.625,-45.0
47,reset,-0.3,47,-53.62,-47.0,-178,-45,-49.0,-46.0,-141.975,-45.0
48,reset,-0.3,48,-53.58,-48.0,-177,-45,-49.0,-46.0,-141.29999999999998,-45.225
49,reset,-0.3,49,-53.46,-47.0,-178,-45,-49.0,-46.0,-140.85,-45.0
50,reset,-0.3,50,-53.46,-47.0,-178,-45,-49.0,-46.0,-141.075,-45.0
51,reset,-0.3,51,-53.66,-48.0,-178,-45,-49.0,-46.0,-140.29999999999998,-45.225
52,reset,-0.3,52,-53.64,-48.0,-178,-45,-49.0,-46.0,-141.075,-45.0
53,reset,-0.3,53,-53.34,-47.0,-178,-45,-49.0,-46.0,-141.075,-45.0
54,reset,-0.3,54,-53.68,-47.5,-178,-45,-49.0,-46.0,-141.29999999999998,-45.0
55,reset,-0.3,55,-51.82,-47.0,-178,15,-48.0,-46.0,-140.39999999999998,-45.0
56,reset,-0.3,56,-52.52,-47.0,-178,2,-49.0,-46.0,-140.39999999999998,-45.0
57,reset,-0.3,57,-53.44,-47.0,-178,-45,-49.0,-46.0,-139.625,-45.225
58,reset,-0.3,58,-53.4,-47.0,-179,-45,-49.0,-46.0,-139.625,-46.0
59,reset,-0.3,59,-53.22,-47.0,-179,-45,-48.75,-46.0,-139.85,-45.0
60,reset,-0.3,60,-52.4,-47.0,-179,1,-49.0,-46.0,-140.39999999999998,-45.0
61,reset,-0.3,61,-53.24,-47.0,-179,-45,-48.75,-46.0,-139.52499999999998,-46.0
62,reset,-0.3,62,-52.38,-47.0,-179,0,-49.0,-46.0,-141.075,-45.0
63,reset,-0.3,63,-53.56,-47.0,-179,-45,-49.0,-46.0,-141.29999999999998,-45.0
64,reset,-0.3,64,-53.38,-47.0,-179,-45,-49.0,-46.0,-140.52499999999998,-45.0
65,reset,-0.3,65,-53.5,-47.0,-179,-45,-49.0,-46.0,-140.29999999999998,-45.0
66,reset,-0.3,66,-52.66,-47.0,-179,1,-49.0,-46.0,-140.975,-45.225
67,reset,-0.3,67,-53.58,-47.5,-178,-45,-49.0,-46.0,-140.975,-45.0
68,reset,-0.3,68,-53.5,-47.0,-178,-45,-49.0,-46.0,-140.075,-45.225
69,reset,-0.3,69,-53.46,-47.0,-179,-45,-49.0,-46.0,-139.85,-46.0
70,reset,-0.3,70,-53.46,-47.0,-178,-45,-49.0,-46.0,-140.625,-45.225
71,reset,-0.3,71,-53.38,-47.5,-179,-45,-48.75,-46.0,-139.85,-45.0
72,reset,-0.3,72,-53.36,-47.0,-178,-45,-48.0,-46.0,-139.85,-45.0
73,reset,-0.3,73,-53.44,-47.0,-178,-45,-49.0,-46.0,-140.625,-45.0
74,reset,-0.3,74,-53.12,-47.0,-178,-45,-49.0,-46.0,-139.39999999999998,-46.0
75,reset,-0.3,75,-53.18,-47.0,-178,-45,-48.75,-46.0,-141.625,-45.0
76,reset,-0.3,76,-52.98,-47.0,-178,-45,-48.75,-46.0,-140.625,-45.0
77,reset,-0.3,77,-53.2,-47.0,-179,-45,-48.0,-46.0,-139.39999999999998,-46.0
78,reset,-0.3,78,-53.5,-47.0,-178,-45,-49.0,-46.0,-139.625,-46.0
79,reset,-0.3,79,-53.3,-47.0,-178,-45,-49.0,-46.0,-139.625,-45.225
80,reset,-0.3,80,-53.32,-47.0,-178,-45,-49.0,-46.0,-138.85,-45.225
81,reset,-0.3,81,-53.24,-47.0,-178,-45,-48.75,-46.0,-139.625,-45.225
82,reset,-0.3,82,-53.48,-47.0,-179,-46,-49.0,-46.0,-138.85,-46.0
83,reset,-0.3,83,-53.48,-47.5,-179,-45,-49.0,-46.0,-140.625,-45.225
84,reset,-0.3,84,-53.44,-48.0,-178,-45,-48.75,-46.0,-139.625,-45.225
85,reset,-0.3,85,-53.2,-47.0,-179,-45,-49.0,-46.0,-139.625,-46.0
86,reset,-0.3,86,-53.46,-47.0,-178,-45,-49.0,-46.0,-139.625,-45.225
87,reset,-0.3,87,-53.36,-47.0,-179,-45,-49.0,-46.0,-139.625,-45.225
88,reset,-0.3,88,-53.42,-47.0,-179,-45,-49.0,-46.0,-139.625,-46.0
89,reset,-0.3,89,-53.46,-47.0,-178,-45,-49.0,-46.0,-138.85,-46.0
90,reset,-0.3,90,-52.02,-47.0,-178,25,-49.0,-46.0,-139.625,-46.0
91,reset,-0.3,91,-51.98,-47.0,-179,27,-49.0,-46.0,-139.85,-45.0
92,reset,-0.3,92,-53.5,-47.0,-179,-45,-49.0,-46.0,-139.85,-45.225
93,reset,-0.3,93,-53.42,-47.0,-178,-45,-49.0,-46.0,-139.85,-46.0
94,reset,-0.3,94,-52.1,-47.0,-178,27,-49.0,-46.0,-139.52499999999998,-45.225
95,reset,-0.3,95,-52.52,-47.0,-178,2,-49.0,-46.0,-139.625,-46.0
96,reset,-0.3,96,-53.48,-48.0,-178,-45,-49.0,-46.0,-138.075,-46.0
97,reset,-0.3,97,-53.44,-47.0,-178,-45,-49.0,-46.0,-138.075,-46.0
98,reset,-0.3,98,-53.5,-47.0,-178,-45,-49.0,-46.0,-139.625,-46.0
99,reset,-0.3,99,-53.56,-47.0,-178,-45,-49.0,-46.0,-139.625,-45.225


==> data/chip_8/sl_3_bl_5/read_stab/read-stability-multiple-times-hrs-pos-0.1.csv <==
index,action,vread,iteration,curr_mean,curr_median,curr_min,curr_max,curr_q25,curr_q75,curr_q025,curr_q975
500,reset,0.1,0,5.82,5.0,4,40,4.0,5.0,4.0,14.549999999999997
501,reset,0.1,1,5.12,5.0,0,16,4.0,5.0,4.0,12.099999999999994
502,reset,0.1,2,5.88,5.0,4,40,4.25,5.0,4.0,13.874999999999993
503,reset,0.1,3,5.94,5.0,4,39,5.0,5.0,4.0,14.774999999999999
504,reset,0.1,4,5.9,5.0,4,39,5.0,5.0,4.0,14.099999999999994
505,reset,0.1,5,5.94,5.0,4,40,5.0,5.0,4.0,14.0
506,reset,0.1,6,6.0,5.0,4,40,5.0,5.0,4.0,14.549999999999997
507,reset,0.1,7,5.92,5.0,4,40,5.0,5.0,4.0,14.774999999999999
508,reset,0.1,8,5.92,5.0,4,39,5.0,5.0,4.0,13.774999999999999
509,reset,0.1,9,5.94,5.0,4,40,5.0,5.0,4.0,13.774999999999999
510,reset,0.1,10,5.88,5.0,4,40,5.0,5.0,4.0,13.774999999999999
511,reset,0.1,11,5.9,5.0,4,40,5.0,5.0,4.0,13.774999999999999
512,reset,0.1,12,5.9,5.0,4,39,5.0,5.0,4.0,13.774999999999999
513,reset,0.1,13,5.96,5.0,4,40,5.0,5.0,4.0,15.324999999999996
514,reset,0.1,14,5.9,5.0,4,40,4.0,5.0,4.0,13.774999999999999
515,reset,0.1,15,6.0,5.0,4,41,4.25,5.0,4.0,16.099999999999994
516,reset,0.1,16,6.02,5.0,4,40,5.0,5.0,4.0,17.64999999999999
517,reset,0.1,17,5.96,5.0,4,40,5.0,5.0,4.0,16.099999999999994
518,reset,0.1,18,6.02,5.0,4,40,4.25,5.0,4.0,16.324999999999996
519,reset,0.1,19,5.92,5.0,4,40,4.25,5.0,4.0,16.324999999999996
520,reset,0.1,20,6.0,5.0,4,40,4.25,5.0,4.0,17.099999999999994
521,reset,0.1,21,5.98,5.0,4,40,4.25,5.0,4.0,15.549999999999997
522,reset,0.1,22,6.1,5.0,4,40,5.0,5.0,4.0,14.774999999999999
523,reset,0.1,23,6.02,5.0,4,40,5.0,5.0,4.0,14.549999999999997
524,reset,0.1,24,6.06,5.0,4,40,5.0,5.0,4.0,14.774999999999999
525,reset,0.1,25,5.98,5.0,4,40,5.0,5.0,4.0,14.0
526,reset,0.1,26,5.96,5.0,4,40,5.0,5.0,4.0,14.549999999999997
527,reset,0.1,27,5.94,5.0,0,40,5.0,5.0,4.0,14.774999999999999
528,reset,0.1,28,6.0,5.0,4,40,5.0,5.0,4.0,14.549999999999997
529,reset,0.1,29,5.94,5.0,4,40,5.0,5.0,4.0,14.099999999999994
530,reset,0.1,30,6.02,5.0,4,41,5.0,5.0,4.0,14.099999999999994
531,reset,0.1,31,6.12,5.0,4,41,5.0,5.0,4.0,15.324999999999996
532,reset,0.1,32,6.08,5.0,4,40,5.0,5.0,4.0,14.549999999999997
533,reset,0.1,33,6.06,5.0,4,40,5.0,5.0,4.0,14.549999999999997
534,reset,0.1,34,6.08,5.0,4,40,5.0,5.0,4.0,14.099999999999994
535,reset,0.1,35,6.04,5.0,4,40,5.0,5.0,4.0,14.099999999999994
536,reset,0.1,36,6.2,5.0,4,40,5.0,5.0,4.0,14.099999999999994
537,reset,0.1,37,6.16,5.0,4,39,5.0,5.0,4.0,14.099999999999994
538,reset,0.1,38,6.14,5.0,4,40,5.0,5.0,4.0,14.099999999999994
539,reset,0.1,39,6.08,5.0,4,40,4.0,5.0,4.0,15.324999999999996
540,reset,0.1,40,6.18,5.0,4,40,5.0,5.0,4.0,14.874999999999993
541,reset,0.1,41,6.08,5.0,4,41,4.0,5.0,4.0,14.874999999999993
542,reset,0.1,42,6.1,5.0,4,40,5.0,5.0,4.0,15.099999999999994
543,reset,0.1,43,6.16,5.0,4,40,5.0,5.0,4.0,14.324999999999996
544,reset,0.1,44,6.14,5.0,0,41,5.0,5.0,4.0,15.324999999999996
545,reset,0.1,45,6.0,5.0,4,41,5.0,5.0,4.0,14.874999999999993
546,reset,0.1,46,5.86,5.0,4,40,4.0,5.0,4.0,14.099999999999994
547,reset,0.1,47,5.88,5.0,4,41,4.0,5.0,4.0,15.649999999999991
548,reset,0.1,48,6.04,5.0,4,41,5.0,5.0,4.0,14.099999999999994
549,reset,0.1,49,6.04,5.0,4,41,5.0,5.0,4.0,15.649999999999991
550,reset,0.1,50,6.08,5.0,4,41,5.0,5.0,4.0,13.874999999999993
551,reset,0.1,51,6.06,5.0,4,41,5.0,5.0,4.0,13.874999999999993
552,reset,0.1,52,6.02,5.0,4,40,5.0,5.0,4.0,14.099999999999994
553,reset,0.1,53,5.94,5.0,4,40,4.25,5.0,4.0,14.099999999999994
554,reset,0.1,54,6.0,5.0,4,40,5.0,5.0,4.0,14.099999999999994
555,reset,0.1,55,6.06,5.0,4,41,5.0,5.0,4.0,14.874999999999993
556,reset,0.1,56,6.04,5.0,4,41,4.25,5.0,4.0,16.42499999999999
557,reset,0.1,57,6.12,5.0,4,41,4.25,5.0,4.0,17.19999999999999
558,reset,0.1,58,6.1,5.0,4,41,5.0,5.0,4.0,16.42499999999999
559,reset,0.1,59,6.12,5.0,4,40,5.0,5.0,4.0,16.42499999999999
560,reset,0.1,60,6.04,5.0,4,40,5.0,5.0,4.0,15.649999999999991
561,reset,0.1,61,6.02,5.0,4,40,4.25,5.0,4.0,16.42499999999999
562,reset,0.1,62,6.04,5.0,4,40,5.0,5.0,4.0,16.42499999999999
563,reset,0.1,63,6.04,5.0,4,40,5.0,5.0,4.0,16.42499999999999
564,reset,0.1,64,6.08,5.0,4,40,5.0,5.0,4.0,16.42499999999999
565,reset,0.1,65,6.02,5.0,4,40,5.0,5.0,4.0,15.649999999999991
566,reset,0.1,66,6.1,5.0,4,40,5.0,5.0,4.0,15.649999999999991
567,reset,0.1,67,6.06,5.0,4,40,5.0,5.0,4.0,15.649999999999991
568,reset,0.1,68,6.06,5.0,4,41,5.0,5.0,4.0,15.649999999999991
569,reset,0.1,69,6.0,5.0,4,40,5.0,5.0,4.0,14.874999999999993
570,reset,0.1,70,6.08,5.0,4,40,5.0,5.0,4.0,16.42499999999999
571,reset,0.1,71,6.08,5.0,4,41,5.0,5.0,4.0,15.324999999999996
572,reset,0.1,72,6.02,5.0,4,41,4.25,5.0,4.0,15.874999999999993
573,reset,0.1,73,6.04,5.0,4,41,5.0,5.0,4.0,15.649999999999991
574,reset,0.1,74,5.98,5.0,4,41,5.0,5.0,4.0,16.42499999999999
575,reset,0.1,75,6.02,5.0,4,40,5.0,5.0,4.0,17.19999999999999
576,reset,0.1,76,6.02,5.0,4,40,4.25,5.0,4.0,16.974999999999987
577,reset,0.1,77,6.02,5.0,4,41,4.25,5.0,4.0,17.974999999999987
578,reset,0.1,78,6.04,5.0,4,41,5.0,5.0,4.0,17.749999999999986
579,reset,0.1,79,6.02,5.0,4,40,5.0,5.0,4.0,16.19999999999999
580,reset,0.1,80,6.0,5.0,4,41,5.0,5.0,4.0,15.42499999999999
581,reset,0.1,81,5.98,5.0,0,41,5.0,5.0,4.0,14.874999999999993
582,reset,0.1,82,6.06,5.0,4,41,5.0,5.0,4.0,14.649999999999991
583,reset,0.1,83,6.1,5.0,4,40,5.0,5.0,4.0,16.42499999999999
584,reset,0.1,84,6.04,5.0,4,40,5.0,5.0,4.0,16.19999999999999
585,reset,0.1,85,6.08,5.0,4,41,5.0,5.0,4.0,16.42499999999999
586,reset,0.1,86,6.08,5.0,4,41,5.0,5.0,4.0,14.649999999999991
587,reset,0.1,87,6.06,5.0,4,41,5.0,5.0,4.0,16.19999999999999
588,reset,0.1,88,6.02,5.0,4,41,5.0,5.0,4.0,15.42499999999999
589,reset,0.1,89,6.06,5.0,4,41,5.0,5.0,4.0,16.19999999999999
590,reset,0.1,90,6.12,5.0,4,41,5.0,5.0,4.0,16.974999999999987
591,reset,0.1,91,6.06,5.0,4,40,5.0,5.0,4.0,15.42499999999999
592,reset,0.1,92,6.06,5.0,4,41,5.0,5.0,4.0,14.649999999999991
593,reset,0.1,93,6.02,5.0,4,40,5.0,5.0,4.0,14.874999999999993
594,reset,0.1,94,6.06,5.0,4,41,5.0,5.0,4.0,15.649999999999991
595,reset,0.1,95,6.08,5.0,4,40,5.0,5.0,4.0,15.649999999999991
596,reset,0.1,96,6.04,5.0,4,41,5.0,5.0,4.0,15.874999999999993
597,reset,0.1,97,6.14,5.0,4,41,5.0,5.0,4.0,17.42499999999999
598,reset,0.1,98,6.1,5.0,4,40,5.0,5.0,4.0,16.64999999999999
599,reset,0.1,99,6.12,5.0,4,41,5.0,5.0,4.0,17.19999999999999


==> data/chip_8/sl_3_bl_5/read_stab/read-stability-multiple-times-hrs-pos-0.15.csv <==
index,action,vread,iteration,curr_mean,curr_median,curr_min,curr_max,curr_q25,curr_q75,curr_q025,curr_q975
600,reset,0.15,0,14.34,13.0,12,67,13.0,14.0,12.0,18.099999999999994
601,reset,0.15,1,14.46,13.0,12,67,13.0,14.0,12.0,19.64999999999999
602,reset,0.15,2,14.4,13.0,12,66,13.0,14.0,12.0,17.324999999999996
603,reset,0.15,3,14.36,13.0,12,68,13.0,14.0,12.0,18.099999999999994
604,reset,0.15,4,14.3,13.0,12,67,13.0,13.75,12.0,16.549999999999997
605,reset,0.15,5,14.32,13.0,12,67,13.0,13.75,12.0,16.549999999999997
606,reset,0.15,6,14.06,13.0,0,67,13.0,14.0,12.0,15.774999999999999
607,reset,0.15,7,14.34,13.0,12,66,13.0,14.0,12.0,16.549999999999997
608,reset,0.15,8,14.34,13.0,12,66,13.0,14.0,12.0,18.099999999999994
609,reset,0.15,9,14.16,13.0,0,67,13.0,14.0,12.0,19.549999999999997
610,reset,0.15,10,14.18,13.0,12,66,13.0,13.75,12.0,15.774999999999999
611,reset,0.15,11,13.92,13.0,0,67,13.0,13.0,12.0,15.549999999999997
612,reset,0.15,12,14.32,13.0,12,67,13.0,14.0,12.0,15.774999999999999
613,reset,0.15,13,14.22,13.0,12,66,13.0,14.0,12.0,15.774999999999999
614,reset,0.15,14,14.22,13.0,12,67,13.0,13.0,12.0,15.774999999999999
615,reset,0.15,15,14.32,13.0,12,67,13.0,14.0,12.0,15.774999999999999
616,reset,0.15,16,14.26,13.0,12,67,13.0,13.75,12.0,15.549999999999997
617,reset,0.15,17,14.26,13.0,12,67,13.0,14.0,12.0,15.774999999999999
618,reset,0.15,18,14.24,13.0,12,67,13.0,13.75,12.0,15.774999999999999
619,reset,0.15,19,14.28,13.0,12,66,13.0,14.0,12.0,16.549999999999997
620,reset,0.15,20,14.4,13.0,12,66,13.0,14.0,12.0,16.549999999999997
621,reset,0.15,21,14.34,13.0,12,67,13.0,14.0,12.0,16.549999999999997
622,reset,0.15,22,14.32,13.0,12,66,13.0,14.0,12.0,16.549999999999997
623,reset,0.15,23,14.08,13.0,0,67,13.0,14.0,12.0,15.774999999999999
624,reset,0.15,24,14.28,13.0,12,66,13.0,14.0,12.0,16.549999999999997
625,reset,0.15,25,14.3,13.0,12,67,13.0,14.0,12.0,16.549999999999997
626,reset,0.15,26,14.36,13.0,12,66,13.0,14.0,12.0,16.549999999999997
627,reset,0.15,27,14.4,13.0,12,67,13.0,14.0,12.0,16.549999999999997
628,reset,0.15,28,14.4,13.0,12,67,13.0,14.0,12.0,16.549999999999997
629,reset,0.15,29,14.42,13.0,12,67,13.0,14.0,12.0,15.774999999999999
630,reset,0.15,30,14.28,13.0,12,66,13.0,14.0,12.0,16.0
631,reset,0.15,31,14.36,13.0,12,67,13.0,14.0,12.0,16.549999999999997
632,reset,0.15,32,14.36,13.0,12,66,13.0,14.0,12.0,16.549999999999997
633,reset,0.15,33,14.4,13.0,12,68,13.0,14.0,12.0,16.0
634,reset,0.15,34,14.44,13.0,12,67,13.0,14.0,12.0,15.0
635,reset,0.15,35,14.34,13.0,12,66,13.0,14.0,12.0,16.549999999999997
636,reset,0.15,36,14.32,13.0,12,66,13.0,14.0,12.0,16.549999999999997
637,reset,0.15,37,14.4,13.0,12,67,13.0,14.0,12.0,16.775
638,reset,0.15,38,14.32,13.0,12,67,13.0,14.0,12.0,16.549999999999997
639,reset,0.15,39,14.08,13.0,0,66,13.0,14.0,12.0,16.549999999999997
640,reset,0.15,40,14.44,13.0,12,67,13.0,14.0,12.0,16.0
641,reset,0.15,41,14.42,13.0,12,67,13.0,14.0,12.0,16.0
642,reset,0.15,42,13.88,13.0,0,67,13.0,14.0,2.700000000000001,15.774999999999999
643,reset,0.15,43,14.46,13.0,12,67,13.0,14.0,12.0,16.775
644,reset,0.15,44,14.4,13.0,12,67,13.0,14.0,12.0,16.549999999999997
645,reset,0.15,45,14.42,13.0,12,66,13.0,14.0,12.0,16.775
646,reset,0.15,46,14.28,13.0,12,66,13.0,13.75,12.0,16.775
647,reset,0.15,47,14.3,13.0,12,66,13.0,13.0,12.0,16.775
648,reset,0.15,48,14.4,13.0,12,66,13.0,14.0,12.0,17.549999999999997
649,reset,0.15,49,14.38,13.0,12,66,13.0,14.0,12.0,17.549999999999997
650,reset,0.15,50,14.38,13.0,12,65,13.0,14.0,12.0,16.775
651,reset,0.15,51,14.28,13.0,12,65,13.0,13.0,12.0,16.775
652,reset,0.15,52,14.34,13.0,12,65,13.0,14.0,12.0,16.549999999999997
653,reset,0.15,53,14.32,13.0,12,65,13.0,13.75,12.0,18.099999999999994
654,reset,0.15,54,14.34,13.0,12,65,13.0,14.0,12.0,17.324999999999996
655,reset,0.15,55,14.4,13.0,12,66,13.0,13.0,12.0,18.099999999999994
656,reset,0.15,56,14.44,13.0,12,66,13.0,14.0,12.0,17.324999999999996
657,reset,0.15,57,14.46,13.0,12,66,13.0,14.0,12.0,18.099999999999994
658,reset,0.15,58,14.44,13.0,12,66,13.0,14.0,12.0,18.099999999999994
659,reset,0.15,59,14.48,13.0,12,66,13.0,14.0,12.0,18.099999999999994
660,reset,0.15,60,14.44,13.0,12,66,13.0,14.0,12.0,18.874999999999993
661,reset,0.15,61,14.44,13.0,12,66,13.0,14.0,12.0,18.874999999999993
662,reset,0.15,62,14.42,13.0,12,66,13.0,14.0,12.0,17.324999999999996
663,reset,0.15,63,14.56,13.0,12,66,13.0,14.0,12.0,19.64999999999999
664,reset,0.15,64,14.48,13.0,12,67,13.0,14.0,12.0,19.64999999999999
665,reset,0.15,65,14.42,13.0,12,66,13.0,14.0,12.0,18.099999999999994
666,reset,0.15,66,14.16,13.0,0,66,13.0,14.0,12.0,18.874999999999993
667,reset,0.15,67,14.42,13.0,12,66,13.0,14.0,12.0,18.324999999999996
668,reset,0.15,68,14.4,13.0,12,66,13.0,14.0,12.0,17.549999999999997
669,reset,0.15,69,14.06,13.0,0,66,13.0,13.75,12.0,16.549999999999997
670,reset,0.15,70,14.34,13.0,12,66,13.0,14.0,12.0,17.324999999999996
671,reset,0.15,71,14.14,13.0,0,66,13.0,14.0,12.0,18.874999999999993
672,reset,0.15,72,14.42,13.0,12,66,13.0,13.0,12.0,21.42499999999999
673,reset,0.15,73,14.14,13.0,0,66,13.0,14.0,12.0,18.324999999999996
674,reset,0.15,74,14.4,13.0,12,66,13.0,14.0,12.0,18.324999999999996
675,reset,0.15,75,14.44,13.0,12,66,13.0,14.0,12.0,18.324999999999996
676,reset,0.15,76,14.1,13.0,0,66,13.0,13.75,12.0,19.099999999999994
677,reset,0.15,77,14.44,13.0,12,66,13.0,14.0,12.0,19.874999999999993
678,reset,0.15,78,14.34,13.0,12,65,13.0,14.0,12.0,17.549999999999997
679,reset,0.15,79,14.36,13.0,12,66,13.0,14.0,12.0,17.0
680,reset,0.15,80,14.06,13.0,0,65,13.0,13.75,12.0,16.775
681,reset,0.15,81,14.38,13.0,12,65,13.0,14.0,12.0,17.549999999999997
682,reset,0.15,82,14.42,13.0,12,65,13.0,14.0,12.0,18.324999999999996
683,reset,0.15,83,14.44,13.0,12,65,13.0,14.0,12.0,16.775
684,reset,0.15,84,14.42,13.0,12,66,13.0,14.0,12.0,16.775
685,reset,0.15,85,14.36,13.0,12,65,13.0,14.0,12.0,16.775
686,reset,0.15,86,14.34,13.0,12,66,13.0,14.0,12.0,16.0
687,reset,0.15,87,14.38,13.0,12,65,13.0,14.0,12.0,16.775
688,reset,0.15,88,14.28,13.0,12,66,13.0,14.0,12.0,16.0
689,reset,0.15,89,14.36,13.0,12,66,13.0,14.0,12.0,16.0
690,reset,0.15,90,14.4,13.0,12,66,13.0,14.0,12.0,16.775
691,reset,0.15,91,14.42,13.0,12,67,13.0,14.0,12.0,16.775
692,reset,0.15,92,14.34,13.0,12,66,13.0,14.0,12.0,16.0
693,reset,0.15,93,14.1,13.0,0,66,13.0,14.0,12.0,16.775
694,reset,0.15,94,14.46,13.0,12,65,13.0,14.0,12.0,18.549999999999997
695,reset,0.15,95,14.4,13.0,12,66,13.0,14.0,12.0,16.0
696,reset,0.15,96,14.38,13.0,12,67,13.0,14.0,12.0,16.775
697,reset,0.15,97,14.38,13.0,12,65,13.0,14.0,12.0,18.549999999999997
698,reset,0.15,98,14.44,13.0,12,64,13.0,14.0,12.0,18.549999999999997
699,reset,0.15,99,13.96,13.0,0,65,13.0,14.0,12.0,16.775


==> data/chip_8/sl_3_bl_5/read_stab/read-stability-multiple-times-hrs-pos-0.2.csv <==
index,action,vread,iteration,curr_mean,curr_median,curr_min,curr_max,curr_q25,curr_q75,curr_q025,curr_q975
700,reset,0.2,0,19.92,19.0,0,63,19.0,20.0,18.0,22.549999999999997
701,reset,0.2,1,20.36,19.0,18,64,19.0,20.0,18.0,23.775
702,reset,0.2,2,20.4,19.0,18,68,19.0,20.0,18.225,22.775
703,reset,0.2,3,20.58,19.0,18,71,19.0,20.0,18.225,21.775
704,reset,0.2,4,20.5,19.0,18,70,19.0,20.0,18.225,22.549999999999997
705,reset,0.2,5,20.5,19.0,18,68,19.0,20.0,19.0,22.549999999999997
706,reset,0.2,6,20.5,19.0,18,69,19.0,20.0,19.0,22.0
707,reset,0.2,7,20.48,19.0,18,70,19.0,20.0,18.0,21.775
708,reset,0.2,8,20.42,19.0,18,69,19.0,20.0,18.0,21.775
709,reset,0.2,9,20.5,19.0,18,69,19.0,20.0,18.0,23.324999999999996
710,reset,0.2,10,20.44,19.0,18,70,19.0,20.0,18.0,23.324999999999996
711,reset,0.2,11,20.12,19.0,0,70,19.0,20.0,18.0,21.775
712,reset,0.2,12,20.44,19.0,18,68,19.0,20.0,18.0,21.775
713,reset,0.2,13,20.5,19.0,18,69,19.0,20.0,18.0,21.775
714,reset,0.2,14,20.44,19.0,18,70,19.0,20.0,18.0,21.775
715,reset,0.2,15,20.42,19.0,18,69,19.0,20.0,18.0,22.0
716,reset,0.2,16,20.54,19.0,18,70,19.0,20.0,18.0,22.0
717,reset,0.2,17,20.48,19.0,18,68,19.0,20.0,18.0,22.0
718,reset,0.2,18,20.6,19.0,18,69,19.0,20.0,18.225,22.0
719,reset,0.2,19,20.5,19.0,18,69,19.0,20.0,18.225,22.0
720,reset,0.2,20,20.62,19.0,18,70,19.0,20.0,19.0,22.0
721,reset,0.2,21,20.5,19.0,18,70,19.0,20.0,18.225,21.775
722,reset,0.2,22,20.56,19.0,18,71,19.0,20.0,18.0,22.0
723,reset,0.2,23,20.52,19.0,18,69,19.0,20.0,18.0,22.0
724,reset,0.2,24,20.54,19.0,18,68,19.0,20.0,18.0,22.0
725,reset,0.2,25,20.52,19.0,18,67,19.0,20.0,18.225,22.0
726,reset,0.2,26,20.58,19.0,18,69,19.0,20.0,18.225,22.0
727,reset,0.2,27,20.62,19.0,18,70,19.0,20.0,18.0,22.0
728,reset,0.2,28,20.54,19.0,18,70,19.0,20.0,18.0,21.775
729,reset,0.2,29,20.62,19.0,18,70,19.0,20.0,19.0,22.0
730,reset,0.2,30,20.54,19.0,18,70,19.0,20.0,19.0,22.0
731,reset,0.2,31,20.6,19.0,18,72,19.0,20.0,18.225,22.0
732,reset,0.2,32,20.12,19.0,0,72,19.0,20.0,18.0,22.0
733,reset,0.2,33,20.64,19.0,18,72,19.0,20.0,18.225,22.0
734,reset,0.2,34,20.58,19.0,18,70,19.0,20.0,18.225,21.775
735,reset,0.2,35,20.2,19.0,1,70,19.0,20.0,18.0,21.775
736,reset,0.2,36,20.5,19.0,18,72,19.0,20.0,18.0,22.0
737,reset,0.2,37,20.54,19.0,18,68,19.0,20.0,18.0,22.0
738,reset,0.2,38,20.66,19.0,18,70,19.0,20.0,19.0,21.775
739,reset,0.2,39,20.7,19.0,18,73,19.0,20.0,18.225,21.775
740,reset,0.2,40,20.72,19.0,18,73,19.0,20.0,18.225,22.0
741,reset,0.2,41,20.7,19.5,18,72,19.0,20.0,18.0,22.0
742,reset,0.2,42,20.66,19.5,18,72,19.0,20.0,18.0,22.0
743,reset,0.2,43,20.64,19.0,18,70,19.0,20.0,18.0,22.0
744,reset,0.2,44,20.56,19.0,18,69,19.0,20.0,18.0,22.0
745,reset,0.2,45,20.72,19.5,18,72,19.0,20.0,18.0,22.0
746,reset,0.2,46,20.62,19.0,18,70,19.0,20.0,18.0,22.0
747,reset,0.2,47,20.72,19.0,18,71,19.0,20.0,19.0,22.0
748,reset,0.2,48,20.66,19.5,18,69,19.0,20.0,18.0,22.0
749,reset,0.2,49,20.64,19.5,18,71,19.0,20.0,18.0,22.549999999999997
750,reset,0.2,50,20.68,19.0,18,71,19.0,20.0,18.0,22.775
751,reset,0.2,51,20.6,19.5,18,69,19.0,20.0,18.0,21.775
752,reset,0.2,52,20.62,20.0,18,70,19.0,20.0,18.0,22.549999999999997
753,reset,0.2,53,20.7,19.5,18,69,19.0,20.0,18.0,22.775
754,reset,0.2,54,20.62,19.0,18,70,19.0,20.0,18.0,22.0
755,reset,0.2,55,20.68,19.0,18,71,19.0,20.0,18.0,22.0
756,reset,0.2,56,20.66,19.5,18,70,19.0,20.0,18.0,22.0
757,reset,0.2,57,20.68,19.0,18,71,19.0,20.0,18.0,21.775
758,reset,0.2,58,20.64,19.0,18,71,19.0,20.0,18.225,21.775
759,reset,0.2,59,20.2,19.0,0,71,19.0,20.0,18.0,21.775
760,reset,0.2,60,20.66,19.0,18,72,19.0,20.0,18.0,21.775
761,reset,0.2,61,20.62,19.0,18,72,19.0,20.0,18.0,21.775
762,reset,0.2,62,20.64,19.0,18,71,19.0,20.0,18.225,21.775
763,reset,0.2,63,20.6,19.0,18,70,19.0,20.0,18.0,22.549999999999997
764,reset,0.2,64,20.66,19.0,18,70,19.0,20.0,19.0,22.0
765,reset,0.2,65,20.62,19.0,18,70,19.0,20.0,18.225,22.549999999999997
766,reset,0.2,66,20.64,19.0,18,71,19.0,20.0,18.225,22.775
767,reset,0.2,67,20.68,19.0,18,73,19.0,20.0,19.0,21.775
768,reset,0.2,68,20.58,19.0,18,71,19.0,20.0,18.0,21.775
769,reset,0.2,69,20.6,19.0,18,70,19.0,20.0,18.0,22.775
770,reset,0.2,70,20.52,19.0,18,71,19.0,20.0,18.0,22.549999999999997
771,reset,0.2,71,20.18,19.0,0,71,19.0,20.0,18.0,23.324999999999996
772,reset,0.2,72,20.5,19.0,18,71,19.0,20.0,18.0,22.0
773,reset,0.2,73,20.6,19.0,18,71,19.0,20.0,18.0,22.549999999999997
774,reset,0.2,74,20.6,19.0,18,71,19.0,20.0,18.0,22.775
775,reset,0.2,75,20.66,19.0,18,72,19.0,20.0,18.0,22.775
776,reset,0.2,76,20.7,19.0,18,72,19.0,20.0,18.0,22.0
777,reset,0.2,77,20.66,19.0,18,72,19.0,20.0,18.225,22.0
778,reset,0.2,78,20.62,19.0,18,71,19.0,20.0,18.0,22.549999999999997
779,reset,0.2,79,20.68,19.5,18,70,19.0,20.0,18.0,22.0
780,reset,0.2,80,20.66,19.0,18,70,19.0,20.0,18.225,22.775
781,reset,0.2,81,20.7,19.0,18,72,19.0,20.0,18.225,22.775
782,reset,0.2,82,20.56,19.0,18,71,19.0,20.0,18.0,21.775
783,reset,0.2,83,20.58,19.0,18,70,19.0,20.0,18.0,22.775
784,reset,0.2,84,20.22,19.0,0,72,19.0,20.0,18.0,21.0
785,reset,0.2,85,20.72,19.0,18,73,19.0,20.0,18.225,22.0
786,reset,0.2,86,20.54,19.0,18,71,19.0,20.0,18.0,22.0
787,reset,0.2,87,19.84,19.0,0,72,19.0,20.0,4.050000000000002,22.0
788,reset,0.2,88,20.64,19.5,18,71,19.0,20.0,18.0,22.0
789,reset,0.2,89,20.7,19.5,18,73,19.0,20.0,18.0,22.0
790,reset,0.2,90,20.28,19.0,0,74,19.0,20.0,18.0,22.775
791,reset,0.2,91,20.72,19.5,18,74,19.0,20.0,18.225,22.0
792,reset,0.2,92,20.3,19.0,1,72,19.0,20.0,18.0,22.0
793,reset,0.2,93,20.72,20.0,18,74,19.0,20.0,18.225,21.775
794,reset,0.2,94,20.72,19.5,18,74,19.0,20.0,18.0,22.0
795,reset,0.2,95,20.72,20.0,18,72,19.0,20.0,18.225,22.0
796,reset,0.2,96,20.3,19.0,0,72,19.0,20.0,18.0,22.775
797,reset,0.2,97,20.72,19.0,18,73,19.0,20.0,19.0,22.0
798,reset,0.2,98,20.68,19.0,18,71,19.0,20.0,19.0,22.0
799,reset,0.2,99,20.22,19.0,0,73,19.0,20.0,18.0,22.0


==> data/chip_8/sl_3_bl_5/read_stab/read-stability-multiple-times-hrs-pos-0.25.csv <==
index,action,vread,iteration,curr_mean,curr_median,curr_min,curr_max,curr_q25,curr_q75,curr_q025,curr_q975
800,reset,0.25,0,27.04,26.0,25,57,25.25,27.75,25.0,29.0
801,reset,0.25,1,27.1,26.0,25,59,25.0,27.75,25.0,29.0
802,reset,0.25,2,26.96,26.0,24,50,25.25,27.0,25.0,30.775
803,reset,0.25,3,27.18,26.0,24,59,25.0,27.0,25.0,32.775
804,reset,0.25,4,26.98,26.0,24,54,25.0,27.0,25.0,33.099999999999994
805,reset,0.25,5,27.08,26.0,24,54,25.0,27.0,25.0,31.549999999999997
806,reset,0.25,6,26.46,26.0,0,54,25.0,27.0,24.225,31.324999999999996
807,reset,0.25,7,27.22,26.0,24,56,25.0,28.0,25.0,32.55
808,reset,0.25,8,26.74,26.0,6,60,25.0,28.0,24.225,30.0
809,reset,0.25,9,27.18,26.0,24,55,25.25,28.0,25.0,30.549999999999997
810,reset,0.25,10,26.14,26.0,0,56,25.0,28.0,7.1750000000000025,31.549999999999997
811,reset,0.25,11,27.3,26.0,25,61,25.25,28.0,25.0,30.0
812,reset,0.25,12,27.22,26.0,25,60,26.0,27.75,25.0,30.0
813,reset,0.25,13,27.22,26.0,24,59,25.25,27.75,25.0,30.549999999999997
814,reset,0.25,14,27.16,26.0,25,56,25.0,27.75,25.0,31.0
815,reset,0.25,15,27.08,26.0,25,54,25.0,28.0,25.0,30.775
816,reset,0.25,16,27.12,26.0,25,57,25.0,28.0,25.0,29.775
817,reset,0.25,17,27.06,26.0,25,52,25.0,27.75,25.0,31.0
818,reset,0.25,18,27.2,26.0,25,54,26.0,28.0,25.0,30.0
819,reset,0.25,19,27.2,26.0,25,56,25.25,28.0,25.0,30.0
820,reset,0.25,20,27.18,26.0,25,53,26.0,27.0,25.0,32.099999999999994
821,reset,0.25,21,27.28,26.0,25,56,25.25,27.75,25.0,33.099999999999994
822,reset,0.25,22,26.52,26.0,2,51,25.0,27.75,25.0,30.0
823,reset,0.25,23,27.12,26.0,25,55,25.0,28.0,25.0,30.775
824,reset,0.25,24,27.2,26.0,25,56,26.0,28.0,25.0,30.549999999999997
825,reset,0.25,25,27.28,26.0,25,56,26.0,28.0,25.0,33.87499999999999
826,reset,0.25,26,27.62,26.0,25,61,26.0,28.0,25.0,35.0
827,reset,0.25,27,27.36,26.0,25,64,25.25,27.0,25.0,32.324999999999996
828,reset,0.25,28,27.36,26.0,25,63,25.0,27.75,25.0,31.775
829,reset,0.25,29,27.5,26.0,25,63,26.0,27.75,25.0,31.775
830,reset,0.25,30,27.08,26.0,3,62,26.0,28.0,25.0,33.0
831,reset,0.25,31,27.42,26.0,25,61,26.0,27.75,25.0,33.0
832,reset,0.25,32,26.88,26.0,2,62,26.0,27.0,25.0,31.775
833,reset,0.25,33,27.52,26.0,25,63,26.0,28.0,25.0,32.0
834,reset,0.25,34,27.44,26.0,25,61,25.25,28.0,25.0,33.0
835,reset,0.25,35,27.48,26.0,25,63,25.0,28.0,25.0,33.55
836,reset,0.25,36,27.48,26.0,24,63,25.0,27.75,25.0,35.55
837,reset,0.25,37,27.36,26.0,24,58,25.0,28.0,25.0,32.0
838,reset,0.25,38,27.44,26.0,25,57,25.0,28.0,25.0,35.55
839,reset,0.25,39,27.52,26.0,25,63,26.0,28.0,25.0,33.324999999999996
840,reset,0.25,40,27.48,26.0,25,65,25.0,27.0,25.0,34.55
841,reset,0.25,41,27.42,26.0,25,62,25.0,27.0,25.0,32.0
842,reset,0.25,42,27.38,26.0,25,62,25.0,28.0,25.0,32.0
843,reset,0.25,43,27.56,26.0,25,59,26.0,28.0,25.0,33.775
844,reset,0.25,44,27.4,26.0,25,58,25.0,28.0,25.0,36.099999999999994
845,reset,0.25,45,27.54,26.0,25,55,25.0,28.0,25.0,37.42499999999999
846,reset,0.25,46,27.28,26.0,25,55,25.0,27.75,25.0,31.775
847,reset,0.25,47,27.4,26.0,25,57,25.0,28.0,25.0,31.775
848,reset,0.25,48,27.26,26.0,25,55,25.25,28.0,25.0,31.0
849,reset,0.25,49,27.18,26.0,25,55,25.0,28.0,25.0,32.099999999999994
850,reset,0.25,50,27.32,26.0,25,56,26.0,28.0,25.0,33.099999999999994
851,reset,0.25,51,27.16,26.0,25,55,25.0,27.75,25.0,31.549999999999997
852,reset,0.25,52,27.22,26.0,25,55,25.0,27.0,25.0,32.324999999999996
853,reset,0.25,53,27.6,26.0,25,60,26.0,27.75,25.0,37.099999999999994
854,reset,0.25,54,27.6,26.0,25,67,25.0,28.0,25.0,34.775
855,reset,0.25,55,27.6,26.0,25,61,25.0,28.0,25.0,35.55
856,reset,0.25,56,27.54,26.0,25,61,25.0,28.0,25.0,34.324999999999996
857,reset,0.25,57,27.52,26.0,25,58,25.25,28.0,25.0,35.099999999999994
858,reset,0.25,58,27.0,26.0,1,59,25.0,27.75,25.0,35.775
859,reset,0.25,59,27.68,26.0,25,62,25.0,28.0,25.0,37.87499999999999
860,reset,0.25,60,27.6,26.0,25,61,25.25,28.0,25.0,36.775
861,reset,0.25,61,27.68,26.0,25,63,26.0,28.0,25.0,35.0
862,reset,0.25,62,27.74,26.0,25,65,26.0,27.75,25.0,38.55
863,reset,0.25,63,27.56,26.0,25,61,25.0,28.0,25.0,37.87499999999999
864,reset,0.25,64,27.5,26.0,25,60,25.25,27.75,25.0,37.749999999999986
865,reset,0.25,65,27.6,26.0,25,61,25.25,28.0,25.0,36.64999999999999
866,reset,0.25,66,27.66,26.0,25,60,25.0,28.0,25.0,37.55
867,reset,0.25,67,27.52,26.0,25,63,25.0,28.0,25.0,34.324999999999996
868,reset,0.25,68,27.68,26.0,25,60,25.0,28.0,25.0,37.97499999999999
869,reset,0.25,69,27.78,26.0,25,67,25.0,28.75,25.0,34.324999999999996
870,reset,0.25,70,27.52,26.0,25,60,25.25,28.0,25.0,34.099999999999994
871,reset,0.25,71,27.72,26.0,25,62,25.0,28.75,25.0,36.87499999999999
872,reset,0.25,72,27.64,26.0,25,64,25.0,28.0,25.0,36.87499999999999
873,reset,0.25,73,27.64,26.0,25,65,25.0,29.0,25.0,32.775
874,reset,0.25,74,27.56,26.0,25,60,26.0,28.0,25.0,32.775
875,reset,0.25,75,27.72,26.0,25,63,26.0,28.0,25.0,34.775
876,reset,0.25,76,27.46,26.0,25,59,25.0,28.0,25.0,32.0
877,reset,0.25,77,27.62,26.0,25,58,25.25,28.0,25.0,36.324999999999996
878,reset,0.25,78,27.52,26.0,25,61,25.0,28.0,25.0,33.55
879,reset,0.25,79,27.68,26.0,25,62,25.25,28.0,25.0,34.775
880,reset,0.25,80,27.78,26.0,25,62,26.0,28.0,25.0,35.55
881,reset,0.25,81,27.66,26.0,25,63,25.0,28.75,25.0,33.775
882,reset,0.25,82,27.54,26.0,25,59,25.0,28.0,25.0,33.775
883,reset,0.25,83,27.8,26.0,25,59,25.0,28.0,25.0,34.775
884,reset,0.25,84,27.16,26.0,2,67,25.0,28.0,25.0,31.775
885,reset,0.25,85,27.32,26.0,0,67,25.25,28.0,25.0,37.19999999999999
886,reset,0.25,86,27.72,26.0,25,67,25.0,28.0,25.0,37.42499999999999
887,reset,0.25,87,27.66,26.0,25,66,26.0,28.0,25.0,35.87499999999999
888,reset,0.25,88,27.36,26.0,2,70,26.0,28.0,25.0,40.84999999999998
889,reset,0.25,89,27.76,26.0,25,69,25.0,28.0,25.0,34.87499999999999
890,reset,0.25,90,27.66,26.0,25,66,25.25,28.0,25.0,32.775
891,reset,0.25,91,27.64,26.0,25,68,25.0,28.0,25.0,32.0
892,reset,0.25,92,27.72,26.0,25,68,26.0,28.0,25.0,34.324999999999996
893,reset,0.25,93,27.94,26.0,25,68,26.0,28.0,25.0,37.87499999999999
894,reset,0.25,94,27.96,26.0,25,69,25.0,28.0,25.0,39.42499999999999
895,reset,0.25,95,28.0,26.5,25,71,26.0,28.0,25.0,36.87499999999999
896,reset,0.25,96,27.8,26.0,25,69,25.0,28.0,25.0,34.55
897,reset,0.25,97,27.8,26.0,25,73,25.25,28.0,25.0,32.55
898,reset,0.25,98,27.8,26.0,25,71,26.0,28.0,25.0,32.775
899,reset,0.25,99,27.74,26.0,25,73,25.25,28.0,25.0,33.099999999999994


==> data/chip_8/sl_3_bl_5/read_stab/read-stability-multiple-times-hrs-pos-0.3.csv <==
index,action,vread,iteration,curr_mean,curr_median,curr_min,curr_max,curr_q25,curr_q75,curr_q025,curr_q975
900,reset,0.3,0,35.4,33.0,31,131,32.0,34.0,31.0,43.64999999999999
901,reset,0.3,1,35.48,33.0,31,128,32.0,34.0,31.0,39.775
902,reset,0.3,2,35.24,33.0,3,131,32.0,34.0,31.0,42.0
903,reset,0.3,3,35.66,33.0,31,130,32.0,34.0,31.0,44.87499999999999
904,reset,0.3,4,35.9,33.0,31,130,32.0,35.0,31.0,41.0
905,reset,0.3,5,35.28,33.0,2,129,32.0,35.0,31.0,40.775
906,reset,0.3,6,35.68,33.0,31,128,32.0,35.0,31.0,42.099999999999994
907,reset,0.3,7,35.6,33.0,31,130,32.0,35.0,31.0,39.55
908,reset,0.3,8,35.76,33.0,31,129,32.0,35.0,31.0,39.775
909,reset,0.3,9,35.84,33.0,31,131,32.0,34.75,32.0,41.0
910,reset,0.3,10,35.9,33.0,31,129,32.0,35.0,31.225,44.87499999999999
911,reset,0.3,11,35.86,33.0,31,130,32.0,34.0,32.0,45.87499999999999
912,reset,0.3,12,34.9,33.0,0,131,32.0,34.75,6.975000000000003,44.775
913,reset,0.3,13,36.36,33.0,31,134,33.0,35.0,31.225,47.64999999999999
914,reset,0.3,14,36.48,33.0,31,132,32.0,35.0,31.225,50.775
915,reset,0.3,15,36.06,33.0,15,131,32.25,35.0,31.0,49.64999999999999
916,reset,0.3,16,36.26,33.0,31,129,32.25,35.0,31.225,47.64999999999999
917,reset,0.3,17,36.24,33.0,31,131,32.25,35.0,31.225,46.324999999999996
918,reset,0.3,18,36.24,34.0,31,133,32.0,35.0,31.0,47.42499999999999
919,reset,0.3,19,36.34,34.0,31,131,32.0,35.0,31.0,48.42499999999999
920,reset,0.3,20,36.34,33.0,31,130,33.0,35.0,31.225,47.42499999999999
921,reset,0.3,21,36.32,34.0,31,131,32.25,35.0,31.225,48.97499999999999
922,reset,0.3,22,36.56,34.0,31,132,32.25,35.0,32.0,48.42499999999999
923,reset,0.3,23,36.54,34.0,31,132,33.0,35.0,31.0,49.775
924,reset,0.3,24,36.6,34.0,31,131,32.25,35.75,31.0,48.775
925,reset,0.3,25,36.68,33.5,31,130,33.0,35.0,31.225,50.775
926,reset,0.3,26,36.46,33.0,31,131,33.0,35.0,31.0,47.775
927,reset,0.3,27,36.48,33.5,31,133,32.25,35.0,31.225,47.0
928,reset,0.3,28,36.46,33.5,31,132,33.0,35.0,31.0,46.55
929,reset,0.3,29,36.46,34.0,31,133,32.0,34.75,31.225,49.55
930,reset,0.3,30,36.32,33.0,31,129,32.25,35.0,31.225,48.099999999999994
931,reset,0.3,31,36.26,33.0,31,132,32.0,35.75,31.0,48.42499999999999
932,reset,0.3,32,36.28,33.0,31,133,32.0,35.0,31.225,49.42499999999999
933,reset,0.3,33,35.82,33.0,0,133,32.0,35.0,31.0,48.775
934,reset,0.3,34,36.62,33.5,31,132,32.25,35.75,32.0,47.55
935,reset,0.3,35,36.66,33.0,31,132,32.25,35.75,31.225,49.775
936,reset,0.3,36,36.56,33.0,31,133,32.25,35.0,31.0,50.55
937,reset,0.3,37,36.58,33.0,31,133,32.25,36.0,31.0,48.775
938,reset,0.3,38,36.8,33.0,31,134,32.0,35.75,31.0,48.55
939,reset,0.3,39,36.88,33.5,31,134,32.25,36.0,31.225,48.324999999999996
940,reset,0.3,40,37.04,34.0,31,134,32.0,36.0,31.0,50.64999999999999
941,reset,0.3,41,36.66,34.0,31,134,32.0,36.0,31.0,48.775
942,reset,0.3,42,36.08,34.0,0,132,32.0,36.0,31.0,51.099999999999994
943,reset,0.3,43,35.78,33.5,0,133,32.0,36.0,31.0,48.97499999999999
944,reset,0.3,44,36.82,34.0,31,134,32.0,36.0,31.225,51.324999999999996
945,reset,0.3,45,36.58,34.0,31,133,32.0,35.75,31.225,50.42499999999999
946,reset,0.3,46,36.54,34.0,31,130,32.0,36.0,31.0,47.099999999999994
947,reset,0.3,47,36.6,33.0,31,129,32.0,36.0,31.0,48.0
948,reset,0.3,48,36.26,33.5,0,130,32.0,36.0,32.0,50.099999999999994
949,reset,0.3,49,36.7,33.0,31,131,32.0,35.0,31.0,49.64999999999999
950,reset,0.3,50,36.88,33.0,31,131,32.0,36.0,31.225,49.775
951,reset,0.3,51,36.86,33.0,31,131,32.0,36.0,31.0,49.324999999999996
952,reset,0.3,52,36.68,33.0,31,132,32.0,35.75,31.0,48.324999999999996
953,reset,0.3,53,36.16,33.0,0,132,32.0,35.75,31.0,51.324999999999996
954,reset,0.3,54,36.9,33.0,31,133,32.0,36.0,32.0,50.42499999999999
955,reset,0.3,55,37.04,33.0,31,134,32.0,36.0,31.225,49.87499999999999
956,reset,0.3,56,37.04,33.0,31,133,32.25,36.0,31.0,50.0
957,reset,0.3,57,37.02,33.0,31,133,32.0,36.75,31.0,50.775
958,reset,0.3,58,36.36,33.0,4,133,32.0,36.0,31.225,49.775
959,reset,0.3,59,37.18,33.0,31,132,32.0,36.75,31.225,51.0
960,reset,0.3,60,37.26,33.0,31,133,32.25,36.0,31.0,51.0
961,reset,0.3,61,37.06,33.0,31,134,32.0,36.0,31.0,51.775
962,reset,0.3,62,37.14,33.0,31,134,32.0,36.0,31.0,50.0
963,reset,0.3,63,37.1,33.0,31,135,32.0,36.0,31.0,50.099999999999994
964,reset,0.3,64,37.04,33.5,31,134,32.0,36.0,31.0,50.099999999999994
965,reset,0.3,65,37.32,33.5,31,134,32.0,36.0,31.0,51.0
966,reset,0.3,66,37.26,33.0,31,134,32.0,36.75,31.0,51.775
967,reset,0.3,67,37.24,33.5,31,134,32.0,36.75,31.0,55.099999999999994
968,reset,0.3,68,37.24,33.0,31,133,32.25,36.0,31.0,53.42499999999999
969,reset,0.3,69,37.2,33.0,31,134,32.25,36.75,31.0,50.324999999999996
970,reset,0.3,70,37.3,33.0,31,134,33.0,37.0,31.0,51.099999999999994
971,reset,0.3,71,36.54,33.0,2,133,32.25,36.0,31.0,51.775
972,reset,0.3,72,37.36,34.0,31,134,32.25,36.75,31.225,49.87499999999999
973,reset,0.3,73,37.64,34.0,31,135,32.0,36.0,31.0,53.324999999999996
974,reset,0.3,74,37.32,34.0,31,136,32.25,36.75,31.225,50.64999999999999
975,reset,0.3,75,37.56,34.0,31,133,32.25,36.0,32.0,56.42499999999999
976,reset,0.3,76,37.42,34.0,31,136,32.25,36.0,31.0,53.19999999999999
977,reset,0.3,77,37.36,33.5,31,135,33.0,36.0,31.0,51.64999999999999
978,reset,0.3,78,37.26,33.0,31,135,32.25,36.0,31.0,50.87499999999999
979,reset,0.3,79,37.42,33.0,31,134,33.0,36.0,31.225,51.775
980,reset,0.3,80,37.38,33.5,31,135,33.0,36.0,32.0,50.324999999999996
981,reset,0.3,81,37.52,33.5,32,134,33.0,36.0,32.0,52.0
982,reset,0.3,82,36.64,33.0,3,136,32.0,36.0,31.225,50.55
983,reset,0.3,83,36.84,33.0,0,136,32.0,36.75,32.0,50.0
984,reset,0.3,84,37.4,33.0,31,136,32.25,36.75,31.0,47.775
985,reset,0.3,85,37.54,33.0,32,135,32.0,37.0,32.0,51.099999999999994
986,reset,0.3,86,37.52,33.5,31,135,32.0,36.75,32.0,50.099999999999994
987,reset,0.3,87,37.64,34.0,31,135,32.0,37.0,32.0,50.324999999999996
988,reset,0.3,88,37.54,33.5,31,135,32.25,36.0,32.0,51.099999999999994
989,reset,0.3,89,37.38,33.5,31,135,32.0,36.75,31.0,48.0
990,reset,0.3,90,37.46,33.0,31,133,32.0,36.0,31.0,50.775
991,reset,0.3,91,37.58,33.5,32,135,32.0,37.0,32.0,52.099999999999994
992,reset,0.3,92,37.42,33.0,31,136,32.0,36.75,32.0,49.775
993,reset,0.3,93,37.66,33.0,31,136,32.0,37.0,31.0,52.0
994,reset,0.3,94,37.5,33.0,31,135,32.0,36.75,31.0,53.87499999999999
995,reset,0.3,95,37.62,34.0,31,137,32.0,36.0,31.225,51.0
996,reset,0.3,96,36.94,33.5,0,135,32.25,37.0,31.0,52.324999999999996
997,reset,0.3,97,37.68,34.0,31,136,32.0,37.0,31.225,51.0
998,reset,0.3,98,37.68,33.0,31,135,33.0,37.0,32.0,53.55
999,reset,0.3,99,37.6,33.5,31,134,32.25,37.0,31.0,51.87499999999999


==> data/chip_8/sl_3_bl_5/read_stab/read-stability-multiple-times-lrs-neg--0.1.csv <==
index,action,vread,iteration,curr_mean,curr_median,curr_min,curr_max,curr_q25,curr_q75,curr_q025,curr_q975
1400,set,-0.1,0,-62.92,-64.0,-69,1,-66.0,-62.25,-68.0,-61.0
1401,set,-0.1,1,-64.16,-64.0,-69,-61,-66.0,-62.25,-68.775,-61.0
1402,set,-0.1,2,-64.1,-64.0,-69,-61,-65.0,-62.25,-68.0,-61.0
1403,set,-0.1,3,-64.26,-64.0,-69,-61,-65.0,-63.0,-68.0,-61.0
1404,set,-0.1,4,-64.24,-64.0,-69,-61,-66.0,-63.0,-68.775,-61.0
1405,set,-0.1,5,-64.2,-64.0,-69,-61,-65.75,-63.0,-68.775,-61.0
1406,set,-0.1,6,-64.22,-64.0,-69,-61,-66.0,-62.25,-68.775,-61.0
1407,set,-0.1,7,-64.18,-64.0,-69,-60,-66.0,-62.0,-68.775,-61.0
1408,set,-0.1,8,-64.28,-64.0,-69,-61,-66.0,-63.0,-68.775,-61.0
1409,set,-0.1,9,-64.16,-64.0,-69,-61,-66.0,-62.25,-68.775,-61.0
1410,set,-0.1,10,-64.16,-64.0,-69,-61,-66.0,-62.25,-68.775,-61.0
1411,set,-0.1,11,-64.14,-64.0,-69,-61,-66.0,-62.0,-68.775,-61.0
1412,set,-0.1,12,-64.12,-64.0,-69,-61,-65.75,-62.25,-68.775,-61.0
1413,set,-0.1,13,-64.16,-64.0,-69,-60,-65.0,-62.25,-68.775,-61.0
1414,set,-0.1,14,-64.18,-64.0,-69,-61,-65.0,-62.0,-68.775,-61.0
1415,set,-0.1,15,-64.14,-64.0,-69,-61,-65.0,-62.25,-68.0,-61.0
1416,set,-0.1,16,-64.1,-64.0,-69,-60,-65.75,-62.0,-68.0,-61.0
1417,set,-0.1,17,-62.56,-64.0,-69,16,-66.0,-62.0,-68.775,-60.225
1418,set,-0.1,18,-64.12,-64.0,-69,-61,-65.0,-62.0,-68.775,-61.0
1419,set,-0.1,19,-64.14,-64.0,-69,-61,-65.75,-62.0,-68.775,-61.0
1420,set,-0.1,20,-64.12,-64.0,-69,-60,-65.75,-62.0,-68.0,-61.0
1421,set,-0.1,21,-64.18,-64.0,-69,-61,-65.0,-63.0,-68.0,-61.0
1422,set,-0.1,22,-64.14,-64.0,-69,-60,-65.75,-62.0,-68.0,-61.0
1423,set,-0.1,23,-64.22,-64.0,-69,-60,-65.0,-62.25,-68.775,-61.0
1424,set,-0.1,24,-64.12,-64.0,-69,-60,-65.0,-62.0,-68.775,-61.0
1425,set,-0.1,25,-64.1,-64.0,-69,-60,-65.75,-63.0,-68.0,-61.0
1426,set,-0.1,26,-64.02,-64.0,-69,-60,-65.0,-62.25,-68.0,-61.0
1427,set,-0.1,27,-64.08,-64.0,-69,-60,-65.75,-62.25,-68.0,-61.0
1428,set,-0.1,28,-64.16,-64.0,-69,-61,-65.75,-63.0,-68.0,-61.0
1429,set,-0.1,29,-62.62,-64.0,-69,16,-65.75,-62.25,-68.775,-61.0
1430,set,-0.1,30,-64.16,-64.0,-69,-61,-66.0,-62.0,-68.0,-61.0
1431,set,-0.1,31,-64.16,-64.0,-69,-60,-66.0,-63.0,-68.0,-61.0
1432,set,-0.1,32,-64.14,-64.0,-69,-61,-66.0,-62.0,-68.0,-61.0
1433,set,-0.1,33,-62.78,-64.0,-69,2,-65.75,-62.25,-68.775,-61.0
1434,set,-0.1,34,-64.12,-64.0,-69,-60,-65.75,-63.0,-68.775,-60.0
1435,set,-0.1,35,-64.14,-64.0,-69,-61,-66.0,-62.0,-68.775,-61.0
1436,set,-0.1,36,-64.06,-64.0,-69,-60,-65.0,-63.0,-68.0,-61.0
1437,set,-0.1,37,-64.06,-64.0,-69,-61,-65.75,-63.0,-68.0,-61.0
1438,set,-0.1,38,-64.0,-64.0,-69,-60,-65.0,-62.0,-68.775,-60.0
1439,set,-0.1,39,-63.98,-64.0,-69,-60,-65.0,-62.25,-68.0,-61.0
1440,set,-0.1,40,-64.12,-64.0,-69,-61,-65.75,-62.25,-68.0,-61.0
1441,set,-0.1,41,-62.78,-64.0,-69,2,-65.0,-63.0,-68.0,-60.0
1442,set,-0.1,42,-64.1,-64.0,-69,-61,-65.75,-62.25,-68.0,-61.0
1443,set,-0.1,43,-64.1,-64.0,-69,-60,-65.0,-63.0,-68.775,-61.0
1444,set,-0.1,44,-64.16,-64.0,-69,-61,-65.75,-62.0,-68.775,-61.0
1445,set,-0.1,45,-64.18,-64.0,-69,-60,-65.75,-63.0,-68.775,-61.0
1446,set,-0.1,46,-64.18,-64.0,-69,-60,-66.0,-62.25,-68.0,-61.0
1447,set,-0.1,47,-64.14,-64.0,-69,-60,-65.75,-62.0,-68.0,-61.0
1448,set,-0.1,48,-64.04,-64.0,-69,-60,-65.75,-62.0,-68.775,-61.0
1449,set,-0.1,49,-64.06,-64.0,-69,-60,-65.75,-62.0,-68.0,-61.0
1450,set,-0.1,50,-64.18,-64.0,-69,-60,-66.0,-62.0,-68.0,-61.0
1451,set,-0.1,51,-64.12,-64.0,-69,-60,-65.0,-63.0,-68.775,-61.0
1452,set,-0.1,52,-64.16,-64.0,-69,-61,-65.75,-62.25,-68.775,-61.0
1453,set,-0.1,53,-64.1,-64.0,-68,-61,-65.75,-62.0,-68.0,-61.0
1454,set,-0.1,54,-64.18,-64.0,-69,-61,-65.75,-62.25,-68.0,-61.0
1455,set,-0.1,55,-64.28,-64.0,-69,-61,-66.0,-63.0,-68.0,-61.0
1456,set,-0.1,56,-64.1,-64.0,-69,-61,-65.0,-62.0,-68.0,-61.0
1457,set,-0.1,57,-62.9,-64.0,-69,2,-65.0,-63.0,-68.0,-61.0
1458,set,-0.1,58,-64.16,-64.0,-69,-61,-65.75,-62.0,-68.0,-61.0
1459,set,-0.1,59,-64.12,-64.0,-69,-61,-65.75,-62.0,-68.0,-61.0
1460,set,-0.1,60,-64.08,-64.0,-69,-61,-65.0,-62.0,-68.0,-61.0
1461,set,-0.1,61,-64.1,-64.0,-69,-61,-65.75,-62.0,-68.0,-61.0
1462,set,-0.1,62,-64.14,-64.0,-69,-61,-65.75,-62.25,-68.0,-61.0
1463,set,-0.1,63,-64.14,-64.0,-69,-61,-65.0,-63.0,-68.775,-61.0
1464,set,-0.1,64,-62.92,-64.0,-69,0,-66.0,-62.25,-68.0,-61.0
1465,set,-0.1,65,-64.16,-64.0,-69,-61,-65.0,-62.25,-68.0,-61.0
1466,set,-0.1,66,-64.08,-64.0,-68,-60,-65.0,-62.25,-68.0,-61.0
1467,set,-0.1,67,-64.16,-64.0,-69,-61,-65.75,-62.25,-68.0,-61.0
1468,set,-0.1,68,-64.12,-64.0,-69,-61,-65.0,-62.25,-68.0,-61.0
1469,set,-0.1,69,-64.26,-64.0,-69,-61,-65.75,-62.25,-68.0,-61.0
1470,set,-0.1,70,-64.12,-64.0,-69,-61,-65.0,-62.25,-68.0,-61.0
1471,set,-0.1,71,-64.08,-64.0,-69,-61,-65.0,-62.0,-68.775,-61.0
1472,set,-0.1,72,-64.08,-64.0,-69,-60,-65.0,-62.0,-68.0,-61.0
1473,set,-0.1,73,-64.08,-64.0,-69,-61,-65.0,-62.0,-68.0,-61.0
1474,set,-0.1,74,-64.14,-64.0,-69,-61,-65.0,-63.0,-68.0,-61.0
1475,set,-0.1,75,-64.06,-64.0,-69,-61,-65.75,-62.0,-68.0,-61.0
1476,set,-0.1,76,-64.1,-64.0,-69,-61,-65.0,-62.25,-68.0,-61.0
1477,set,-0.1,77,-64.18,-64.0,-69,-61,-66.0,-62.25,-68.0,-61.0
1478,set,-0.1,78,-64.08,-64.0,-69,-60,-65.0,-62.0,-68.0,-61.0
1479,set,-0.1,79,-64.04,-64.0,-69,-60,-65.0,-63.0,-68.0,-61.0
1480,set,-0.1,80,-64.08,-64.0,-69,-60,-65.0,-62.25,-68.0,-61.0
1481,set,-0.1,81,-64.0,-63.5,-69,-61,-65.0,-62.0,-68.0,-61.0
1482,set,-0.1,82,-64.08,-64.0,-69,-61,-65.0,-62.25,-68.0,-61.0
1483,set,-0.1,83,-63.96,-64.0,-69,-60,-65.0,-62.0,-68.0,-60.225
1484,set,-0.1,84,-64.06,-64.0,-69,-61,-66.0,-62.0,-68.0,-61.0
1485,set,-0.1,85,-64.02,-64.0,-69,-61,-65.0,-62.25,-67.775,-61.0
1486,set,-0.1,86,-62.74,-64.0,-69,0,-65.0,-62.0,-68.0,-60.225
1487,set,-0.1,87,-64.0,-64.0,-69,-60,-65.75,-62.0,-68.775,-61.0
1488,set,-0.1,88,-64.0,-64.0,-69,-61,-65.0,-62.0,-68.0,-61.0
1489,set,-0.1,89,-64.16,-64.0,-69,-60,-65.0,-62.25,-68.775,-61.0
1490,set,-0.1,90,-64.0,-64.0,-69,-61,-65.0,-62.0,-68.0,-61.0
1491,set,-0.1,91,-64.06,-64.0,-69,-61,-65.0,-62.0,-68.0,-61.0
1492,set,-0.1,92,-64.08,-64.0,-69,-61,-65.75,-63.0,-67.775,-61.0
1493,set,-0.1,93,-64.06,-64.0,-69,-61,-65.0,-62.0,-68.0,-61.0
1494,set,-0.1,94,-63.96,-63.5,-69,-61,-65.0,-62.0,-68.0,-61.0
1495,set,-0.1,95,-64.1,-64.0,-69,-61,-66.0,-62.25,-68.0,-61.0
1496,set,-0.1,96,-63.98,-64.0,-69,-61,-65.0,-62.0,-68.0,-61.0
1497,set,-0.1,97,-64.06,-64.0,-69,-61,-65.0,-62.0,-68.0,-61.0
1498,set,-0.1,98,-62.76,-64.0,-69,2,-65.0,-62.25,-68.0,-61.0
1499,set,-0.1,99,-64.02,-64.0,-69,-61,-65.0,-62.0,-68.0,-61.0


==> data/chip_8/sl_3_bl_5/read_stab/read-stability-multiple-times-lrs-neg--0.15.csv <==
index,action,vread,iteration,curr_mean,curr_median,curr_min,curr_max,curr_q25,curr_q75,curr_q025,curr_q975
1300,set,-0.15,0,-90.24,-90.0,-98,-86,-91.0,-88.0,-97.0,-86.225
1301,set,-0.15,1,-90.2,-90.0,-98,-86,-91.0,-88.0,-97.0,-86.225
1302,set,-0.15,2,-90.32,-90.0,-98,-86,-91.0,-88.25,-97.0,-86.225
1303,set,-0.15,3,-88.48,-90.0,-98,2,-91.0,-88.0,-97.0,-86.0
1304,set,-0.15,4,-90.28,-90.0,-98,-86,-91.0,-89.0,-97.0,-86.225
1305,set,-0.15,5,-90.26,-90.0,-98,-86,-91.0,-88.0,-97.0,-86.225
1306,set,-0.15,6,-90.14,-89.5,-98,-86,-91.0,-88.0,-97.775,-86.0
1307,set,-0.15,7,-90.28,-90.0,-98,-86,-91.0,-88.25,-97.0,-86.0
1308,set,-0.15,8,-90.28,-90.0,-98,-86,-91.0,-88.25,-98.0,-86.0
1309,set,-0.15,9,-88.18,-90.0,-98,7,-91.0,-88.0,-97.775,-86.0
1310,set,-0.15,10,-90.28,-90.0,-98,-86,-91.0,-88.25,-97.0,-86.225
1311,set,-0.15,11,-90.22,-90.0,-98,-85,-91.0,-88.0,-98.0,-86.0
1312,set,-0.15,12,-90.28,-90.0,-98,-86,-91.0,-89.0,-98.0,-86.0
1313,set,-0.15,13,-90.24,-90.0,-98,-85,-91.0,-89.0,-97.775,-86.225
1314,set,-0.15,14,-90.28,-90.0,-98,-85,-91.0,-88.0,-97.775,-86.225
1315,set,-0.15,15,-90.28,-90.0,-98,-85,-91.0,-89.0,-97.775,-86.0
1316,set,-0.15,16,-90.24,-89.0,-98,-86,-91.75,-88.25,-97.775,-86.0
1317,set,-0.15,17,-90.34,-90.0,-98,-86,-91.0,-89.0,-97.775,-86.225
1318,set,-0.15,18,-90.26,-90.0,-98,-86,-91.0,-89.0,-97.0,-86.0
1319,set,-0.15,19,-90.16,-90.0,-98,-86,-91.0,-88.25,-97.775,-86.0
1320,set,-0.15,20,-88.3,-90.0,-98,7,-91.0,-88.0,-97.775,-86.0
1321,set,-0.15,21,-90.2,-90.0,-98,-86,-91.0,-88.0,-97.775,-86.0
1322,set,-0.15,22,-90.26,-89.0,-98,-86,-91.75,-88.25,-97.775,-86.225
1323,set,-0.15,23,-88.34,-89.5,-98,2,-91.0,-88.25,-97.775,-86.0
1324,set,-0.15,24,-90.08,-89.5,-98,-85,-91.0,-88.0,-97.775,-86.0
1325,set,-0.15,25,-88.38,-89.0,-98,2,-91.0,-88.25,-97.775,-86.0
1326,set,-0.15,26,-90.2,-90.0,-98,-85,-91.0,-88.25,-97.775,-86.0
1327,set,-0.15,27,-90.28,-90.0,-98,-86,-91.75,-88.25,-98.0,-86.0
1328,set,-0.15,28,-90.16,-90.0,-98,-86,-91.0,-88.0,-97.775,-86.0
1329,set,-0.15,29,-90.22,-90.0,-98,-86,-91.0,-88.0,-97.775,-86.0
1330,set,-0.15,30,-90.32,-90.0,-98,-86,-91.0,-88.25,-97.775,-86.0
1331,set,-0.15,31,-90.24,-90.0,-98,-85,-91.0,-88.25,-97.775,-86.0
1332,set,-0.15,32,-90.32,-89.0,-98,-86,-91.75,-89.0,-98.0,-86.225
1333,set,-0.15,33,-90.28,-90.0,-98,-86,-91.0,-88.0,-97.775,-86.0
1334,set,-0.15,34,-90.24,-90.0,-98,-86,-91.0,-88.0,-98.0,-86.0
1335,set,-0.15,35,-90.24,-90.0,-98,-86,-91.0,-88.25,-97.775,-86.0
1336,set,-0.15,36,-90.24,-90.0,-98,-85,-91.0,-88.0,-97.775,-86.0
1337,set,-0.15,37,-90.28,-90.0,-98,-86,-91.0,-89.0,-98.0,-86.0
1338,set,-0.15,38,-88.38,-89.0,-99,1,-91.0,-88.25,-97.775,-86.0
1339,set,-0.15,39,-90.2,-89.0,-98,-85,-91.0,-88.25,-97.775,-86.225
1340,set,-0.15,40,-90.2,-89.5,-98,-85,-91.0,-88.0,-97.775,-86.0
1341,set,-0.15,41,-90.26,-90.0,-98,-85,-91.0,-88.0,-97.775,-86.0
1342,set,-0.15,42,-88.5,-90.0,-98,1,-91.0,-88.0,-97.0,-85.225
1343,set,-0.15,43,-90.22,-90.0,-99,-85,-91.0,-88.0,-98.0,-86.0
1344,set,-0.15,44,-90.14,-89.0,-99,-86,-91.0,-88.0,-97.0,-86.0
1345,set,-0.15,45,-90.16,-90.0,-98,-85,-91.0,-88.25,-98.0,-86.0
1346,set,-0.15,46,-90.22,-90.0,-98,-86,-91.0,-88.0,-97.775,-86.0
1347,set,-0.15,47,-90.12,-89.0,-98,-85,-91.0,-88.0,-97.0,-86.225
1348,set,-0.15,48,-90.18,-89.0,-98,-86,-92.0,-88.0,-97.0,-86.0
1349,set,-0.15,49,-88.28,-89.5,-98,7,-91.0,-88.0,-97.775,-85.225
1350,set,-0.15,50,-90.22,-90.0,-99,-85,-91.0,-88.0,-97.0,-86.0
1351,set,-0.15,51,-90.32,-90.0,-99,-85,-91.0,-88.25,-97.775,-86.0
1352,set,-0.15,52,-90.28,-89.0,-99,-85,-91.0,-88.25,-97.775,-86.0
1353,set,-0.15,53,-88.52,-90.0,-98,2,-91.0,-88.0,-97.775,-85.225
1354,set,-0.15,54,-90.32,-90.0,-98,-85,-91.0,-88.25,-97.775,-86.0
1355,set,-0.15,55,-90.3,-90.0,-99,-86,-91.0,-88.25,-97.0,-86.0
1356,set,-0.15,56,-90.18,-90.0,-98,-86,-91.0,-88.0,-97.775,-86.0
1357,set,-0.15,57,-90.32,-90.0,-98,-86,-91.0,-89.0,-97.0,-86.0
1358,set,-0.15,58,-90.24,-90.0,-98,-86,-91.0,-88.0,-97.775,-86.0
1359,set,-0.15,59,-90.26,-90.0,-98,-85,-92.0,-88.0,-97.0,-86.0
1360,set,-0.15,60,-90.36,-90.0,-98,-85,-92.0,-88.0,-97.775,-86.0
1361,set,-0.15,61,-88.46,-90.0,-98,2,-92.0,-88.0,-97.775,-85.0
1362,set,-0.15,62,-90.24,-90.0,-98,-85,-91.75,-88.0,-97.775,-86.0
1363,set,-0.15,63,-90.38,-90.0,-98,-85,-92.0,-88.0,-97.0,-85.225
1364,set,-0.15,64,-90.36,-90.0,-98,-86,-92.0,-88.25,-97.775,-86.0
1365,set,-0.15,65,-90.24,-90.0,-98,-85,-92.0,-88.0,-97.775,-85.225
1366,set,-0.15,66,-90.28,-90.0,-98,-85,-91.0,-89.0,-97.0,-85.225
1367,set,-0.15,67,-90.28,-90.0,-98,-85,-91.0,-89.0,-97.775,-86.0
1368,set,-0.15,68,-90.36,-90.0,-99,-85,-92.0,-88.25,-97.775,-86.0
1369,set,-0.15,69,-90.26,-90.0,-98,-86,-91.0,-89.0,-97.0,-86.0
1370,set,-0.15,70,-90.32,-89.5,-98,-86,-91.0,-89.0,-97.775,-86.0
1371,set,-0.15,71,-90.38,-90.0,-98,-85,-92.0,-89.0,-97.775,-86.0
1372,set,-0.15,72,-90.26,-89.5,-98,-85,-91.0,-89.0,-97.775,-86.0
1373,set,-0.15,73,-90.42,-90.0,-98,-86,-92.0,-89.0,-97.775,-86.0
1374,set,-0.15,74,-90.3,-90.0,-98,-86,-92.0,-89.0,-98.0,-86.0
1375,set,-0.15,75,-88.3,-90.0,-98,2,-91.0,-88.0,-97.775,-86.0
1376,set,-0.15,76,-90.4,-90.0,-98,-86,-91.0,-88.25,-97.775,-86.0
1377,set,-0.15,77,-88.32,-90.0,-98,7,-91.0,-88.25,-97.55,-86.0
1378,set,-0.15,78,-90.48,-90.0,-98,-86,-92.0,-89.0,-97.775,-86.0
1379,set,-0.15,79,-90.38,-90.0,-98,-86,-91.75,-88.0,-98.0,-86.0
1380,set,-0.15,80,-90.34,-90.0,-98,-86,-91.75,-88.25,-97.775,-86.0
1381,set,-0.15,81,-88.18,-90.0,-98,7,-91.0,-88.0,-96.775,-86.0
1382,set,-0.15,82,-88.3,-90.0,-98,7,-91.0,-88.0,-97.775,-86.0
1383,set,-0.15,83,-90.4,-90.0,-98,-85,-92.0,-88.25,-97.775,-86.0
1384,set,-0.15,84,-90.34,-90.0,-98,-86,-91.75,-88.25,-97.0,-86.0
1385,set,-0.15,85,-90.34,-90.0,-98,-86,-91.0,-88.0,-97.775,-86.225
1386,set,-0.15,86,-90.34,-89.5,-98,-86,-91.0,-88.0,-97.775,-86.225
1387,set,-0.15,87,-90.38,-90.0,-98,-86,-92.0,-88.25,-98.0,-86.0
1388,set,-0.15,88,-90.4,-90.0,-98,-86,-92.0,-88.25,-97.775,-86.0
1389,set,-0.15,89,-90.32,-90.0,-98,-86,-91.75,-88.0,-97.775,-86.0
1390,set,-0.15,90,-90.36,-90.0,-98,-85,-92.0,-89.0,-98.0,-86.0
1391,set,-0.15,91,-88.38,-90.0,-98,7,-91.75,-88.25,-97.775,-85.225
1392,set,-0.15,92,-88.4,-90.0,-99,7,-92.0,-88.25,-98.0,-86.0
1393,set,-0.15,93,-90.46,-90.0,-98,-86,-92.0,-88.0,-98.0,-86.0
1394,set,-0.15,94,-88.46,-90.0,-98,7,-91.75,-88.0,-98.0,-85.45
1395,set,-0.15,95,-90.4,-90.0,-98,-85,-91.0,-89.0,-97.775,-86.225
1396,set,-0.15,96,-88.46,-90.0,-98,0,-91.75,-88.0,-97.775,-85.45
1397,set,-0.15,97,-90.32,-90.0,-98,-85,-91.75,-88.0,-97.775,-86.225
1398,set,-0.15,98,-90.4,-90.0,-99,-85,-91.0,-88.0,-97.775,-86.0
1399,set,-0.15,99,-90.46,-90.0,-98,-85,-92.0,-89.0,-97.775,-86.225


==> data/chip_8/sl_3_bl_5/read_stab/read-stability-multiple-times-lrs-neg--0.2.csv <==
index,action,vread,iteration,curr_mean,curr_median,curr_min,curr_max,curr_q25,curr_q75,curr_q025,curr_q975
1200,set,-0.2,0,-115.4,-115.0,-124,-109,-117.75,-112.0,-122.0,-110.0
1201,set,-0.2,1,-115.38,-115.0,-124,-110,-117.75,-112.0,-122.0,-110.0
1202,set,-0.2,2,-115.34,-115.0,-124,-109,-117.75,-112.0,-122.0,-110.0
1203,set,-0.2,3,-115.42,-115.5,-124,-110,-117.75,-112.0,-122.0,-110.0
1204,set,-0.2,4,-115.34,-115.0,-124,-110,-117.75,-112.0,-122.0,-110.0
1205,set,-0.2,5,-115.26,-115.0,-124,-109,-117.75,-112.0,-122.0,-110.0
1206,set,-0.2,6,-115.3,-115.0,-124,-110,-118.5,-112.0,-121.775,-110.0
1207,set,-0.2,7,-115.38,-115.0,-124,-110,-117.75,-112.0,-122.0,-110.0
1208,set,-0.2,8,-115.44,-115.0,-124,-109,-118.5,-112.0,-122.0,-110.225
1209,set,-0.2,9,-113.1,-115.0,-123,0,-117.75,-112.0,-121.775,-110.0
1210,set,-0.2,10,-115.44,-115.0,-123,-110,-117.75,-112.0,-122.0,-110.0
1211,set,-0.2,11,-113.2,-115.0,-123,0,-118.5,-112.0,-122.0,-108.45
1212,set,-0.2,12,-115.4,-115.0,-124,-109,-117.75,-112.0,-122.0,-110.0
1213,set,-0.2,13,-115.54,-115.0,-124,-109,-118.5,-112.0,-122.0,-110.0
1214,set,-0.2,14,-115.48,-115.0,-124,-109,-118.5,-112.0,-122.0,-110.0
1215,set,-0.2,15,-115.66,-115.0,-124,-109,-118.5,-112.25,-122.0,-110.0
1216,set,-0.2,16,-115.52,-115.0,-123,-110,-118.75,-112.25,-122.0,-110.0
1217,set,-0.2,17,-115.48,-115.0,-123,-109,-117.75,-112.0,-122.0,-110.0
1218,set,-0.2,18,-115.36,-115.0,-123,-108,-117.75,-112.0,-122.0,-110.0
1219,set,-0.2,19,-115.42,-115.0,-124,-109,-118.75,-112.25,-122.0,-110.0
1220,set,-0.2,20,-115.54,-115.0,-124,-109,-118.5,-113.0,-122.0,-110.0
1221,set,-0.2,21,-115.52,-115.0,-124,-110,-118.5,-112.25,-122.0,-110.0
1222,set,-0.2,22,-115.58,-115.0,-124,-109,-117.75,-113.0,-122.0,-110.0
1223,set,-0.2,23,-110.74,-115.0,-123,1,-117.0,-112.25,-121.775,-24.750000000000156
1224,set,-0.2,24,-115.44,-115.0,-123,-109,-117.75,-113.0,-122.0,-110.0
1225,set,-0.2,25,-115.48,-115.0,-123,-109,-117.75,-112.25,-122.0,-109.225
1226,set,-0.2,26,-115.44,-115.0,-123,-109,-117.75,-112.25,-122.0,-109.225
1227,set,-0.2,27,-115.54,-115.0,-122,-110,-117.75,-112.25,-122.0,-110.0
1228,set,-0.2,28,-115.46,-115.0,-123,-110,-118.0,-112.25,-122.0,-110.0
1229,set,-0.2,29,-115.32,-115.0,-122,-109,-117.75,-112.25,-122.0,-110.0
1230,set,-0.2,30,-115.38,-115.0,-122,-109,-117.75,-112.25,-122.0,-110.0
1231,set,-0.2,31,-115.46,-115.0,-123,-110,-117.75,-112.0,-122.0,-110.0
1232,set,-0.2,32,-112.88,-115.0,-123,7,-118.5,-111.25,-122.0,-110.0
1233,set,-0.2,33,-115.52,-115.0,-123,-110,-118.5,-112.25,-122.0,-110.0
1234,set,-0.2,34,-115.42,-115.0,-123,-109,-118.5,-112.0,-122.775,-109.225
1235,set,-0.2,35,-115.42,-115.0,-123,-109,-117.75,-112.25,-122.0,-109.225
1236,set,-0.2,36,-115.46,-115.0,-123,-109,-118.5,-112.25,-122.0,-110.0
1237,set,-0.2,37,-115.42,-115.0,-123,-109,-118.5,-112.0,-122.0,-110.0
1238,set,-0.2,38,-115.42,-115.0,-123,-109,-118.75,-112.0,-122.0,-110.0
1239,set,-0.2,39,-115.42,-115.0,-123,-109,-117.75,-113.0,-122.0,-109.225
1240,set,-0.2,40,-115.42,-115.0,-123,-108,-117.75,-112.25,-122.775,-109.225
1241,set,-0.2,41,-115.46,-115.0,-123,-109,-117.75,-113.0,-122.0,-110.0
1242,set,-0.2,42,-115.46,-115.0,-123,-110,-118.0,-113.0,-122.0,-110.0
1243,set,-0.2,43,-115.56,-115.0,-123,-109,-117.75,-113.0,-122.775,-109.225
1244,set,-0.2,44,-115.46,-115.0,-123,-109,-117.75,-112.25,-122.0,-110.0
1245,set,-0.2,45,-115.28,-115.0,-122,-108,-117.75,-112.25,-122.0,-109.225
1246,set,-0.2,46,-115.36,-115.0,-122,-108,-118.0,-113.0,-122.0,-109.225
1247,set,-0.2,47,-115.56,-115.0,-123,-110,-118.0,-113.0,-122.0,-110.0
1248,set,-0.2,48,-115.32,-115.0,-122,-109,-117.75,-113.0,-122.0,-109.225
1249,set,-0.2,49,-113.08,-115.0,-123,7,-117.75,-113.0,-122.0,-109.0
1250,set,-0.2,50,-115.4,-115.0,-123,-110,-117.75,-113.0,-122.0,-110.0
1251,set,-0.2,51,-113.12,-115.0,-122,7,-117.75,-113.0,-122.0,-109.225
1252,set,-0.2,52,-115.36,-115.0,-123,-109,-118.0,-112.25,-122.0,-109.0
1253,set,-0.2,53,-115.42,-115.0,-123,-109,-117.75,-113.0,-122.0,-110.0
1254,set,-0.2,54,-115.36,-115.0,-123,-109,-117.75,-112.0,-122.0,-109.225
1255,set,-0.2,55,-115.46,-115.0,-122,-109,-117.75,-112.0,-122.0,-109.225
1256,set,-0.2,56,-115.5,-115.0,-123,-109,-118.0,-112.25,-122.775,-110.0
1257,set,-0.2,57,-115.4,-115.0,-123,-109,-118.0,-112.25,-122.0,-109.225
1258,set,-0.2,58,-115.46,-115.0,-122,-109,-118.0,-112.25,-122.0,-110.0
1259,set,-0.2,59,-115.48,-115.5,-123,-110,-117.75,-112.25,-122.0,-110.0
1260,set,-0.2,60,-115.5,-115.5,-123,-109,-117.75,-112.25,-122.0,-109.225
1261,set,-0.2,61,-115.52,-115.0,-123,-109,-117.75,-113.0,-122.0,-110.0
1262,set,-0.2,62,-115.44,-115.5,-123,-109,-117.75,-112.25,-122.775,-110.0
1263,set,-0.2,63,-115.4,-115.0,-123,-109,-117.75,-112.25,-122.0,-110.0
1264,set,-0.2,64,-115.5,-115.0,-123,-109,-118.0,-113.0,-122.775,-109.225
1265,set,-0.2,65,-115.46,-115.0,-123,-109,-117.75,-112.25,-122.0,-110.0
1266,set,-0.2,66,-115.5,-115.0,-123,-109,-117.75,-113.0,-122.775,-110.0
1267,set,-0.2,67,-115.44,-115.0,-123,-109,-117.75,-113.0,-122.0,-109.225
1268,set,-0.2,68,-115.46,-115.0,-123,-109,-118.0,-113.0,-122.0,-109.225
1269,set,-0.2,69,-115.6,-115.5,-123,-109,-118.5,-113.0,-123.0,-109.225
1270,set,-0.2,70,-115.38,-115.0,-123,-109,-118.5,-113.0,-122.0,-109.225
1271,set,-0.2,71,-113.02,-115.0,-123,7,-118.0,-112.0,-122.0,-109.0
1272,set,-0.2,72,-115.42,-115.0,-123,-108,-117.75,-113.0,-121.775,-110.0
1273,set,-0.2,73,-115.32,-115.0,-123,-108,-118.0,-113.0,-122.0,-109.0
1274,set,-0.2,74,-115.44,-115.0,-123,-109,-118.0,-113.0,-122.775,-110.0
1275,set,-0.2,75,-115.48,-115.0,-123,-109,-118.0,-113.0,-122.775,-109.225
1276,set,-0.2,76,-115.5,-115.0,-123,-109,-117.75,-113.0,-122.0,-109.225
1277,set,-0.2,77,-115.34,-115.0,-123,-108,-117.75,-112.25,-122.775,-109.225
1278,set,-0.2,78,-115.46,-115.0,-123,-109,-117.75,-113.0,-122.0,-109.225
1279,set,-0.2,79,-115.52,-115.0,-123,-108,-117.75,-113.0,-122.775,-109.225
1280,set,-0.2,80,-115.52,-115.0,-123,-109,-118.0,-113.0,-122.775,-110.0
1281,set,-0.2,81,-115.52,-116.0,-123,-109,-117.75,-113.0,-122.775,-110.0
1282,set,-0.2,82,-115.56,-115.5,-123,-109,-117.75,-113.0,-122.0,-110.0
1283,set,-0.2,83,-115.46,-115.0,-123,-109,-117.75,-112.25,-122.775,-110.0
1284,set,-0.2,84,-115.5,-115.0,-123,-109,-117.75,-113.0,-122.0,-111.0
1285,set,-0.2,85,-115.46,-115.0,-123,-109,-117.0,-113.0,-122.775,-110.0
1286,set,-0.2,86,-113.04,-115.0,-123,7,-117.75,-112.0,-122.775,-109.0
1287,set,-0.2,87,-115.44,-115.0,-123,-109,-117.75,-112.25,-122.775,-110.0
1288,set,-0.2,88,-115.48,-115.0,-123,-109,-117.0,-113.0,-122.775,-110.0
1289,set,-0.2,89,-113.12,-115.0,-123,7,-117.75,-112.25,-122.0,-109.225
1290,set,-0.2,90,-113.3,-115.0,-123,2,-117.75,-112.25,-122.775,-109.225
1291,set,-0.2,91,-115.54,-115.0,-123,-109,-118.0,-113.0,-122.0,-110.0
1292,set,-0.2,92,-115.46,-115.0,-123,-109,-118.0,-112.25,-122.775,-110.0
1293,set,-0.2,93,-115.38,-115.0,-123,-109,-117.75,-112.0,-122.775,-109.225
1294,set,-0.2,94,-115.44,-115.0,-123,-110,-117.75,-113.0,-122.0,-110.0
1295,set,-0.2,95,-115.5,-115.0,-123,-109,-117.75,-112.0,-122.775,-110.0
1296,set,-0.2,96,-115.54,-115.0,-123,-109,-117.75,-113.0,-122.775,-110.0
1297,set,-0.2,97,-115.38,-115.0,-123,-109,-117.75,-112.25,-122.0,-109.225
1298,set,-0.2,98,-115.38,-115.0,-123,-109,-118.0,-113.0,-122.775,-110.0
1299,set,-0.2,99,-115.36,-115.0,-123,-109,-118.0,-112.0,-122.0,-110.225


==> data/chip_8/sl_3_bl_5/read_stab/read-stability-multiple-times-lrs-neg--0.25.csv <==
index,action,vread,iteration,curr_mean,curr_median,curr_min,curr_max,curr_q25,curr_q75,curr_q025,curr_q975
1100,set,-0.25,0,-141.96,-141.5,-154,-134,-144.75,-139.25,-149.775,-135.225
1101,set,-0.25,1,-141.92,-142.0,-154,-135,-144.0,-139.0,-150.0,-135.0
1102,set,-0.25,2,-141.78,-141.0,-154,-134,-144.0,-139.0,-150.775,-134.45
1103,set,-0.25,3,-141.64,-141.5,-154,-132,-144.75,-138.25,-151.0,-133.225
1104,set,-0.25,4,-141.7,-141.0,-154,-134,-144.0,-139.0,-151.0,-135.0
1105,set,-0.25,5,-141.66,-141.0,-154,-133,-144.75,-139.25,-151.0,-133.225
1106,set,-0.25,6,-141.74,-142.0,-153,-133,-144.0,-139.0,-151.0,-135.0
1107,set,-0.25,7,-141.7,-141.5,-153,-133,-144.0,-139.0,-151.0,-134.0
1108,set,-0.25,8,-141.76,-142.0,-153,-133,-144.0,-139.0,-151.0,-134.0
1109,set,-0.25,9,-141.64,-141.0,-154,-134,-144.0,-139.0,-150.775,-134.225
1110,set,-0.25,10,-141.58,-140.0,-154,-133,-144.0,-139.0,-151.0,-134.0
1111,set,-0.25,11,-135.94,-141.0,-154,7,-144.0,-138.0,-151.0,-29.92500000000019
1112,set,-0.25,12,-141.64,-141.0,-154,-133,-144.0,-139.0,-150.775,-134.0
1113,set,-0.25,13,-141.8,-142.0,-155,-133,-144.0,-139.0,-151.55,-133.225
1114,set,-0.25,14,-141.74,-141.0,-156,-133,-144.0,-139.0,-151.0,-134.0
1115,set,-0.25,15,-141.78,-141.5,-153,-134,-144.0,-139.0,-151.0,-134.0
1116,set,-0.25,16,-141.74,-141.0,-154,-134,-144.0,-139.0,-151.0,-134.225
1117,set,-0.25,17,-141.8,-141.0,-155,-133,-144.0,-139.0,-150.0,-135.0
1118,set,-0.25,18,-141.78,-141.5,-153,-134,-144.75,-139.0,-151.0,-134.0
1119,set,-0.25,19,-141.78,-141.5,-154,-133,-144.0,-138.25,-150.775,-134.0
1120,set,-0.25,20,-141.7,-141.0,-154,-133,-144.0,-138.25,-150.775,-134.0
1121,set,-0.25,21,-141.86,-141.5,-154,-133,-144.0,-139.0,-150.775,-135.0
1122,set,-0.25,22,-141.86,-142.0,-154,-133,-144.0,-138.0,-150.775,-134.0
1123,set,-0.25,23,-141.82,-142.0,-154,-133,-144.75,-139.0,-151.0,-133.225
1124,set,-0.25,24,-141.8,-141.0,-154,-134,-144.0,-139.0,-150.775,-134.0
1125,set,-0.25,25,-141.76,-141.0,-153,-134,-144.75,-138.25,-150.775,-134.0
1126,set,-0.25,26,-141.86,-142.0,-153,-134,-144.0,-139.0,-150.0,-134.0
1127,set,-0.25,27,-138.96,-141.5,-154,0,-144.0,-138.0,-150.775,-133.45
1128,set,-0.25,28,-141.78,-141.5,-154,-133,-144.0,-139.0,-151.0,-134.0
1129,set,-0.25,29,-141.94,-142.0,-153,-133,-144.75,-139.0,-150.775,-134.225
1130,set,-0.25,30,-141.86,-141.5,-153,-133,-144.75,-139.0,-150.775,-134.0
1131,set,-0.25,31,-141.8,-141.0,-153,-134,-144.75,-139.0,-150.775,-134.0
1132,set,-0.25,32,-141.8,-141.0,-153,-134,-144.75,-139.0,-150.775,-134.225
1133,set,-0.25,33,-141.8,-141.0,-153,-133,-144.75,-139.25,-150.0,-134.0
1134,set,-0.25,34,-141.84,-141.5,-153,-134,-145.0,-139.25,-150.775,-134.0
1135,set,-0.25,35,-141.98,-141.0,-153,-133,-145.0,-139.25,-150.0,-135.0
1136,set,-0.25,36,-141.78,-141.5,-153,-133,-144.75,-139.25,-150.775,-134.0
1137,set,-0.25,37,-141.94,-141.5,-154,-134,-144.0,-139.0,-150.775,-134.225
1138,set,-0.25,38,-141.82,-141.0,-154,-134,-145.0,-139.0,-150.0,-134.0
1139,set,-0.25,39,-141.96,-141.5,-154,-133,-144.75,-139.0,-150.775,-134.225
1140,set,-0.25,40,-141.78,-141.5,-153,-133,-144.0,-139.0,-151.0,-134.0
1141,set,-0.25,41,-141.84,-141.5,-154,-133,-144.0,-139.0,-150.775,-134.0
1142,set,-0.25,42,-141.88,-141.0,-154,-133,-144.75,-139.0,-150.775,-133.225
1143,set,-0.25,43,-141.96,-141.5,-154,-133,-144.0,-139.0,-150.775,-134.225
1144,set,-0.25,44,-141.92,-141.0,-154,-134,-145.0,-139.0,-150.775,-134.225
1145,set,-0.25,45,-141.86,-141.0,-154,-133,-145.0,-139.0,-150.775,-134.0
1146,set,-0.25,46,-141.82,-141.5,-154,-133,-144.75,-139.0,-150.775,-134.225
1147,set,-0.25,47,-141.98,-141.5,-154,-133,-144.75,-139.25,-151.0,-134.0
1148,set,-0.25,48,-139.06,-141.0,-154,0,-144.75,-139.0,-151.0,-133.225
1149,set,-0.25,49,-141.98,-141.5,-154,-134,-144.75,-139.0,-151.775,-134.225
1150,set,-0.25,50,-141.86,-141.0,-153,-134,-144.0,-139.0,-151.0,-134.225
1151,set,-0.25,51,-142.0,-141.0,-154,-134,-145.0,-139.0,-151.775,-134.45
1152,set,-0.25,52,-141.92,-141.0,-154,-133,-144.0,-139.0,-151.55,-134.225
1153,set,-0.25,53,-139.3,-141.0,-154,0,-145.0,-139.0,-151.775,-134.225
1154,set,-0.25,54,-141.94,-142.0,-154,-134,-144.0,-139.0,-151.0,-134.225
1155,set,-0.25,55,-142.08,-142.0,-153,-133,-144.75,-140.0,-151.775,-135.0
1156,set,-0.25,56,-139.2,-141.0,-154,0,-144.75,-139.0,-151.55,-133.45
1157,set,-0.25,57,-138.94,-141.0,-153,7,-144.0,-139.0,-151.0,-133.45
1158,set,-0.25,58,-141.92,-141.0,-153,-134,-145.0,-139.0,-150.775,-134.225
1159,set,-0.25,59,-141.96,-141.0,-153,-134,-145.0,-139.0,-151.55,-134.225
1160,set,-0.25,60,-141.82,-141.0,-153,-134,-144.75,-139.0,-150.775,-134.225
1161,set,-0.25,61,-138.78,-141.0,-153,7,-144.75,-138.25,-151.55,-134.0
1162,set,-0.25,62,-139.1,-141.5,-153,0,-144.75,-139.0,-150.775,-133.225
1163,set,-0.25,63,-142.02,-141.0,-153,-134,-144.75,-139.0,-151.0,-134.225
1164,set,-0.25,64,-141.92,-141.0,-153,-133,-144.75,-139.0,-151.0,-134.0
1165,set,-0.25,65,-141.7,-141.0,-153,-133,-144.75,-139.0,-151.0,-134.225
1166,set,-0.25,66,-138.94,-141.0,-154,7,-144.75,-139.0,-150.775,-134.0
1167,set,-0.25,67,-141.9,-141.0,-153,-133,-144.75,-139.25,-151.775,-134.225
1168,set,-0.25,68,-141.92,-141.0,-153,-134,-144.75,-139.25,-151.775,-134.225
1169,set,-0.25,69,-141.9,-141.0,-153,-134,-145.0,-139.25,-150.775,-134.225
1170,set,-0.25,70,-141.9,-141.0,-154,-134,-145.0,-139.25,-151.0,-134.225
1171,set,-0.25,71,-141.98,-141.0,-154,-133,-144.75,-139.25,-151.0,-135.0
1172,set,-0.25,72,-141.96,-141.5,-154,-134,-144.75,-139.0,-150.775,-135.0
1173,set,-0.25,73,-141.9,-141.0,-154,-133,-145.0,-139.0,-151.55,-134.225
1174,set,-0.25,74,-138.98,-141.0,-154,0,-144.75,-139.0,-151.0,-134.225
1175,set,-0.25,75,-141.86,-141.0,-154,-134,-145.0,-139.0,-151.775,-135.0
1176,set,-0.25,76,-141.88,-141.0,-154,-134,-145.0,-139.0,-151.55,-135.0
1177,set,-0.25,77,-141.94,-141.0,-155,-134,-145.0,-139.0,-151.775,-134.45
1178,set,-0.25,78,-141.86,-141.0,-154,-134,-145.0,-139.0,-151.55,-134.45
1179,set,-0.25,79,-141.88,-141.0,-154,-133,-144.75,-139.0,-151.55,-133.675
1180,set,-0.25,80,-141.78,-141.0,-154,-133,-145.0,-139.0,-151.775,-135.0
1181,set,-0.25,81,-138.82,-141.0,-154,0,-144.75,-138.0,-151.325,-134.0
1182,set,-0.25,82,-141.94,-141.0,-154,-134,-145.0,-139.0,-151.55,-134.225
1183,set,-0.25,83,-141.98,-141.5,-154,-133,-145.0,-139.0,-151.775,-134.225
1184,set,-0.25,84,-141.76,-141.0,-154,-134,-144.75,-139.0,-151.55,-134.45
1185,set,-0.25,85,-141.78,-141.0,-154,-133,-145.0,-139.0,-151.55,-134.45
1186,set,-0.25,86,-141.74,-141.0,-154,-133,-144.0,-139.0,-151.0,-134.225
1187,set,-0.25,87,-141.82,-141.0,-154,-134,-144.75,-139.0,-151.55,-134.225
1188,set,-0.25,88,-138.88,-141.0,-154,0,-144.0,-138.0,-151.775,-133.225
1189,set,-0.25,89,-141.84,-141.5,-155,-133,-144.0,-139.0,-150.775,-134.225
1190,set,-0.25,90,-141.86,-141.0,-155,-133,-144.0,-139.0,-151.775,-133.45
1191,set,-0.25,91,-141.76,-141.0,-155,-133,-144.0,-138.25,-151.55,-134.0
1192,set,-0.25,92,-141.88,-141.0,-155,-133,-144.0,-139.0,-151.775,-134.225
1193,set,-0.25,93,-141.72,-141.0,-155,-133,-144.0,-138.0,-151.55,-134.225
1194,set,-0.25,94,-138.9,-141.0,-155,0,-144.0,-139.0,-151.775,-133.225
1195,set,-0.25,95,-141.84,-141.0,-155,-133,-144.0,-139.0,-151.55,-133.45
1196,set,-0.25,96,-141.72,-141.0,-155,-133,-144.0,-138.25,-151.775,-134.225
1197,set,-0.25,97,-141.88,-141.0,-155,-133,-144.75,-139.0,-151.775,-134.0
1198,set,-0.25,98,-141.88,-141.0,-155,-133,-145.0,-139.0,-151.55,-134.0
1199,set,-0.25,99,-141.94,-141.0,-155,-134,-144.0,-139.0,-151.55,-134.0


==> data/chip_8/sl_3_bl_5/read_stab/read-stability-multiple-times-lrs-neg--0.3.csv <==
index,action,vread,iteration,curr_mean,curr_median,curr_min,curr_max,curr_q25,curr_q75,curr_q025,curr_q975
1000,set,-0.3,0,-168.08,-167.5,-180,-157,-171.0,-165.0,-177.775,-161.0
1001,set,-0.3,1,-168.1,-167.0,-180,-157,-171.0,-164.25,-178.55,-160.225
1002,set,-0.3,2,-168.42,-167.5,-180,-156,-172.0,-165.0,-178.55,-160.225
1003,set,-0.3,3,-168.32,-167.5,-180,-159,-171.75,-164.25,-178.55,-161.0
1004,set,-0.3,4,-168.34,-167.0,-180,-157,-172.0,-165.0,-177.775,-160.0
1005,set,-0.3,5,-168.3,-167.5,-180,-158,-171.0,-165.0,-178.55,-158.675
1006,set,-0.3,6,-164.82,-167.5,-179,0,-171.0,-165.0,-178.775,-157.225
1007,set,-0.3,7,-168.06,-167.5,-181,-157,-171.75,-164.0,-178.775,-159.225
1008,set,-0.3,8,-168.28,-168.0,-180,-157,-171.0,-165.0,-178.55,-158.675
1009,set,-0.3,9,-168.28,-168.0,-181,-157,-171.75,-164.25,-178.55,-157.9
1010,set,-0.3,10,-168.4,-168.0,-180,-157,-171.5,-165.0,-178.775,-157.9
1011,set,-0.3,11,-168.26,-167.5,-180,-157,-171.0,-165.0,-177.775,-159.225
1012,set,-0.3,12,-168.24,-167.5,-180,-157,-170.75,-164.25,-177.775,-160.45
1013,set,-0.3,13,-164.9,-167.0,-181,0,-171.75,-164.0,-178.0,-156.675
1014,set,-0.3,14,-168.24,-168.5,-181,-157,-171.0,-165.0,-178.0,-159.225
1015,set,-0.3,15,-168.2,-167.0,-181,-157,-171.0,-165.0,-178.0,-159.675
1016,set,-0.3,16,-168.28,-167.5,-180,-157,-171.75,-164.25,-178.775,-159.675
1017,set,-0.3,17,-168.34,-168.0,-180,-157,-171.0,-164.25,-178.775,-159.45
1018,set,-0.3,18,-164.9,-168.0,-180,7,-171.75,-164.0,-178.0,-159.45
1019,set,-0.3,19,-168.14,-168.0,-180,-157,-171.75,-164.0,-178.55,-158.675
1020,set,-0.3,20,-168.18,-168.0,-180,-157,-171.0,-164.0,-178.55,-159.45
1021,set,-0.3,21,-161.62,-168.0,-180,0,-172.0,-164.0,-178.775,-35.32500000000022
1022,set,-0.3,22,-168.42,-168.0,-180,-157,-171.0,-164.25,-177.775,-160.225
1023,set,-0.3,23,-164.94,-168.0,-180,0,-172.0,-164.0,-178.55,-156.9
1024,set,-0.3,24,-168.44,-168.0,-179,-157,-172.0,-164.0,-178.55,-160.225
1025,set,-0.3,25,-168.44,-168.0,-180,-158,-171.75,-164.0,-178.775,-160.45
1026,set,-0.3,26,-168.46,-168.0,-179,-156,-172.0,-164.0,-178.55,-160.225
1027,set,-0.3,27,-164.92,-168.0,-179,7,-172.0,-164.25,-178.55,-156.675
1028,set,-0.3,28,-168.42,-168.0,-180,-156,-171.75,-164.0,-178.775,-160.225
1029,set,-0.3,29,-168.46,-168.0,-180,-157,-172.0,-164.0,-178.775,-161.0
1030,set,-0.3,30,-164.78,-168.0,-180,7,-171.75,-164.0,-178.775,-157.675
1031,set,-0.3,31,-168.34,-168.0,-180,-157,-172.0,-164.0,-178.55,-159.45
1032,set,-0.3,32,-168.34,-168.0,-181,-156,-171.75,-164.0,-178.55,-159.45
1033,set,-0.3,33,-168.3,-168.0,-180,-157,-172.0,-164.0,-177.775,-159.45
1034,set,-0.3,34,-168.26,-168.5,-180,-159,-171.75,-164.0,-177.775,-159.45
1035,set,-0.3,35,-164.94,-168.0,-180,0,-171.75,-164.0,-177.775,-157.45
1036,set,-0.3,36,-168.28,-168.0,-180,-158,-171.0,-165.0,-178.0,-159.45
1037,set,-0.3,37,-168.46,-168.5,-181,-158,-172.0,-164.25,-178.775,-159.45
1038,set,-0.3,38,-168.48,-168.0,-180,-157,-171.75,-165.0,-178.55,-160.225
1039,set,-0.3,39,-168.38,-168.0,-181,-158,-172.0,-165.0,-178.55,-161.0
1040,set,-0.3,40,-164.8,-168.0,-180,5,-171.75,-164.0,-177.775,-157.9
1041,set,-0.3,41,-168.34,-168.0,-181,-158,-171.75,-164.25,-178.55,-160.225
1042,set,-0.3,42,-168.34,-168.5,-180,-157,-171.0,-164.25,-178.55,-160.225
1043,set,-0.3,43,-168.48,-168.0,-181,-157,-171.75,-165.0,-178.55,-161.0
1044,set,-0.3,44,-168.42,-169.0,-180,-157,-171.0,-164.25,-178.55,-161.225
1045,set,-0.3,45,-168.5,-169.0,-180,-156,-171.75,-164.25,-178.775,-161.0
1046,set,-0.3,46,-168.36,-168.0,-180,-159,-172.0,-165.0,-178.55,-161.0
1047,set,-0.3,47,-165.12,-168.0,-180,7,-171.75,-165.0,-178.0,-158.675
1048,set,-0.3,48,-164.86,-168.0,-180,7,-171.75,-164.25,-177.775,-158.675
1049,set,-0.3,49,-168.52,-169.0,-180,-157,-172.0,-165.0,-178.775,-161.0
1050,set,-0.3,50,-168.44,-168.5,-179,-156,-172.0,-165.0,-178.55,-161.0
1051,set,-0.3,51,-168.58,-168.5,-180,-157,-172.75,-165.0,-177.775,-161.0
1052,set,-0.3,52,-168.54,-168.5,-179,-157,-172.0,-165.0,-177.0,-161.0
1053,set,-0.3,53,-168.52,-168.0,-179,-157,-172.0,-165.0,-178.55,-161.0
1054,set,-0.3,54,-164.88,-168.0,-179,7,-171.0,-164.25,-178.55,-157.9
1055,set,-0.3,55,-165.0,-168.0,-179,0,-172.0,-164.25,-177.775,-157.125
1056,set,-0.3,56,-168.32,-168.5,-180,-157,-171.75,-164.25,-177.775,-161.0
1057,set,-0.3,57,-165.04,-168.5,-179,0,-172.0,-164.25,-177.0,-157.125
1058,set,-0.3,58,-168.42,-168.5,-180,-157,-172.0,-165.0,-177.775,-161.0
1059,set,-0.3,59,-168.42,-168.0,-181,-157,-171.75,-164.25,-177.775,-162.0
1060,set,-0.3,60,-165.12,-168.5,-181,0,-172.0,-165.0,-178.55,-157.9
1061,set,-0.3,61,-168.54,-168.5,-181,-157,-172.0,-165.0,-177.775,-161.225
1062,set,-0.3,62,-168.6,-169.0,-181,-157,-172.0,-165.0,-178.0,-161.225
1063,set,-0.3,63,-168.5,-168.5,-180,-156,-172.0,-165.0,-178.0,-161.0
1064,set,-0.3,64,-168.48,-168.0,-179,-157,-172.0,-165.0,-177.775,-161.0
1065,set,-0.3,65,-168.4,-168.0,-180,-156,-172.0,-165.0,-177.775,-161.225
1066,set,-0.3,66,-168.3,-168.0,-180,-157,-171.75,-165.0,-177.775,-161.0
1067,set,-0.3,67,-168.22,-168.5,-179,-157,-171.75,-165.0,-177.775,-161.0
1068,set,-0.3,68,-168.5,-169.0,-180,-157,-172.0,-165.0,-177.775,-161.225
1069,set,-0.3,69,-168.38,-168.0,-179,-157,-172.0,-165.0,-178.55,-161.0
1070,set,-0.3,70,-168.22,-168.0,-179,-157,-171.75,-165.0,-178.325,-161.0
1071,set,-0.3,71,-161.36,-168.0,-179,5,-172.0,-164.25,-178.55,-31.45000000000023
1072,set,-0.3,72,-168.28,-168.0,-179,-157,-172.0,-165.0,-178.55,-161.225
1073,set,-0.3,73,-164.88,-168.5,-179,7,-171.0,-164.25,-178.55,-157.9
1074,set,-0.3,74,-164.96,-168.0,-179,1,-171.75,-165.0,-178.55,-157.9
1075,set,-0.3,75,-164.72,-168.5,-179,5,-171.0,-164.25,-178.325,-157.9
1076,set,-0.3,76,-168.52,-168.5,-179,-159,-171.75,-165.0,-177.775,-161.0
1077,set,-0.3,77,-165.1,-168.5,-179,0,-172.0,-165.0,-177.775,-159.45
1078,set,-0.3,78,-168.38,-168.0,-179,-159,-172.0,-165.0,-178.55,-161.0
1079,set,-0.3,79,-168.32,-168.0,-179,-159,-171.0,-165.0,-177.55,-161.0
1080,set,-0.3,80,-168.46,-168.0,-179,-160,-171.75,-165.0,-177.55,-161.0
1081,set,-0.3,81,-168.4,-168.5,-179,-159,-171.75,-165.0,-177.775,-160.225
1082,set,-0.3,82,-168.54,-169.0,-179,-159,-172.0,-165.0,-178.55,-160.225
1083,set,-0.3,83,-165.3,-169.0,-179,0,-171.75,-165.0,-178.325,-160.225
1084,set,-0.3,84,-168.48,-168.0,-179,-159,-171.0,-165.0,-178.325,-161.225
1085,set,-0.3,85,-168.42,-168.0,-179,-159,-171.0,-165.0,-178.325,-161.0
1086,set,-0.3,86,-168.52,-169.0,-179,-159,-171.0,-164.25,-178.55,-160.225
1087,set,-0.3,87,-168.56,-169.0,-179,-160,-172.0,-165.0,-177.775,-160.225
1088,set,-0.3,88,-168.56,-169.0,-179,-159,-171.75,-165.0,-178.775,-160.225
1089,set,-0.3,89,-168.7,-169.0,-179,-160,-171.75,-165.0,-178.55,-160.225
1090,set,-0.3,90,-165.04,-168.5,-179,7,-171.0,-165.0,-177.775,-159.225
1091,set,-0.3,91,-165.34,-169.0,-179,0,-172.0,-165.0,-178.55,-159.225
1092,set,-0.3,92,-168.5,-168.5,-179,-159,-171.75,-165.0,-178.55,-160.225
1093,set,-0.3,93,-168.58,-169.0,-179,-160,-172.0,-165.0,-178.0,-160.225
1094,set,-0.3,94,-168.54,-169.0,-180,-159,-171.75,-165.0,-178.55,-160.225
1095,set,-0.3,95,-168.52,-168.0,-179,-159,-171.75,-165.0,-178.0,-159.45
1096,set,-0.3,96,-168.5,-169.0,-179,-159,-171.0,-165.0,-178.325,-160.225
1097,set,-0.3,97,-164.94,-168.5,-179,5,-171.0,-165.0,-178.325,-159.225
1098,set,-0.3,98,-165.02,-168.0,-178,7,-171.0,-165.0,-177.775,-160.0
1099,set,-0.3,99,-168.52,-168.5,-179,-160,-172.0,-165.0,-178.775,-160.225


==> data/chip_8/sl_3_bl_5/read_stab/read-stability-multiple-times-lrs-pos-0.1.csv <==
index,action,vread,iteration,curr_mean,curr_median,curr_min,curr_max,curr_q25,curr_q75,curr_q025,curr_q975
1500,set,0.1,0,39.14,39.0,36,43,38.0,40.0,37.0,42.0
1501,set,0.1,1,39.24,39.0,36,43,38.0,40.0,37.0,42.0
1502,set,0.1,2,39.08,39.0,36,43,38.0,40.0,37.0,42.0
1503,set,0.1,3,39.12,39.0,36,43,38.0,40.0,37.0,42.0
1504,set,0.1,4,39.14,39.0,37,43,38.0,40.0,37.0,42.0
1505,set,0.1,5,39.12,39.0,36,43,38.0,40.0,37.0,42.0
1506,set,0.1,6,39.12,39.0,36,43,38.0,40.0,37.0,42.0
1507,set,0.1,7,39.16,39.0,36,43,38.0,40.0,37.0,42.0
1508,set,0.1,8,39.16,39.0,36,43,38.0,40.75,36.0,42.0
1509,set,0.1,9,39.08,39.0,36,43,38.0,40.0,37.0,42.0
1510,set,0.1,10,39.14,39.0,36,43,38.0,40.0,36.0,42.0
1511,set,0.1,11,39.14,39.0,36,43,38.0,40.0,37.0,42.0
1512,set,0.1,12,39.1,39.0,36,43,38.0,40.0,36.225,42.0
1513,set,0.1,13,39.1,39.0,36,43,38.0,40.0,36.0,42.0
1514,set,0.1,14,39.2,39.0,36,43,38.0,40.75,36.225,42.0
1515,set,0.1,15,39.12,39.0,36,43,38.0,40.0,36.225,42.0
1516,set,0.1,16,38.4,39.0,0,43,37.25,40.0,36.225,42.0
1517,set,0.1,17,39.02,39.0,36,43,38.0,40.0,36.0,42.0
1518,set,0.1,18,39.12,39.0,36,44,38.0,40.0,36.0,42.775
1519,set,0.1,19,39.12,39.0,36,43,38.0,40.75,36.0,42.0
1520,set,0.1,20,39.24,39.0,36,43,38.0,40.0,37.0,42.0
1521,set,0.1,21,38.42,39.0,3,43,38.0,40.0,36.0,42.0
1522,set,0.1,22,39.14,39.0,36,43,38.0,40.0,36.225,42.775
1523,set,0.1,23,39.04,39.0,36,43,38.0,40.0,37.0,42.0
1524,set,0.1,24,39.04,39.0,36,43,38.0,40.0,36.0,42.0
1525,set,0.1,25,39.16,39.0,36,43,38.0,40.0,37.0,42.0
1526,set,0.1,26,39.06,39.0,36,43,38.0,40.0,37.0,42.0
1527,set,0.1,27,39.16,39.0,36,43,38.0,40.75,37.0,42.0
1528,set,0.1,28,39.08,39.0,36,43,38.0,40.0,36.0,42.0
1529,set,0.1,29,39.16,39.0,36,43,38.0,40.0,36.225,42.0
1530,set,0.1,30,39.1,39.0,36,43,37.25,40.0,37.0,42.0
1531,set,0.1,31,39.1,39.0,36,43,37.0,40.0,36.225,42.0
1532,set,0.1,32,38.34,39.0,2,42,38.0,40.0,36.0,42.0
1533,set,0.1,33,39.04,39.0,35,43,38.0,40.0,36.0,42.0
1534,set,0.1,34,39.02,39.0,36,43,38.0,40.0,36.0,42.0
1535,set,0.1,35,39.08,39.0,36,43,37.25,40.0,36.225,42.0
1536,set,0.1,36,39.0,39.0,36,43,38.0,40.0,36.0,42.775
1537,set,0.1,37,38.16,39.0,1,43,38.0,40.0,36.0,43.0
1538,set,0.1,38,39.14,39.0,36,43,38.0,40.0,36.225,42.775
1539,set,0.1,39,39.12,39.0,36,42,38.0,40.0,36.0,42.0
1540,set,0.1,40,39.2,39.0,36,43,38.0,40.0,37.0,42.775
1541,set,0.1,41,39.14,39.0,36,43,38.0,40.0,37.0,42.0
1542,set,0.1,42,39.22,39.0,36,44,38.0,41.0,36.0,42.775
1543,set,0.1,43,39.18,39.0,36,43,38.0,40.0,37.0,42.0
1544,set,0.1,44,39.04,39.0,36,43,37.25,40.75,36.0,42.0
1545,set,0.1,45,38.4,39.0,0,43,38.0,40.0,36.225,42.775
1546,set,0.1,46,39.26,39.0,37,43,38.0,40.0,37.0,42.775
1547,set,0.1,47,39.12,39.0,36,43,38.0,40.0,36.225,42.0
1548,set,0.1,48,39.16,39.0,36,43,38.0,40.75,37.0,42.775
1549,set,0.1,49,39.08,39.0,36,43,38.0,40.0,36.225,42.775
1550,set,0.1,50,38.96,39.0,36,42,38.0,40.0,36.0,42.0
1551,set,0.1,51,38.32,39.0,2,43,38.0,40.0,36.0,42.0
1552,set,0.1,52,39.02,39.0,36,43,37.25,40.0,36.0,42.0
1553,set,0.1,53,39.12,39.0,36,43,38.0,40.0,36.0,42.0
1554,set,0.1,54,39.06,39.0,36,43,38.0,40.0,36.0,42.0
1555,set,0.1,55,39.1,39.0,35,43,38.0,40.0,36.0,42.0
1556,set,0.1,56,39.0,39.0,35,43,38.0,40.0,35.225,42.0
1557,set,0.1,57,39.12,39.0,36,43,38.0,40.0,36.0,42.0
1558,set,0.1,58,39.1,39.0,36,42,38.0,40.0,36.0,42.0
1559,set,0.1,59,39.06,39.0,35,42,38.0,40.0,36.0,42.0
1560,set,0.1,60,38.36,39.0,5,43,38.0,40.0,35.0,42.775
1561,set,0.1,61,39.06,39.0,36,43,38.0,40.0,36.0,42.0
1562,set,0.1,62,39.1,39.0,35,43,38.0,40.0,36.0,43.0
1563,set,0.1,63,39.1,39.0,35,43,38.0,40.0,36.0,42.775
1564,set,0.1,64,39.08,39.0,36,43,38.0,40.0,36.0,42.0
1565,set,0.1,65,39.1,39.0,36,43,38.0,40.0,36.0,42.0
1566,set,0.1,66,39.02,39.0,35,43,38.0,40.0,36.0,42.0
1567,set,0.1,67,38.16,39.0,2,42,38.0,40.0,35.225,42.0
1568,set,0.1,68,38.94,39.0,35,42,38.0,40.0,36.0,42.0
1569,set,0.1,69,38.98,39.0,35,43,38.0,40.0,36.0,42.775
1570,set,0.1,70,39.02,39.0,36,43,38.0,40.0,36.0,43.0
1571,set,0.1,71,39.26,39.0,36,43,38.0,40.0,36.0,42.0
1572,set,0.1,72,39.14,39.0,35,43,38.0,40.0,36.0,42.0
1573,set,0.1,73,39.12,39.0,36,42,38.0,40.0,36.0,42.0
1574,set,0.1,74,39.22,39.0,36,43,38.0,40.0,36.0,42.0
1575,set,0.1,75,38.48,39.0,2,43,38.0,40.0,36.0,42.0
1576,set,0.1,76,39.02,39.0,36,43,38.0,40.0,36.0,42.0
1577,set,0.1,77,39.08,39.0,36,43,38.0,40.0,36.0,42.0
1578,set,0.1,78,39.06,39.0,35,43,38.0,40.0,36.0,42.775
1579,set,0.1,79,39.04,39.0,35,43,38.0,40.0,36.0,42.775
1580,set,0.1,80,39.04,39.0,35,43,38.0,40.0,36.0,42.775
1581,set,0.1,81,39.1,39.0,35,43,38.0,40.0,36.0,42.0
1582,set,0.1,82,39.08,39.0,36,43,38.0,40.0,36.225,42.0
1583,set,0.1,83,39.12,39.0,36,43,38.0,40.0,36.225,42.0
1584,set,0.1,84,38.94,39.0,35,43,38.0,40.0,36.0,42.775
1585,set,0.1,85,38.98,39.0,36,43,38.0,40.0,36.0,42.775
1586,set,0.1,86,39.02,39.0,35,43,38.0,40.0,36.0,42.0
1587,set,0.1,87,38.98,39.0,36,43,38.0,40.0,36.0,42.0
1588,set,0.1,88,39.06,39.0,36,43,38.0,40.0,36.0,42.0
1589,set,0.1,89,39.02,39.0,36,43,38.0,40.0,36.0,42.0
1590,set,0.1,90,38.96,39.0,36,43,38.0,40.0,36.0,42.0
1591,set,0.1,91,38.94,39.0,36,43,38.0,40.0,36.0,42.0
1592,set,0.1,92,38.42,39.0,2,43,38.0,40.0,36.0,42.0
1593,set,0.1,93,39.1,39.0,35,43,38.0,40.75,36.0,42.775
1594,set,0.1,94,39.06,39.0,36,43,38.0,40.0,36.0,42.0
1595,set,0.1,95,39.1,39.0,36,43,38.0,40.0,36.0,42.775
1596,set,0.1,96,39.04,39.0,35,43,38.0,40.0,36.0,42.0
1597,set,0.1,97,39.0,39.0,35,43,37.25,40.0,36.0,42.775
1598,set,0.1,98,38.26,39.0,3,43,37.25,40.0,36.0,42.0
1599,set,0.1,99,39.02,39.0,36,43,38.0,40.0,36.0,42.0


==> data/chip_8/sl_3_bl_5/read_stab/read-stability-multiple-times-lrs-pos-0.15.csv <==
index,action,vread,iteration,curr_mean,curr_median,curr_min,curr_max,curr_q25,curr_q75,curr_q025,curr_q975
1600,set,0.15,0,60.12,60.0,56,68,57.25,62.0,56.0,65.775
1601,set,0.15,1,60.12,60.0,56,67,58.0,62.0,56.225,65.775
1602,set,0.15,2,60.12,60.0,56,67,58.0,62.0,56.0,66.0
1603,set,0.15,3,60.04,60.0,56,68,57.25,62.0,56.0,66.0
1604,set,0.15,4,60.16,60.0,56,68,58.0,62.0,56.225,65.0
1605,set,0.15,5,58.64,59.5,0,67,57.0,61.0,56.0,65.0
1606,set,0.15,6,59.98,60.0,56,68,57.25,62.0,56.0,65.775
1607,set,0.15,7,60.02,60.0,55,67,57.0,62.0,56.0,65.775
1608,set,0.15,8,60.12,60.0,56,68,58.0,62.0,56.0,65.775
1609,set,0.15,9,60.18,60.0,55,67,58.0,62.0,56.0,65.0
1610,set,0.15,10,60.02,60.0,56,68,57.25,62.0,56.0,65.775
1611,set,0.15,11,60.0,60.0,56,67,57.25,62.0,56.0,65.0
1612,set,0.15,12,59.94,60.0,56,67,57.0,62.0,56.0,65.775
1613,set,0.15,13,58.66,60.0,0,67,57.25,61.75,55.225,65.0
1614,set,0.15,14,60.0,60.0,56,68,57.25,61.75,56.0,66.55
1615,set,0.15,15,60.06,60.0,56,67,57.0,62.0,56.0,66.0
1616,set,0.15,16,59.92,59.5,55,66,58.0,62.0,55.225,65.775
1617,set,0.15,17,59.94,60.0,56,67,57.25,62.0,56.0,65.775
1618,set,0.15,18,59.94,59.0,55,66,58.0,62.0,56.0,65.775
1619,set,0.15,19,60.14,59.5,56,67,58.0,62.0,57.0,65.775
1620,set,0.15,20,60.04,60.0,56,66,58.0,62.0,56.225,66.0
1621,set,0.15,21,59.96,60.0,55,67,57.25,62.0,55.225,65.775
1622,set,0.15,22,60.04,60.0,56,66,58.0,62.0,56.0,66.0
1623,set,0.15,23,60.12,60.0,54,67,58.0,62.0,56.225,66.0
1624,set,0.15,24,58.68,59.5,0,67,58.0,61.75,55.225,66.0
1625,set,0.15,25,60.0,60.0,55,67,58.0,61.75,56.0,66.0
1626,set,0.15,26,59.88,60.0,55,67,57.0,62.0,55.225,66.0
1627,set,0.15,27,60.0,60.0,55,67,57.0,61.75,56.0,66.0
1628,set,0.15,28,60.08,60.0,55,66,58.0,61.75,56.0,65.775
1629,set,0.15,29,59.94,59.0,54,67,58.0,62.0,55.225,65.775
1630,set,0.15,30,59.94,59.0,55,66,58.0,62.0,56.0,66.0
1631,set,0.15,31,60.06,59.0,55,67,58.0,61.75,56.225,66.0
1632,set,0.15,32,59.86,59.0,56,67,57.25,62.0,56.0,66.0
1633,set,0.15,33,59.98,59.0,55,67,58.0,61.75,56.0,66.0
1634,set,0.15,34,59.92,59.0,56,67,58.0,61.75,56.0,65.775
1635,set,0.15,35,60.02,59.0,55,67,57.25,62.0,56.0,66.0
1636,set,0.15,36,59.82,59.0,55,68,57.25,62.0,56.0,65.775
1637,set,0.15,37,59.94,60.0,55,67,58.0,61.75,55.225,66.775
1638,set,0.15,38,60.04,60.0,55,67,58.0,62.0,56.0,66.775
1639,set,0.15,39,59.9,59.5,55,67,57.25,62.0,56.0,65.775
1640,set,0.15,40,59.92,59.0,55,66,57.0,62.0,56.0,66.0
1641,set,0.15,41,59.84,59.5,55,66,57.0,62.0,55.225,66.0
1642,set,0.15,42,59.92,60.0,55,67,57.0,62.0,55.225,66.0
1643,set,0.15,43,60.04,60.0,56,67,57.0,62.0,56.0,66.775
1644,set,0.15,44,58.94,60.0,2,67,57.0,62.0,55.0,66.775
1645,set,0.15,45,60.02,59.5,55,67,57.25,62.0,56.0,66.775
1646,set,0.15,46,60.1,60.0,55,67,58.0,62.0,55.225,66.775
1647,set,0.15,47,60.02,60.0,55,68,58.0,62.0,55.225,66.775
1648,set,0.15,48,58.58,59.0,0,67,57.0,62.0,55.0,66.55
1649,set,0.15,49,59.96,59.5,55,67,58.0,62.0,55.225,66.775
1650,set,0.15,50,58.8,60.0,0,68,57.0,62.0,56.0,65.775
1651,set,0.15,51,60.06,60.0,55,67,58.0,62.0,55.225,66.775
1652,set,0.15,52,59.92,60.0,55,66,57.25,62.0,56.0,66.0
1653,set,0.15,53,59.88,60.0,55,66,57.0,62.0,55.225,66.0
1654,set,0.15,54,59.94,60.0,55,67,58.0,62.0,56.0,65.775
1655,set,0.15,55,59.92,59.5,55,66,58.0,61.75,56.0,66.0
1656,set,0.15,56,58.68,59.5,2,67,58.0,62.0,55.0,65.55
1657,set,0.15,57,59.98,60.0,56,66,58.0,62.0,56.0,66.0
1658,set,0.15,58,59.96,60.0,55,66,58.0,61.75,55.225,65.775
1659,set,0.15,59,60.0,60.0,55,66,58.0,62.0,56.0,66.0
1660,set,0.15,60,60.14,60.0,55,67,58.0,62.0,56.0,65.775
1661,set,0.15,61,60.08,60.0,54,67,58.0,62.0,56.0,66.0
1662,set,0.15,62,60.08,60.0,55,68,58.0,62.0,56.0,65.0
1663,set,0.15,63,59.08,60.0,0,68,58.0,62.0,56.0,66.0
1664,set,0.15,64,60.14,60.0,55,68,58.0,62.0,55.225,66.775
1665,set,0.15,65,58.78,59.5,0,67,57.25,61.0,55.225,65.775
1666,set,0.15,66,60.06,60.0,55,67,58.0,62.0,55.225,65.775
1667,set,0.15,67,60.22,60.0,56,66,58.0,62.0,56.0,66.0
1668,set,0.15,68,60.08,60.0,55,67,58.0,61.75,56.0,66.55
1669,set,0.15,69,60.02,60.0,55,66,57.25,62.0,56.0,65.775
1670,set,0.15,70,60.04,59.5,55,66,58.0,62.0,56.0,66.0
1671,set,0.15,71,59.94,60.0,56,66,58.0,62.0,56.0,66.0
1672,set,0.15,72,59.84,59.5,55,65,58.0,62.0,56.0,65.0
1673,set,0.15,73,59.94,59.5,55,66,57.25,62.0,55.225,65.775
1674,set,0.15,74,59.86,60.0,55,66,58.0,62.0,55.0,65.0
1675,set,0.15,75,59.84,60.0,55,66,57.0,62.0,56.0,65.0
1676,set,0.15,76,59.78,60.0,55,66,57.0,62.0,55.225,65.775
1677,set,0.15,77,59.98,60.0,55,66,57.0,62.0,55.225,65.775
1678,set,0.15,78,59.88,60.0,54,66,58.0,61.75,55.225,65.775
1679,set,0.15,79,58.66,59.0,0,66,57.0,62.0,55.0,65.0
1680,set,0.15,80,58.66,60.0,3,66,58.0,62.0,54.0,65.775
1681,set,0.15,81,59.8,59.5,54,66,57.25,62.0,55.225,65.775
1682,set,0.15,82,60.02,60.0,54,67,58.0,62.0,56.0,65.775
1683,set,0.15,83,59.92,59.5,55,67,58.0,62.0,55.225,65.0
1684,set,0.15,84,59.9,59.5,55,66,58.0,62.0,55.225,65.0
1685,set,0.15,85,59.92,60.0,55,67,58.0,62.0,56.0,64.775
1686,set,0.15,86,58.62,60.0,1,66,57.0,62.0,55.0,65.775
1687,set,0.15,87,59.82,60.0,54,66,57.0,62.0,55.225,65.0
1688,set,0.15,88,57.6,60.0,0,66,57.0,62.0,13.925000000000004,65.0
1689,set,0.15,89,59.84,59.5,55,66,57.0,62.0,55.0,65.775
1690,set,0.15,90,58.66,60.0,0,66,57.25,62.0,54.225,65.775
1691,set,0.15,91,59.8,59.0,55,66,58.0,62.0,55.225,65.775
1692,set,0.15,92,59.86,59.5,55,66,58.0,62.0,56.0,65.0
1693,set,0.15,93,59.64,59.0,55,65,57.0,62.0,56.0,65.0
1694,set,0.15,94,59.6,59.0,54,66,57.25,62.0,55.0,65.775
1695,set,0.15,95,59.7,59.0,55,66,57.25,61.0,55.225,65.0
1696,set,0.15,96,59.9,59.0,55,67,57.0,62.0,56.0,65.775
1697,set,0.15,97,58.7,59.0,0,67,57.0,62.0,55.0,65.775
1698,set,0.15,98,60.0,59.5,55,67,58.0,62.75,56.0,65.55
1699,set,0.15,99,59.92,59.0,54,68,57.25,62.0,55.225,65.0


==> data/chip_8/sl_3_bl_5/read_stab/read-stability-multiple-times-lrs-pos-0.2.csv <==
index,action,vread,iteration,curr_mean,curr_median,curr_min,curr_max,curr_q25,curr_q75,curr_q025,curr_q975
1700,set,0.2,0,83.44,82.0,79,91,81.0,86.0,79.0,91.0
1701,set,0.2,1,83.44,83.0,78,91,81.0,85.0,78.225,90.775
1702,set,0.2,2,83.36,83.0,78,92,80.25,86.0,78.225,91.0
1703,set,0.2,3,83.4,83.0,77,91,81.0,85.0,78.225,91.0
1704,set,0.2,4,83.18,82.0,76,91,81.0,85.0,78.0,91.0
1705,set,0.2,5,83.42,83.0,77,92,81.0,85.75,78.225,91.0
1706,set,0.2,6,83.52,82.5,79,91,81.0,85.0,79.0,91.0
1707,set,0.2,7,83.14,82.0,78,92,80.25,85.0,78.0,90.775
1708,set,0.2,8,83.46,83.0,79,91,80.0,85.75,79.0,90.775
1709,set,0.2,9,81.76,82.5,0,92,81.0,85.0,78.0,91.0
1710,set,0.2,10,83.3,83.0,78,92,81.0,85.0,78.225,91.0
1711,set,0.2,11,83.6,83.0,77,92,81.0,86.0,79.0,91.0
1712,set,0.2,12,83.34,83.0,76,92,81.0,86.0,78.225,91.0
1713,set,0.2,13,83.32,83.0,77,91,81.0,85.0,78.225,90.775
1714,set,0.2,14,80.3,82.5,0,92,81.0,86.0,19.875000000000007,91.0
1715,set,0.2,15,81.92,83.5,2,92,81.0,85.75,78.0,90.775
1716,set,0.2,16,83.36,83.0,77,91,81.0,85.0,78.225,90.0
1717,set,0.2,17,83.26,82.0,78,92,80.25,85.75,78.225,90.775
1718,set,0.2,18,81.88,82.5,0,92,81.0,85.75,78.225,91.775
1719,set,0.2,19,83.38,82.0,78,92,81.0,85.0,78.0,91.0
1720,set,0.2,20,83.34,82.5,78,92,80.25,85.0,79.225,90.775
1721,set,0.2,21,83.22,82.5,78,92,81.0,85.0,79.0,90.775
1722,set,0.2,22,83.32,83.0,75,92,81.0,85.0,78.45,91.0
1723,set,0.2,23,83.1,82.0,78,91,81.0,85.0,78.225,90.775
1724,set,0.2,24,81.32,82.0,0,91,80.0,85.0,76.45,90.55
1725,set,0.2,25,83.22,82.5,78,92,80.25,85.0,78.225,91.0
1726,set,0.2,26,83.26,82.5,78,92,80.25,85.75,79.0,91.0
1727,set,0.2,27,83.36,83.0,76,92,81.0,85.75,77.225,91.0
1728,set,0.2,28,83.32,82.5,77,91,81.0,86.0,77.45,91.0
1729,set,0.2,29,83.28,83.0,77,91,81.0,85.75,78.0,90.0
1730,set,0.2,30,83.16,83.0,77,91,80.0,85.0,78.0,90.775
1731,set,0.2,31,83.42,83.0,78,92,81.0,85.0,78.0,91.0
1732,set,0.2,32,81.82,83.0,2,92,81.0,85.0,78.225,91.0
1733,set,0.2,33,83.44,83.0,79,92,81.0,85.0,79.0,91.55
1734,set,0.2,34,81.78,83.0,5,91,80.25,85.0,78.225,91.0
1735,set,0.2,35,83.52,83.0,78,91,81.0,85.0,78.0,90.0
1736,set,0.2,36,83.28,83.0,77,92,80.25,85.0,77.225,91.0
1737,set,0.2,37,83.24,82.5,78,92,81.0,85.0,79.0,91.0
1738,set,0.2,38,83.18,83.0,77,93,80.0,85.0,78.0,90.0
1739,set,0.2,39,83.2,83.0,78,91,80.0,85.0,79.0,90.775
1740,set,0.2,40,83.12,83.0,77,92,80.0,85.75,78.0,89.775
1741,set,0.2,41,81.42,83.0,0,91,80.0,85.0,77.225,90.55
1742,set,0.2,42,83.18,83.0,77,92,81.0,85.0,78.0,89.775
1743,set,0.2,43,83.16,82.0,78,92,81.0,85.0,78.225,91.0
1744,set,0.2,44,83.4,83.0,77,92,81.0,85.0,77.45,90.775
1745,set,0.2,45,83.28,83.0,77,91,81.0,85.0,77.45,91.0
1746,set,0.2,46,83.08,82.0,78,91,81.0,85.0,78.0,90.775
1747,set,0.2,47,83.22,83.0,78,92,81.0,85.0,79.0,90.55
1748,set,0.2,48,83.24,82.0,78,92,81.0,85.0,78.0,90.775
1749,set,0.2,49,83.2,83.0,76,91,81.0,85.0,78.0,90.775
1750,set,0.2,50,81.42,82.0,2,91,81.0,85.0,77.0,90.775
1751,set,0.2,51,83.14,83.0,76,91,81.0,85.0,77.225,90.775
1752,set,0.2,52,83.08,83.0,76,91,81.0,84.75,78.0,90.0
1753,set,0.2,53,83.22,82.0,79,90,81.0,85.0,79.0,90.0
1754,set,0.2,54,81.56,82.0,0,92,81.0,85.0,78.0,90.775
1755,set,0.2,55,83.08,82.0,77,91,81.0,85.0,78.0,90.775
1756,set,0.2,56,82.96,82.0,76,91,81.0,85.0,76.675,90.775
1757,set,0.2,57,83.2,82.0,78,91,81.0,85.75,78.225,90.775
1758,set,0.2,58,83.14,82.5,78,92,81.0,85.0,78.0,91.0
1759,set,0.2,59,81.7,82.5,3,92,81.0,85.0,78.0,90.0
1760,set,0.2,60,83.4,83.0,77,92,81.0,85.0,77.225,90.775
1761,set,0.2,61,81.78,82.0,0,92,81.0,86.0,77.225,90.775
1762,set,0.2,62,83.3,83.0,76,93,81.0,86.0,77.225,91.0
1763,set,0.2,63,83.0,82.0,77,92,81.0,85.0,77.0,91.0
1764,set,0.2,64,83.12,82.5,76,91,81.0,85.0,77.225,91.0
1765,set,0.2,65,83.24,83.0,75,92,81.0,85.0,77.225,91.0
1766,set,0.2,66,83.16,82.5,76,91,81.0,85.0,77.45,91.0
1767,set,0.2,67,83.34,83.0,77,92,81.0,86.0,78.0,90.0
1768,set,0.2,68,83.14,83.0,77,92,81.0,85.0,77.0,90.0
1769,set,0.2,69,83.34,83.0,77,91,81.0,85.75,77.0,90.775
1770,set,0.2,70,83.3,83.0,77,92,81.0,86.0,78.0,90.0
1771,set,0.2,71,83.34,83.0,78,92,81.0,85.0,79.0,90.775
1772,set,0.2,72,81.62,82.0,2,91,81.0,85.0,76.45,91.0
1773,set,0.2,73,83.22,83.0,76,91,81.0,85.0,78.0,90.775
1774,set,0.2,74,83.3,83.0,75,91,81.0,85.0,77.45,90.0
1775,set,0.2,75,83.28,83.0,77,92,81.0,85.0,77.0,90.775
1776,set,0.2,76,83.32,83.0,77,91,81.0,85.0,79.0,91.0
1777,set,0.2,77,83.32,83.0,76,92,81.0,85.75,77.225,90.0
1778,set,0.2,78,83.32,83.0,76,92,80.25,85.75,77.225,90.775
1779,set,0.2,79,83.46,83.0,75,92,81.0,85.0,78.225,91.0
1780,set,0.2,80,83.4,83.0,75,92,81.0,85.0,77.225,91.0
1781,set,0.2,81,83.48,83.0,76,91,81.0,85.75,77.225,90.775
1782,set,0.2,82,83.24,83.0,76,91,81.0,85.0,77.225,90.775
1783,set,0.2,83,83.42,83.0,75,91,81.0,85.0,78.225,90.775
1784,set,0.2,84,83.26,83.0,76,91,81.0,85.0,76.45,90.775
1785,set,0.2,85,83.28,83.0,75,92,81.0,85.0,77.225,90.55
1786,set,0.2,86,83.18,83.0,75,91,81.25,85.75,76.45,90.775
1787,set,0.2,87,83.14,83.0,75,92,81.0,85.75,78.0,90.55
1788,set,0.2,88,83.28,83.0,76,91,81.0,86.0,77.225,91.0
1789,set,0.2,89,83.06,83.0,76,91,81.0,86.0,76.45,90.775
1790,set,0.2,90,83.0,83.0,76,92,81.0,85.0,76.45,91.0
1791,set,0.2,91,83.2,83.0,76,91,80.0,85.75,78.0,90.775
1792,set,0.2,92,83.06,83.0,75,92,80.25,85.0,76.45,89.775
1793,set,0.2,93,83.14,83.0,76,92,81.0,85.75,77.225,90.775
1794,set,0.2,94,82.94,83.0,76,91,80.25,85.75,77.0,91.0
1795,set,0.2,95,83.02,83.0,74,91,80.25,86.0,76.45,90.55
1796,set,0.2,96,82.98,83.0,74,92,80.25,85.75,76.225,90.775
1797,set,0.2,97,82.92,82.0,75,91,81.0,85.0,76.0,90.0
1798,set,0.2,98,83.12,83.0,75,91,81.0,85.0,76.45,90.775
1799,set,0.2,99,81.44,83.0,0,92,81.0,84.75,76.0,91.55


==> data/chip_8/sl_3_bl_5/read_stab/read-stability-multiple-times-lrs-pos-0.25.csv <==
index,action,vread,iteration,curr_mean,curr_median,curr_min,curr_max,curr_q25,curr_q75,curr_q025,curr_q975
1800,set,0.25,0,106.86,108.0,0,119,106.0,112.0,102.225,115.775
1801,set,0.25,1,108.78,108.0,103,119,106.0,111.75,103.0,117.775
1802,set,0.25,2,109.02,109.0,101,119,106.0,112.0,101.45,117.775
1803,set,0.25,3,106.88,108.0,0,118,106.0,112.0,101.225,117.775
1804,set,0.25,4,109.04,109.0,101,119,105.25,111.75,103.225,117.0
1805,set,0.25,5,109.2,110.0,102,119,106.0,112.0,103.225,117.0
1806,set,0.25,6,109.2,109.0,102,119,106.0,111.75,103.0,117.0
1807,set,0.25,7,109.44,109.0,103,120,106.25,112.0,104.0,118.0
1808,set,0.25,8,109.32,109.0,103,119,106.25,111.0,104.0,118.0
1809,set,0.25,9,109.08,109.0,102,119,106.0,111.0,102.225,118.0
1810,set,0.25,10,109.18,108.5,102,119,105.25,112.0,102.225,117.775
1811,set,0.25,11,109.1,108.5,103,120,106.0,111.75,103.225,118.32499999999999
1812,set,0.25,12,107.12,109.0,0,119,105.25,112.0,102.225,117.775
1813,set,0.25,13,109.08,108.5,102,120,106.0,112.0,103.0,117.55
1814,set,0.25,14,109.14,109.0,100,118,106.0,112.0,102.225,116.775
1815,set,0.25,15,108.96,108.5,101,119,105.25,112.0,101.225,117.55
1816,set,0.25,16,108.92,109.0,102,119,106.0,111.0,102.225,116.0
1817,set,0.25,17,108.86,108.5,101,119,105.25,111.75,102.0,117.0
1818,set,0.25,18,108.92,109.0,100,119,106.0,111.0,102.0,117.0
1819,set,0.25,19,108.88,108.5,102,120,105.25,112.0,102.0,116.0
1820,set,0.25,20,109.1,109.0,101,119,105.25,112.0,102.0,116.0
1821,set,0.25,21,108.98,109.0,101,120,105.25,112.0,101.225,117.0
1822,set,0.25,22,108.86,108.5,101,119,105.25,112.0,102.0,116.775
1823,set,0.25,23,108.9,109.0,100,119,106.0,112.0,100.225,116.775
1824,set,0.25,24,108.76,109.0,101,119,105.0,112.0,101.225,116.775
1825,set,0.25,25,109.06,109.0,100,119,105.0,112.0,102.225,117.775
1826,set,0.25,26,109.14,109.5,100,120,106.0,112.0,100.675,116.0
1827,set,0.25,27,108.8,108.0,98,120,106.0,112.0,101.225,116.0
1828,set,0.25,28,106.88,108.5,0,120,106.0,112.75,99.225,116.775
1829,set,0.25,29,106.52,108.5,0,120,105.0,112.0,100.225,116.0
1830,set,0.25,30,109.18,110.0,100,120,106.0,112.0,102.0,116.0
1831,set,0.25,31,108.98,109.0,101,120,105.25,112.75,102.225,116.775
1832,set,0.25,32,108.98,109.0,100,120,105.0,112.0,102.0,116.775
1833,set,0.25,33,108.78,109.0,101,120,105.0,112.0,102.0,116.775
1834,set,0.25,34,106.56,109.0,0,120,104.0,112.0,100.225,116.775
1835,set,0.25,35,109.0,109.0,102,120,105.0,112.0,102.225,116.775
1836,set,0.25,36,108.86,109.0,101,121,105.0,112.0,101.0,116.0
1837,set,0.25,37,108.9,108.0,101,120,105.0,112.75,101.225,117.55
1838,set,0.25,38,108.9,109.0,101,120,105.0,113.0,102.225,116.775
1839,set,0.25,39,108.78,108.0,101,119,106.0,112.75,102.0,116.775
1840,set,0.25,40,106.64,108.0,0,120,105.0,112.0,102.0,116.775
1841,set,0.25,41,106.86,109.0,0,119,105.0,112.75,102.0,117.55
1842,set,0.25,42,108.8,108.5,102,119,106.0,112.0,102.225,116.775
1843,set,0.25,43,108.78,109.0,102,118,105.0,112.0,102.225,116.775
1844,set,0.25,44,108.94,109.0,100,119,105.0,112.0,102.225,116.775
1845,set,0.25,45,106.86,109.0,3,119,106.0,111.75,100.45,116.775
1846,set,0.25,46,108.6,107.0,100,118,105.0,111.0,102.225,116.775
1847,set,0.25,47,109.04,108.5,101,118,106.0,112.0,103.0,117.0
1848,set,0.25,48,109.06,109.0,99,119,105.0,112.75,102.225,117.775
1849,set,0.25,49,108.96,107.0,101,119,106.0,113.0,102.0,118.32499999999999
1850,set,0.25,50,108.9,108.0,101,120,105.0,111.75,101.225,118.32499999999999
1851,set,0.25,51,108.82,108.0,100,120,105.25,112.75,100.675,117.0
1852,set,0.25,52,108.76,108.0,98,119,105.0,112.0,100.675,116.775
1853,set,0.25,53,106.58,108.5,3,119,105.0,112.75,100.225,117.0
1854,set,0.25,54,109.04,108.0,100,120,105.25,112.75,101.45,116.775
1855,set,0.25,55,108.96,108.5,100,119,105.25,112.75,101.225,117.0
1856,set,0.25,56,109.08,108.0,100,119,105.25,113.0,103.0,117.0
1857,set,0.25,57,107.06,108.5,7,120,105.0,112.0,100.675,116.775
1858,set,0.25,58,108.72,108.5,99,119,105.0,113.0,102.0,116.775
1859,set,0.25,59,108.84,108.0,101,119,105.0,112.75,102.0,116.775
1860,set,0.25,60,109.1,109.0,102,119,106.0,112.75,102.0,116.0
1861,set,0.25,61,106.92,109.0,0,120,105.0,113.0,101.225,116.775
1862,set,0.25,62,108.84,109.5,99,119,105.0,112.0,101.0,117.0
1863,set,0.25,63,108.76,109.0,99,118,106.0,112.0,100.45,116.775
1864,set,0.25,64,109.0,109.0,100,119,105.0,112.75,101.225,116.775
1865,set,0.25,65,108.96,109.0,100,119,106.0,112.0,102.0,116.775
1866,set,0.25,66,108.84,108.0,101,119,105.25,112.75,101.225,117.0
1867,set,0.25,67,108.62,108.0,101,119,105.0,112.75,102.0,115.0
1868,set,0.25,68,108.84,108.0,101,119,105.0,113.0,102.0,116.775
1869,set,0.25,69,108.88,108.0,101,120,105.0,113.0,101.0,116.55
1870,set,0.25,70,106.6,108.0,0,119,105.0,113.0,100.225,115.775
1871,set,0.25,71,109.0,109.0,101,120,105.25,113.0,101.45,116.0
1872,set,0.25,72,108.82,109.0,100,119,105.0,113.0,101.0,116.775
1873,set,0.25,73,108.96,109.0,99,120,105.0,113.0,101.225,116.55
1874,set,0.25,74,109.04,108.5,100,120,106.0,113.0,100.45,116.0
1875,set,0.25,75,109.06,109.0,101,120,106.0,112.75,101.0,116.0
1876,set,0.25,76,109.02,109.0,101,121,106.0,112.75,101.0,116.0
1877,set,0.25,77,108.94,109.5,101,121,106.0,113.0,101.0,116.775
1878,set,0.25,78,108.72,109.0,101,120,105.25,112.0,101.225,116.0
1879,set,0.25,79,108.72,108.0,101,120,105.0,112.0,101.225,117.0
1880,set,0.25,80,108.62,108.5,100,120,105.0,112.0,101.225,115.0
1881,set,0.25,81,108.84,109.0,101,120,105.0,112.0,101.0,115.775
1882,set,0.25,82,108.98,109.0,101,121,106.0,113.0,101.0,116.0
1883,set,0.25,83,109.1,109.0,100,120,106.0,113.0,102.0,117.55
1884,set,0.25,84,108.9,109.0,100,120,105.0,112.75,101.225,117.55
1885,set,0.25,85,109.08,109.0,101,121,105.25,112.75,102.0,117.55
1886,set,0.25,86,106.68,108.0,0,121,105.0,112.0,100.45,117.0
1887,set,0.25,87,106.74,108.5,0,120,106.0,112.0,101.225,117.55
1888,set,0.25,88,109.04,109.0,101,120,106.0,112.0,102.225,117.775
1889,set,0.25,89,106.56,108.0,1,120,105.0,112.0,99.45,117.0
1890,set,0.25,90,108.78,108.0,100,119,105.25,112.0,101.0,117.0
1891,set,0.25,91,108.82,109.0,100,119,105.25,112.0,101.225,116.775
1892,set,0.25,92,106.92,109.0,0,119,105.0,112.0,99.675,117.775
1893,set,0.25,93,108.84,109.0,98,120,105.25,111.75,102.0,117.0
1894,set,0.25,94,108.82,109.0,98,119,105.25,112.75,101.225,117.775
1895,set,0.25,95,108.72,108.5,99,119,106.0,112.0,101.225,117.0
1896,set,0.25,96,109.1,109.0,100,119,106.0,112.0,100.675,118.55
1897,set,0.25,97,109.26,109.0,100,120,107.0,112.0,101.225,117.55
1898,set,0.25,98,108.96,109.0,98,120,106.0,111.75,101.225,117.55
1899,set,0.25,99,109.06,109.0,99,120,106.25,112.0,101.0,116.0


==> data/chip_8/sl_3_bl_5/read_stab/read-stability-multiple-times-lrs-pos-0.3.csv <==
index,action,vread,iteration,curr_mean,curr_median,curr_min,curr_max,curr_q25,curr_q75,curr_q025,curr_q975
1900,set,0.3,0,134.14,134.0,128,147,131.0,136.75,128.0,142.0
1901,set,0.3,1,133.92,133.0,126,147,131.0,137.0,127.225,142.775
1902,set,0.3,2,133.92,133.0,126,148,131.0,137.0,128.0,142.775
1903,set,0.3,3,133.8,133.5,127,145,130.0,137.0,128.0,142.55
1904,set,0.3,4,134.0,133.0,127,147,131.0,137.0,128.0,141.775
1905,set,0.3,5,131.16,133.0,0,147,131.0,136.75,126.225,141.775
1906,set,0.3,6,133.88,133.0,127,146,131.0,136.75,127.225,141.775
1907,set,0.3,7,134.2,133.0,126,148,131.0,137.0,127.0,142.775
1908,set,0.3,8,133.9,133.0,126,147,130.25,136.0,127.225,142.775
1909,set,0.3,9,134.48,133.5,128,147,132.0,136.75,128.0,143.55
1910,set,0.3,10,133.88,133.5,127,147,131.0,136.0,128.0,141.775
1911,set,0.3,11,134.12,133.5,126,148,131.0,137.0,127.0,143.55
1912,set,0.3,12,134.1,134.0,125,148,131.0,136.75,127.0,143.325
1913,set,0.3,13,133.8,133.0,126,148,131.0,136.0,126.225,142.775
1914,set,0.3,14,133.36,133.0,124,148,130.25,136.0,124.45,142.775
1915,set,0.3,15,133.48,133.0,127,148,130.0,136.0,127.0,143.325
1916,set,0.3,16,133.64,133.5,126,148,130.25,136.0,126.225,143.325
1917,set,0.3,17,133.68,133.5,125,147,131.0,136.0,127.0,142.55
1918,set,0.3,18,134.0,134.0,125,148,131.0,137.0,126.225,143.325
1919,set,0.3,19,133.92,133.0,126,148,131.0,136.0,127.0,141.775
1920,set,0.3,20,134.24,133.5,125,146,131.0,136.75,126.675,143.325
1921,set,0.3,21,134.0,133.0,124,146,131.0,136.75,127.45,143.55
1922,set,0.3,22,133.96,133.0,126,148,131.0,137.0,127.225,143.325
1923,set,0.3,23,134.26,134.0,127,148,131.25,136.75,128.0,143.325
1924,set,0.3,24,134.1,134.0,126,148,131.0,136.0,126.225,142.325
1925,set,0.3,25,131.46,134.0,0,147,131.0,136.0,127.0,142.55
1926,set,0.3,26,131.5,133.0,0,148,131.0,136.75,127.225,143.55
1927,set,0.3,27,134.28,134.0,127,149,131.25,136.0,127.0,144.1
1928,set,0.3,28,133.94,133.0,126,148,131.0,137.0,126.225,143.325
1929,set,0.3,29,131.48,133.5,0,148,131.0,136.0,127.0,144.325
1930,set,0.3,30,134.02,133.0,126,147,131.0,137.0,127.225,144.1
1931,set,0.3,31,133.9,133.0,126,148,131.0,136.75,127.0,144.325
1932,set,0.3,32,131.58,133.5,0,147,131.0,136.75,125.45,144.55
1933,set,0.3,33,134.16,133.5,127,147,131.0,137.0,127.0,143.55
1934,set,0.3,34,134.0,133.0,124,147,131.0,136.0,125.675,143.0
1935,set,0.3,35,134.14,133.0,126,148,132.0,136.75,128.0,143.55
1936,set,0.3,36,134.26,134.0,127,149,130.0,137.0,127.225,143.0
1937,set,0.3,37,131.1,133.5,2,149,130.25,135.75,126.0,142.55
1938,set,0.3,38,128.66,133.0,0,148,130.0,136.75,29.12500000000001,144.1
1939,set,0.3,39,134.02,133.5,126,147,131.0,136.75,127.225,144.325
1940,set,0.3,40,131.6,133.0,0,148,131.0,137.0,126.0,143.775
1941,set,0.3,41,134.12,134.0,128,148,131.0,136.75,128.0,143.55
1942,set,0.3,42,134.12,133.5,127,148,131.0,137.0,127.225,142.55
1943,set,0.3,43,133.98,134.0,125,147,131.0,137.0,125.225,143.55
1944,set,0.3,44,134.04,133.5,126,147,131.25,136.0,126.225,142.55
1945,set,0.3,45,134.0,134.0,126,147,131.25,136.0,126.45,141.775
1946,set,0.3,46,134.0,133.5,126,146,131.25,136.75,127.0,142.0
1947,set,0.3,47,134.14,133.0,125,148,131.0,137.0,127.0,142.0
1948,set,0.3,48,134.0,134.0,125,148,131.0,137.0,126.45,142.55
1949,set,0.3,49,134.2,134.0,127,148,132.0,136.0,127.225,141.55
1950,set,0.3,50,134.28,134.0,126,148,131.25,136.75,127.0,142.55
1951,set,0.3,51,133.84,133.5,126,148,130.0,136.0,127.225,141.775
1952,set,0.3,52,131.16,133.0,1,149,131.0,136.75,125.0,143.775
1953,set,0.3,53,134.1,133.5,125,148,131.25,136.0,125.675,143.55
1954,set,0.3,54,134.18,133.0,123,149,132.0,137.75,127.225,143.0
1955,set,0.3,55,131.68,134.0,0,149,131.0,136.75,125.45,142.775
1956,set,0.3,56,134.42,134.0,124,149,132.0,136.0,126.225,143.0
1957,set,0.3,57,134.22,133.5,125,149,132.0,136.75,127.225,143.0
1958,set,0.3,58,134.26,134.0,125,149,131.25,136.0,125.675,142.775
1959,set,0.3,59,134.08,134.0,125,149,131.0,136.0,126.45,142.55
1960,set,0.3,60,134.1,134.0,125,148,132.0,136.0,127.0,141.775
1961,set,0.3,61,134.22,134.0,123,148,131.25,136.75,126.225,141.775
1962,set,0.3,62,133.78,133.0,123,148,131.0,136.0,125.225,141.0
1963,set,0.3,63,134.32,134.0,125,149,131.25,136.0,126.45,142.0
1964,set,0.3,64,134.38,134.0,124,148,132.0,137.0,127.0,143.0
1965,set,0.3,65,134.18,134.0,124,149,131.25,137.0,125.675,142.0
1966,set,0.3,66,134.2,133.0,125,149,131.25,137.0,125.45,142.55
1967,set,0.3,67,133.98,133.5,124,149,131.0,137.0,125.675,141.775
1968,set,0.3,68,134.28,134.0,122,149,131.0,137.0,126.225,142.775
1969,set,0.3,69,134.18,133.5,125,149,131.0,136.75,125.225,142.775
1970,set,0.3,70,133.94,134.0,124,149,131.0,136.75,125.225,142.775
1971,set,0.3,71,134.04,133.0,122,149,131.0,136.75,126.45,141.775
1972,set,0.3,72,133.86,133.5,125,149,131.0,136.0,126.0,141.0
1973,set,0.3,73,134.36,133.5,125,149,132.0,137.75,125.45,143.775
1974,set,0.3,74,134.0,133.0,123,148,131.0,136.0,126.0,143.775
1975,set,0.3,75,133.96,134.0,125,150,131.0,135.75,128.0,142.775
1976,set,0.3,76,134.0,134.0,125,150,131.0,136.0,125.45,143.0
1977,set,0.3,77,133.9,133.0,125,150,131.0,136.0,128.0,141.0
1978,set,0.3,78,134.02,134.0,126,150,130.0,136.0,128.225,143.775
1979,set,0.3,79,134.06,134.0,126,150,131.0,136.75,126.225,142.775
1980,set,0.3,80,133.96,133.0,126,148,131.0,137.0,127.0,144.0
1981,set,0.3,81,133.9,134.0,126,149,130.25,136.75,126.45,141.775
1982,set,0.3,82,133.66,133.0,126,148,131.0,136.75,126.225,141.775
1983,set,0.3,83,133.72,133.0,126,149,131.0,136.75,127.225,143.325
1984,set,0.3,84,133.56,132.0,126,149,131.0,136.0,127.0,141.0
1985,set,0.3,85,133.82,132.5,125,149,131.0,137.0,126.225,142.0
1986,set,0.3,86,133.96,133.5,125,150,131.0,137.0,126.45,142.0
1987,set,0.3,87,133.86,133.0,125,150,131.0,137.0,126.45,142.775
1988,set,0.3,88,133.84,133.0,125,149,131.0,136.0,126.45,142.775
1989,set,0.3,89,134.04,133.0,125,149,131.0,136.75,126.225,142.55
1990,set,0.3,90,133.82,133.0,126,149,131.0,136.0,127.225,142.0
1991,set,0.3,91,133.9,133.0,126,149,131.0,137.0,126.225,142.0
1992,set,0.3,92,133.94,133.0,126,150,131.0,137.0,128.0,142.775
1993,set,0.3,93,131.32,133.5,2,148,131.0,136.75,127.0,142.55
1994,set,0.3,94,133.98,133.0,126,148,131.0,137.0,126.0,143.0
1995,set,0.3,95,133.74,132.0,126,149,131.0,136.75,127.225,142.55
1996,set,0.3,96,133.86,133.0,127,150,131.0,136.75,127.0,142.0
1997,set,0.3,97,133.94,133.0,125,150,131.0,135.75,127.0,143.775
1998,set,0.3,98,133.86,133.0,125,148,130.25,136.0,127.225,143.55
1999,set,0.3,99,134.1,133.0,125,149,131.0,136.75,128.225,143.775


==> data/chip_8/sl_3_bl_5/read_stab/read-stability-multiple-times-reset-neg--0.1.csv <==
index,action,vread,iteration,curr_mean,curr_median,curr_min,curr_max,curr_q25,curr_q75,curr_q025,curr_q975
400,reset,-0.1,0,-20.3,-19.0,-65,-18,-19.0,-19.0,-26.425,-19.0
401,reset,-0.1,1,-20.2,-19.0,-65,-18,-19.0,-19.0,-26.425,-18.225
402,reset,-0.1,2,-20.18,-19.0,-65,-18,-19.0,-19.0,-26.425,-18.0
403,reset,-0.1,3,-19.82,-19.0,-65,2,-19.0,-19.0,-27.2,-18.0
404,reset,-0.1,4,-20.26,-19.0,-65,-18,-19.0,-19.0,-27.2,-19.0
405,reset,-0.1,5,-20.24,-19.0,-64,-18,-19.0,-19.0,-26.425,-18.0
406,reset,-0.1,6,-20.28,-19.0,-65,-18,-19.0,-19.0,-27.2,-19.0
407,reset,-0.1,7,-20.2,-19.0,-64,-18,-19.0,-19.0,-26.425,-18.0
408,reset,-0.1,8,-20.28,-19.0,-65,-18,-19.0,-19.0,-26.425,-18.0
409,reset,-0.1,9,-20.24,-19.0,-64,-18,-19.0,-19.0,-26.425,-18.225
410,reset,-0.1,10,-20.24,-19.0,-65,-18,-19.0,-19.0,-26.65,-18.0
411,reset,-0.1,11,-20.28,-19.0,-65,-18,-19.0,-19.0,-26.65,-18.225
412,reset,-0.1,12,-20.34,-19.0,-65,-18,-19.75,-19.0,-26.425,-18.225
413,reset,-0.1,13,-19.88,-19.0,-65,2,-19.0,-19.0,-26.65,-18.0
414,reset,-0.1,14,-20.42,-19.0,-65,-18,-20.0,-19.0,-27.1,-18.0
415,reset,-0.1,15,-20.28,-19.0,-65,-18,-19.0,-19.0,-25.875,-18.225
416,reset,-0.1,16,-20.32,-19.0,-65,-18,-19.0,-19.0,-26.65,-19.0
417,reset,-0.1,17,-20.34,-19.0,-65,-18,-19.0,-19.0,-27.425,-19.0
418,reset,-0.1,18,-20.32,-19.0,-65,-18,-19.0,-19.0,-27.425,-18.0
419,reset,-0.1,19,-19.82,-19.0,-65,1,-19.0,-19.0,-27.2,-18.0
420,reset,-0.1,20,-19.86,-19.0,-65,2,-19.0,-19.0,-27.425,-18.225
421,reset,-0.1,21,-19.86,-19.0,-65,2,-19.0,-19.0,-27.425,-18.0
422,reset,-0.1,22,-20.2,-19.0,-64,-18,-19.0,-19.0,-27.425,-18.0
423,reset,-0.1,23,-20.26,-19.0,-64,-18,-19.0,-19.0,-27.425,-18.225
424,reset,-0.1,24,-20.22,-19.0,-65,-18,-19.0,-19.0,-27.425,-18.0
425,reset,-0.1,25,-20.2,-19.0,-64,-18,-19.0,-19.0,-25.875,-18.0
426,reset,-0.1,26,-20.22,-19.0,-65,-18,-19.0,-19.0,-27.425,-18.0
427,reset,-0.1,27,-20.16,-19.0,-65,-18,-19.0,-19.0,-25.65,-18.0
428,reset,-0.1,28,-18.74,-19.0,-64,52,-19.0,-19.0,-25.1,-18.0
429,reset,-0.1,29,-20.2,-19.0,-65,-18,-19.0,-19.0,-25.875,-18.225
430,reset,-0.1,30,-20.16,-19.0,-64,-18,-19.0,-19.0,-25.65,-18.0
431,reset,-0.1,31,-20.26,-19.0,-65,-18,-19.0,-19.0,-25.875,-19.0
432,reset,-0.1,32,-20.24,-19.0,-65,-18,-19.0,-19.0,-25.875,-18.0
433,reset,-0.1,33,-20.22,-19.0,-64,-18,-19.0,-19.0,-25.875,-18.225
434,reset,-0.1,34,-20.24,-19.0,-65,-18,-19.0,-19.0,-27.425,-18.225
435,reset,-0.1,35,-20.24,-19.0,-65,-18,-19.0,-19.0,-27.425,-18.0
436,reset,-0.1,36,-20.22,-19.0,-65,-18,-19.0,-19.0,-26.65,-18.0
437,reset,-0.1,37,-20.2,-19.0,-65,-18,-19.0,-19.0,-27.2,-18.0
438,reset,-0.1,38,-20.22,-19.0,-65,-18,-19.0,-19.0,-27.2,-18.0
439,reset,-0.1,39,-19.82,-19.0,-65,2,-19.0,-19.0,-25.65,-18.0
440,reset,-0.1,40,-19.78,-19.0,-64,1,-19.0,-19.0,-25.65,-18.0
441,reset,-0.1,41,-20.18,-19.0,-65,-18,-19.0,-19.0,-26.425,-18.0
442,reset,-0.1,42,-20.16,-19.0,-65,-18,-19.0,-19.0,-24.875,-18.0
443,reset,-0.1,43,-20.12,-19.0,-64,-18,-19.0,-19.0,-24.1,-18.0
444,reset,-0.1,44,-20.26,-19.0,-65,-18,-19.0,-19.0,-27.2,-18.225
445,reset,-0.1,45,-20.22,-19.0,-65,-18,-19.0,-19.0,-27.2,-18.225
446,reset,-0.1,46,-19.72,-19.0,-64,1,-19.0,-19.0,-25.65,-18.0
447,reset,-0.1,47,-20.24,-19.0,-65,-18,-19.0,-19.0,-26.425,-18.0
448,reset,-0.1,48,-20.22,-19.0,-65,-18,-19.0,-19.0,-26.425,-18.0
449,reset,-0.1,49,-19.74,-19.0,-64,2,-19.0,-19.0,-26.425,-18.0
450,reset,-0.1,50,-20.2,-19.0,-65,-18,-19.0,-19.0,-26.425,-18.0
451,reset,-0.1,51,-19.78,-19.0,-65,2,-19.0,-19.0,-25.65,-18.0
452,reset,-0.1,52,-20.22,-19.0,-65,-18,-19.0,-19.0,-25.875,-18.0
453,reset,-0.1,53,-20.2,-19.0,-64,-18,-19.0,-19.0,-25.875,-18.0
454,reset,-0.1,54,-20.18,-19.0,-65,-18,-19.0,-19.0,-26.425,-18.0
455,reset,-0.1,55,-20.2,-19.0,-64,-18,-19.0,-19.0,-25.875,-18.0
456,reset,-0.1,56,-20.22,-19.0,-64,-18,-19.0,-19.0,-25.875,-18.225
457,reset,-0.1,57,-20.14,-19.0,-64,-18,-19.0,-19.0,-25.65,-18.0
458,reset,-0.1,58,-20.24,-19.0,-64,-18,-19.0,-19.0,-27.2,-18.0
459,reset,-0.1,59,-18.94,-19.0,-26,1,-19.0,-19.0,-21.775,-18.0
460,reset,-0.1,60,-20.22,-19.0,-64,-18,-19.0,-19.0,-27.974999999999998,-18.0
461,reset,-0.1,61,-20.26,-19.0,-64,-18,-19.0,-19.0,-28.2,-18.0
462,reset,-0.1,62,-19.88,-19.0,-64,0,-19.0,-19.0,-28.2,-18.0
463,reset,-0.1,63,-20.3,-19.0,-64,-18,-19.0,-19.0,-28.425,-18.225
464,reset,-0.1,64,-19.84,-19.0,-64,1,-19.0,-19.0,-27.425,-18.0
465,reset,-0.1,65,-20.3,-19.0,-64,-18,-19.0,-19.0,-28.2,-18.0
466,reset,-0.1,66,-20.28,-19.0,-65,-18,-19.0,-19.0,-27.974999999999998,-18.0
467,reset,-0.1,67,-20.3,-19.0,-64,-18,-19.0,-19.0,-28.2,-18.0
468,reset,-0.1,68,-20.22,-19.0,-64,-18,-19.0,-19.0,-27.974999999999998,-18.0
469,reset,-0.1,69,-20.26,-19.0,-65,-18,-19.0,-19.0,-27.974999999999998,-18.0
470,reset,-0.1,70,-20.22,-19.0,-64,-18,-19.0,-19.0,-28.2,-18.0
471,reset,-0.1,71,-20.24,-19.0,-64,-18,-19.0,-19.0,-28.2,-18.0
472,reset,-0.1,72,-20.28,-19.0,-65,-18,-19.0,-19.0,-28.2,-18.225
473,reset,-0.1,73,-20.3,-19.0,-65,-18,-19.0,-19.0,-28.2,-18.225
474,reset,-0.1,74,-20.26,-19.0,-64,-18,-19.0,-19.0,-27.2,-18.0
475,reset,-0.1,75,-20.26,-19.0,-65,-18,-19.0,-19.0,-28.2,-18.0
476,reset,-0.1,76,-20.3,-19.0,-65,-18,-19.0,-19.0,-28.2,-18.0
477,reset,-0.1,77,-20.24,-19.0,-64,-18,-19.0,-19.0,-27.974999999999998,-18.0
478,reset,-0.1,78,-20.26,-19.0,-65,-18,-19.0,-19.0,-27.425,-18.0
479,reset,-0.1,79,-20.3,-19.0,-64,-18,-19.0,-19.0,-27.974999999999998,-19.0
480,reset,-0.1,80,-20.26,-19.0,-65,-18,-19.0,-19.0,-27.2,-18.0
481,reset,-0.1,81,-20.26,-19.0,-64,-18,-19.0,-19.0,-28.2,-18.0
482,reset,-0.1,82,-20.26,-19.0,-64,-18,-19.0,-19.0,-27.974999999999998,-18.0
483,reset,-0.1,83,-20.28,-19.0,-65,-18,-19.0,-19.0,-28.2,-18.0
484,reset,-0.1,84,-20.36,-19.0,-64,-18,-19.0,-19.0,-28.974999999999998,-18.225
485,reset,-0.1,85,-19.02,-19.0,-64,43,-19.0,-19.0,-28.974999999999998,-18.0
486,reset,-0.1,86,-20.28,-19.0,-65,-18,-19.0,-19.0,-28.2,-18.0
487,reset,-0.1,87,-20.24,-19.0,-64,-18,-19.0,-19.0,-28.2,-18.0
488,reset,-0.1,88,-20.3,-19.0,-65,-18,-19.0,-19.0,-27.974999999999998,-18.0
489,reset,-0.1,89,-20.3,-19.0,-64,-18,-19.0,-19.0,-27.974999999999998,-18.0
490,reset,-0.1,90,-19.8,-19.0,-65,2,-19.0,-19.0,-28.2,-18.0
491,reset,-0.1,91,-20.28,-19.0,-64,-18,-19.0,-19.0,-28.974999999999998,-18.0
492,reset,-0.1,92,-20.28,-19.0,-65,-18,-19.0,-19.0,-28.75,-18.0
493,reset,-0.1,93,-19.82,-19.0,-64,2,-19.0,-19.0,-28.75,-18.0
494,reset,-0.1,94,-20.24,-19.0,-64,-18,-19.0,-19.0,-28.974999999999998,-18.0
495,reset,-0.1,95,-20.24,-19.0,-64,-18,-19.0,-19.0,-27.974999999999998,-18.0
496,reset,-0.1,96,-19.94,-19.0,-65,1,-19.0,-19.0,-28.75,-18.0
497,reset,-0.1,97,-20.4,-19.0,-65,-18,-19.0,-19.0,-28.974999999999998,-19.0
498,reset,-0.1,98,-20.26,-19.0,-64,-18,-19.0,-19.0,-28.75,-18.0
499,reset,-0.1,99,-20.34,-19.0,-65,-18,-19.75,-19.0,-28.75,-18.0


==> data/chip_8/sl_3_bl_5/read_stab/read-stability-multiple-times-reset-neg--0.15.csv <==
index,action,vread,iteration,curr_mean,curr_median,curr_min,curr_max,curr_q25,curr_q75,curr_q025,curr_q975
300,reset,-0.15,0,-28.9,-26.0,-93,-25,-27.0,-26.0,-76.175,-25.0
301,reset,-0.15,1,-28.86,-26.0,-94,-25,-26.75,-26.0,-76.175,-25.0
302,reset,-0.15,2,-28.88,-26.0,-94,-25,-27.0,-25.25,-76.625,-25.0
303,reset,-0.15,3,-28.88,-26.0,-94,-25,-26.0,-26.0,-76.39999999999999,-25.0
304,reset,-0.15,4,-28.98,-26.0,-94,-25,-27.0,-26.0,-76.94999999999999,-25.0
305,reset,-0.15,5,-28.82,-26.0,-94,-25,-26.0,-26.0,-76.39999999999999,-25.0
306,reset,-0.15,6,-28.9,-26.0,-94,-25,-27.0,-26.0,-76.625,-25.0
307,reset,-0.15,7,-28.86,-26.0,-94,-25,-26.75,-26.0,-76.175,-25.0
308,reset,-0.15,8,-28.86,-26.0,-94,-25,-26.0,-26.0,-76.625,-25.0
309,reset,-0.15,9,-28.92,-26.0,-94,-25,-26.0,-26.0,-77.39999999999999,-25.0
310,reset,-0.15,10,-28.54,-26.0,-94,1,-26.0,-26.0,-77.3,-25.0
311,reset,-0.15,11,-29.08,-26.0,-94,-25,-26.75,-26.0,-77.3,-25.0
312,reset,-0.15,12,-29.12,-26.0,-94,-25,-27.0,-26.0,-77.52499999999999,-25.0
313,reset,-0.15,13,-29.04,-26.0,-93,-25,-27.0,-26.0,-76.975,-25.0
314,reset,-0.15,14,-29.1,-26.0,-94,-25,-27.0,-26.0,-76.52499999999999,-25.0
315,reset,-0.15,15,-29.06,-26.0,-93,-25,-27.0,-26.0,-77.07499999999999,-25.0
316,reset,-0.15,16,-28.94,-26.0,-94,-25,-27.0,-26.0,-76.52499999999999,-25.0
317,reset,-0.15,17,-29.14,-26.0,-94,-25,-27.0,-26.0,-77.3,-25.0
318,reset,-0.15,18,-29.02,-26.0,-94,-25,-27.0,-26.0,-77.3,-25.0
319,reset,-0.15,19,-28.92,-26.0,-93,-25,-26.75,-25.25,-77.3,-25.0
320,reset,-0.15,20,-28.66,-26.0,-94,0,-27.0,-26.0,-77.07499999999999,-25.0
321,reset,-0.15,21,-29.04,-26.0,-94,-25,-27.0,-25.25,-76.85,-25.0
322,reset,-0.15,22,-29.14,-26.0,-94,-25,-27.0,-26.0,-77.07499999999999,-25.0
323,reset,-0.15,23,-28.58,-26.0,-94,0,-26.75,-26.0,-76.3,-25.0
324,reset,-0.15,24,-29.1,-26.0,-94,-25,-27.0,-26.0,-77.175,-25.0
325,reset,-0.15,25,-29.08,-26.0,-94,-25,-27.0,-26.0,-76.39999999999999,-25.0
326,reset,-0.15,26,-28.96,-26.0,-94,-24,-26.0,-26.0,-76.625,-25.0
327,reset,-0.15,27,-29.04,-26.0,-94,-24,-27.0,-26.0,-75.85,-25.0
328,reset,-0.15,28,-28.98,-26.0,-94,-25,-27.0,-26.0,-75.625,-25.0
329,reset,-0.15,29,-28.98,-26.0,-93,-25,-27.0,-26.0,-76.39999999999999,-25.0
330,reset,-0.15,30,-29.0,-26.0,-94,-25,-27.0,-26.0,-76.625,-25.0
331,reset,-0.15,31,-28.92,-26.0,-93,-25,-26.75,-26.0,-75.625,-25.0
332,reset,-0.15,32,-28.88,-26.0,-94,-24,-27.0,-26.0,-76.625,-25.0
333,reset,-0.15,33,-28.34,-26.0,-94,2,-26.75,-26.0,-76.07499999999999,-25.0
334,reset,-0.15,34,-28.96,-26.0,-94,-25,-27.0,-26.0,-76.07499999999999,-25.0
335,reset,-0.15,35,-28.9,-26.0,-94,-25,-27.0,-26.0,-75.625,-25.0
336,reset,-0.15,36,-28.6,-26.0,-94,2,-27.0,-26.0,-76.85,-25.0
337,reset,-0.15,37,-29.06,-26.0,-94,-24,-27.0,-26.0,-77.3,-25.0
338,reset,-0.15,38,-28.52,-26.0,-94,2,-27.0,-26.0,-76.85,-25.0
339,reset,-0.15,39,-29.04,-26.0,-94,-25,-27.0,-26.0,-77.07499999999999,-25.0
340,reset,-0.15,40,-28.94,-26.0,-93,-25,-27.0,-26.0,-76.725,-25.0
341,reset,-0.15,41,-28.96,-26.0,-94,-25,-27.0,-26.0,-76.175,-25.0
342,reset,-0.15,42,-29.14,-26.0,-94,-25,-27.0,-26.0,-77.625,-25.0
343,reset,-0.15,43,-29.04,-26.0,-94,-25,-27.0,-26.0,-76.175,-25.0
344,reset,-0.15,44,-28.98,-26.0,-94,-25,-27.0,-26.0,-76.175,-25.0
345,reset,-0.15,45,-27.76,-26.0,-94,38,-27.0,-26.0,-76.39999999999999,-25.0
346,reset,-0.15,46,-28.6,-26.0,-94,1,-27.0,-26.0,-77.175,-25.0
347,reset,-0.15,47,-29.08,-26.0,-94,-25,-27.0,-26.0,-77.85,-25.0
348,reset,-0.15,48,-29.04,-26.0,-93,-24,-27.0,-25.25,-77.85,-25.0
349,reset,-0.15,49,-29.26,-26.0,-94,-25,-27.0,-26.0,-78.52499999999999,-25.0
350,reset,-0.15,50,-29.16,-26.0,-94,-25,-27.0,-26.0,-77.3,-25.0
351,reset,-0.15,51,-29.18,-26.0,-94,-25,-27.0,-26.0,-77.85,-25.0
352,reset,-0.15,52,-29.12,-26.0,-94,-25,-27.0,-26.0,-77.07499999999999,-25.0
353,reset,-0.15,53,-27.18,-26.0,-94,39,-26.75,-25.25,-77.85,-4.850000000000037
354,reset,-0.15,54,-29.06,-26.0,-94,-25,-27.0,-26.0,-77.85,-25.0
355,reset,-0.15,55,-29.08,-26.0,-94,-25,-26.75,-26.0,-77.07499999999999,-25.0
356,reset,-0.15,56,-27.7,-26.0,-94,48,-27.0,-26.0,-76.625,-25.0
357,reset,-0.15,57,-29.04,-26.0,-94,-24,-26.0,-26.0,-77.07499999999999,-25.0
358,reset,-0.15,58,-29.0,-26.0,-94,-25,-27.0,-26.0,-76.625,-25.0
359,reset,-0.15,59,-29.16,-26.0,-94,-25,-27.0,-26.0,-77.75,-25.0
360,reset,-0.15,60,-29.1,-26.0,-93,-25,-27.0,-26.0,-76.75,-25.0
361,reset,-0.15,61,-29.14,-26.0,-94,-25,-27.0,-26.0,-77.3,-25.0
362,reset,-0.15,62,-29.08,-26.0,-94,-25,-26.75,-26.0,-76.85,-25.0
363,reset,-0.15,63,-28.98,-26.0,-94,-25,-26.0,-26.0,-76.625,-25.0
364,reset,-0.15,64,-29.06,-26.0,-94,-25,-27.0,-26.0,-77.3,-25.0
365,reset,-0.15,65,-29.2,-26.0,-94,-25,-27.0,-26.0,-77.975,-25.0
366,reset,-0.15,66,-29.0,-26.0,-94,-25,-26.75,-25.25,-77.52499999999999,-25.0
367,reset,-0.15,67,-29.12,-26.0,-94,-25,-27.0,-26.0,-77.3,-25.0
368,reset,-0.15,68,-29.1,-26.0,-94,-25,-27.0,-26.0,-77.3,-25.0
369,reset,-0.15,69,-29.32,-26.0,-93,-25,-27.0,-26.0,-77.52499999999999,-25.0
370,reset,-0.15,70,-29.18,-26.0,-94,-25,-27.0,-26.0,-77.975,-25.0
371,reset,-0.15,71,-29.3,-26.0,-93,-25,-27.0,-26.0,-78.975,-25.0
372,reset,-0.15,72,-28.62,-26.0,-93,2,-27.0,-26.0,-77.975,-25.0
373,reset,-0.15,73,-28.58,-26.0,-94,1,-27.0,-25.0,-78.19999999999999,-25.0
374,reset,-0.15,74,-29.14,-26.0,-93,-25,-27.0,-26.0,-78.19999999999999,-25.0
375,reset,-0.15,75,-29.18,-26.0,-94,-25,-27.0,-26.0,-77.975,-25.0
376,reset,-0.15,76,-29.26,-26.0,-94,-25,-27.0,-26.0,-77.975,-25.0
377,reset,-0.15,77,-29.26,-26.0,-94,-25,-27.0,-26.0,-78.75,-25.0
378,reset,-0.15,78,-29.3,-26.0,-94,-25,-27.0,-26.0,-78.75,-25.0
379,reset,-0.15,79,-29.28,-26.0,-94,-25,-27.0,-26.0,-78.75,-25.0
380,reset,-0.15,80,-29.34,-26.0,-94,-25,-27.0,-26.0,-78.75,-25.0
381,reset,-0.15,81,-29.22,-26.0,-94,-25,-27.0,-26.0,-77.3,-25.0
382,reset,-0.15,82,-29.2,-26.0,-94,-25,-27.0,-26.0,-77.3,-25.0
383,reset,-0.15,83,-29.36,-26.0,-94,-25,-27.0,-26.0,-78.75,-25.0
384,reset,-0.15,84,-29.32,-26.0,-93,-25,-27.0,-26.0,-78.975,-25.0
385,reset,-0.15,85,-29.2,-26.0,-94,-25,-27.0,-26.0,-77.52499999999999,-25.0
386,reset,-0.15,86,-29.3,-26.0,-94,-25,-27.0,-26.0,-78.3,-25.0
387,reset,-0.15,87,-29.32,-26.0,-94,-25,-27.0,-26.0,-78.75,-25.0
388,reset,-0.15,88,-29.26,-26.0,-94,-25,-27.0,-26.0,-78.19999999999999,-25.0
389,reset,-0.15,89,-29.18,-26.0,-94,-25,-27.0,-26.0,-78.975,-25.0
390,reset,-0.15,90,-28.8,-26.0,-94,2,-27.0,-26.0,-78.75,-25.0
391,reset,-0.15,91,-29.18,-26.0,-94,-25,-27.0,-25.0,-78.75,-25.0
392,reset,-0.15,92,-29.24,-26.0,-94,-25,-27.0,-26.0,-78.75,-25.0
393,reset,-0.15,93,-29.2,-26.0,-94,-25,-27.0,-26.0,-78.52499999999999,-25.0
394,reset,-0.15,94,-29.28,-26.0,-94,-25,-27.0,-26.0,-78.52499999999999,-25.0
395,reset,-0.15,95,-29.2,-26.0,-94,-25,-27.0,-26.0,-77.07499999999999,-25.0
396,reset,-0.15,96,-29.2,-26.0,-94,-25,-27.0,-26.0,-77.75,-25.0
397,reset,-0.15,97,-29.1,-26.0,-94,-25,-26.75,-26.0,-77.07499999999999,-25.0
398,reset,-0.15,98,-28.6,-26.0,-94,1,-27.0,-26.0,-77.85,-25.0
399,reset,-0.15,99,-29.1,-26.0,-94,-25,-27.0,-25.0,-77.52499999999999,-25.0


==> data/chip_8/sl_3_bl_5/read_stab/read-stability-multiple-times-reset-neg--0.2.csv <==
index,action,vread,iteration,curr_mean,curr_median,curr_min,curr_max,curr_q25,curr_q75,curr_q025,curr_q975
200,reset,-0.2,0,-34.68,-33.0,-121,-31,-33.0,-32.0,-36.55,-32.0
201,reset,-0.2,1,-34.8,-33.0,-122,-31,-33.0,-32.0,-36.55,-32.0
202,reset,-0.2,2,-34.78,-33.0,-121,-31,-33.0,-32.0,-36.775,-31.225
203,reset,-0.2,3,-34.68,-33.0,-121,-31,-33.0,-32.0,-38.0,-32.0
204,reset,-0.2,4,-34.56,-33.0,-121,-32,-33.0,-32.0,-36.775,-32.0
205,reset,-0.2,5,-34.7,-33.0,-121,-31,-33.0,-32.0,-39.1,-32.0
206,reset,-0.2,6,-34.58,-33.0,-121,-31,-33.0,-32.0,-37.325,-31.225
207,reset,-0.2,7,-34.66,-33.0,-121,-31,-33.0,-32.0,-39.1,-32.0
208,reset,-0.2,8,-34.68,-33.0,-121,-31,-33.0,-32.0,-38.325,-32.0
209,reset,-0.2,9,-34.6,-33.0,-121,-31,-33.0,-32.0,-36.55,-31.225
210,reset,-0.2,10,-34.66,-33.0,-121,-31,-33.0,-32.0,-36.55,-32.0
211,reset,-0.2,11,-34.72,-33.0,-121,-31,-33.0,-32.0,-38.1,-32.0
212,reset,-0.2,12,-34.62,-33.0,-121,-32,-33.0,-32.0,-38.1,-32.0
213,reset,-0.2,13,-34.56,-33.0,-121,-31,-33.0,-32.0,-37.875,-32.0
214,reset,-0.2,14,-33.22,-33.0,-121,38,-33.0,-32.0,-37.325,-32.0
215,reset,-0.2,15,-34.62,-33.0,-121,-32,-33.0,-32.0,-35.775,-32.0
216,reset,-0.2,16,-34.08,-33.0,-121,1,-33.0,-32.0,-38.1,-32.0
217,reset,-0.2,17,-34.8,-33.0,-121,-32,-33.0,-32.0,-38.1,-32.0
218,reset,-0.2,18,-34.14,-33.0,-121,0,-33.0,-32.0,-38.1,-31.225
219,reset,-0.2,19,-34.74,-33.0,-121,-31,-33.0,-32.0,-36.55,-32.0
220,reset,-0.2,20,-34.74,-33.0,-121,-31,-33.0,-32.0,-36.55,-32.0
221,reset,-0.2,21,-34.08,-33.0,-121,1,-33.0,-32.0,-36.55,-32.0
222,reset,-0.2,22,-33.3,-33.0,-121,40,-33.0,-32.0,-38.1,-31.225
223,reset,-0.2,23,-34.82,-33.0,-121,-32,-33.0,-32.0,-38.1,-32.0
224,reset,-0.2,24,-34.76,-33.0,-121,-31,-33.0,-32.0,-38.1,-32.0
225,reset,-0.2,25,-34.74,-33.0,-121,-31,-33.0,-32.0,-36.55,-31.225
226,reset,-0.2,26,-34.62,-33.0,-120,-31,-33.0,-32.0,-36.55,-31.225
227,reset,-0.2,27,-34.02,-33.0,-121,2,-33.0,-32.0,-37.0,-31.0
228,reset,-0.2,28,-34.7,-33.0,-121,-31,-33.0,-32.0,-36.55,-32.0
229,reset,-0.2,29,-34.68,-33.0,-121,-31,-33.0,-32.0,-38.325,-31.225
230,reset,-0.2,30,-34.64,-33.0,-121,-31,-33.0,-32.0,-38.1,-31.225
231,reset,-0.2,31,-34.08,-33.0,-121,2,-33.0,-32.0,-38.325,-31.225
232,reset,-0.2,32,-32.8,-33.0,-121,41,-34.0,-32.0,-38.325,-6.2000000000000455
233,reset,-0.2,33,-34.8,-33.0,-121,-32,-33.0,-32.0,-38.1,-32.0
234,reset,-0.2,34,-34.76,-33.0,-121,-32,-33.75,-32.0,-38.325,-32.0
235,reset,-0.2,35,-34.76,-33.0,-121,-31,-33.75,-32.0,-38.1,-31.225
236,reset,-0.2,36,-34.72,-33.0,-121,-31,-34.0,-32.0,-38.1,-31.225
237,reset,-0.2,37,-34.72,-33.0,-121,-31,-33.0,-32.0,-38.325,-32.0
238,reset,-0.2,38,-34.78,-33.0,-120,-31,-33.0,-32.0,-38.775,-32.0
239,reset,-0.2,39,-34.06,-33.0,-121,0,-33.0,-32.0,-38.1,-32.0
240,reset,-0.2,40,-34.8,-33.0,-120,-31,-33.0,-32.0,-39.0,-32.0
241,reset,-0.2,41,-34.8,-33.0,-121,-31,-33.75,-32.0,-38.325,-32.0
242,reset,-0.2,42,-34.74,-33.0,-120,-31,-33.0,-32.0,-38.1,-32.0
243,reset,-0.2,43,-34.1,-33.0,-121,2,-34.0,-32.0,-38.1,-32.0
244,reset,-0.2,44,-34.62,-33.0,-120,-31,-33.0,-32.0,-38.1,-31.0
245,reset,-0.2,45,-34.06,-33.0,-120,2,-33.0,-32.0,-38.325,-32.0
246,reset,-0.2,46,-34.06,-33.0,-120,2,-33.0,-32.0,-38.1,-32.0
247,reset,-0.2,47,-34.8,-33.0,-120,-31,-33.0,-32.0,-38.55,-32.0
248,reset,-0.2,48,-34.76,-33.0,-121,-32,-33.0,-32.0,-38.325,-32.0
249,reset,-0.2,49,-34.74,-33.0,-120,-32,-33.0,-32.0,-38.325,-32.0
250,reset,-0.2,50,-34.66,-33.0,-120,-31,-33.0,-32.0,-38.1,-32.0
251,reset,-0.2,51,-34.76,-33.0,-121,-32,-33.0,-32.0,-38.1,-32.0
252,reset,-0.2,52,-34.84,-33.0,-121,-32,-33.75,-32.0,-38.325,-32.0
253,reset,-0.2,53,-34.9,-33.0,-121,-32,-34.0,-32.0,-38.325,-32.0
254,reset,-0.2,54,-34.7,-33.0,-121,-31,-33.75,-32.0,-36.775,-32.0
255,reset,-0.2,55,-34.72,-33.0,-120,-31,-33.0,-32.0,-37.775,-32.0
256,reset,-0.2,56,-34.66,-33.0,-120,-31,-33.0,-32.0,-36.55,-32.0
257,reset,-0.2,57,-34.7,-33.0,-120,-31,-33.0,-32.0,-37.775,-32.0
258,reset,-0.2,58,-33.32,-33.0,-120,38,-33.0,-32.0,-36.775,-31.225
259,reset,-0.2,59,-34.74,-33.0,-121,-32,-33.0,-32.0,-36.55,-32.0
260,reset,-0.2,60,-34.68,-33.0,-121,-31,-33.0,-32.0,-37.0,-31.225
261,reset,-0.2,61,-33.2,-33.0,-120,38,-33.0,-32.0,-36.55,-31.225
262,reset,-0.2,62,-34.7,-33.0,-120,-32,-33.0,-32.0,-36.55,-32.0
263,reset,-0.2,63,-34.68,-33.0,-120,-31,-33.0,-32.0,-36.55,-32.0
264,reset,-0.2,64,-34.7,-33.0,-121,-31,-33.0,-32.0,-36.55,-32.0
265,reset,-0.2,65,-34.72,-33.0,-120,-32,-33.0,-32.0,-36.55,-32.0
266,reset,-0.2,66,-34.68,-33.0,-121,-31,-33.0,-32.0,-36.55,-32.0
267,reset,-0.2,67,-34.62,-33.0,-120,-32,-33.0,-32.0,-36.55,-32.0
268,reset,-0.2,68,-33.3,-33.0,-121,1,-33.0,-32.0,-36.55,-7.2000000000000455
269,reset,-0.2,69,-34.06,-33.0,-120,1,-33.0,-32.0,-36.55,-32.0
270,reset,-0.2,70,-34.68,-33.0,-121,-32,-33.0,-32.0,-36.55,-32.0
271,reset,-0.2,71,-34.66,-33.0,-121,-31,-33.0,-32.0,-36.775,-32.0
272,reset,-0.2,72,-34.66,-33.0,-120,-31,-33.0,-32.0,-36.55,-32.0
273,reset,-0.2,73,-34.7,-33.0,-121,-31,-33.0,-32.0,-36.775,-32.0
274,reset,-0.2,74,-34.7,-33.0,-120,-31,-33.0,-32.0,-36.55,-32.0
275,reset,-0.2,75,-34.74,-33.0,-121,-31,-33.75,-32.0,-36.55,-32.0
276,reset,-0.2,76,-34.68,-33.0,-120,-31,-33.0,-32.0,-36.775,-32.0
277,reset,-0.2,77,-34.74,-33.0,-120,-32,-33.0,-32.0,-36.55,-32.0
278,reset,-0.2,78,-34.74,-33.0,-120,-31,-33.0,-32.0,-36.55,-32.0
279,reset,-0.2,79,-34.1,-33.0,-120,1,-33.0,-32.0,-36.775,-31.225
280,reset,-0.2,80,-34.78,-33.0,-120,-31,-33.0,-32.0,-36.775,-32.0
281,reset,-0.2,81,-34.64,-33.0,-120,-31,-33.0,-32.0,-36.775,-31.225
282,reset,-0.2,82,-34.64,-33.0,-120,-31,-33.0,-32.0,-36.55,-31.225
283,reset,-0.2,83,-34.72,-33.0,-120,-31,-33.0,-32.0,-36.775,-32.0
284,reset,-0.2,84,-34.66,-33.0,-120,-31,-33.0,-32.0,-36.775,-32.0
285,reset,-0.2,85,-34.74,-33.0,-121,-31,-33.0,-32.0,-36.775,-32.0
286,reset,-0.2,86,-34.74,-33.0,-120,-32,-33.0,-32.0,-36.775,-32.0
287,reset,-0.2,87,-34.74,-33.0,-120,-31,-33.0,-32.0,-36.775,-32.0
288,reset,-0.2,88,-34.8,-33.0,-121,-31,-33.0,-32.0,-36.775,-32.0
289,reset,-0.2,89,-34.66,-33.0,-120,-32,-33.0,-32.0,-36.775,-32.0
290,reset,-0.2,90,-34.64,-33.0,-120,-31,-33.0,-32.0,-36.55,-32.0
291,reset,-0.2,91,-34.04,-33.0,-121,2,-33.0,-32.0,-36.775,-31.225
292,reset,-0.2,92,-34.72,-33.0,-121,-31,-33.0,-32.0,-36.775,-32.0
293,reset,-0.2,93,-34.7,-33.0,-121,-32,-33.0,-32.0,-36.775,-32.0
294,reset,-0.2,94,-34.7,-33.0,-120,-32,-33.0,-32.0,-36.775,-32.0
295,reset,-0.2,95,-34.64,-33.0,-121,-32,-33.0,-32.0,-36.55,-32.0
296,reset,-0.2,96,-34.66,-33.0,-121,-31,-33.0,-32.0,-36.775,-32.0
297,reset,-0.2,97,-34.66,-33.0,-121,-31,-33.0,-32.0,-36.775,-32.0
298,reset,-0.2,98,-34.66,-33.0,-121,-31,-33.0,-32.0,-36.55,-32.0
299,reset,-0.2,99,-34.7,-33.0,-121,-32,-33.0,-32.0,-36.55,-32.0


==> data/chip_8/sl_3_bl_5/read_stab/read-stability-multiple-times-reset-neg--0.25.csv <==
index,action,vread,iteration,curr_mean,curr_median,curr_min,curr_max,curr_q25,curr_q75,curr_q025,curr_q975
100,reset,-0.25,0,-40.16,-40.0,-43,-37,-41.0,-39.0,-43.0,-38.0
101,reset,-0.25,1,-39.04,-40.0,-44,23,-41.0,-39.0,-43.0,-37.225
102,reset,-0.25,2,-38.6,-40.0,-43,2,-41.0,-39.0,-42.0,-8.325000000000053
103,reset,-0.25,3,-39.54,-40.0,-44,2,-41.0,-39.0,-43.775,-38.0
104,reset,-0.25,4,-40.5,-41.0,-44,-38,-41.0,-39.0,-43.775,-38.0
105,reset,-0.25,5,-40.44,-40.5,-45,-37,-41.0,-39.0,-43.775,-38.0
106,reset,-0.25,6,-40.48,-40.0,-46,-37,-41.0,-39.0,-43.775,-38.225
107,reset,-0.25,7,-40.4,-40.0,-45,-38,-41.0,-39.0,-43.775,-38.225
108,reset,-0.25,8,-40.42,-40.0,-45,-38,-41.0,-39.0,-43.775,-38.0
109,reset,-0.25,9,-40.46,-40.0,-45,-38,-41.0,-39.0,-44.0,-38.0
110,reset,-0.25,10,-39.16,-40.0,-45,23,-41.0,-39.0,-43.775,-38.0
111,reset,-0.25,11,-40.4,-40.0,-45,-38,-41.0,-39.0,-43.775,-38.225
112,reset,-0.25,12,-40.44,-40.0,-45,-38,-41.0,-39.0,-43.775,-38.225
113,reset,-0.25,13,-39.52,-40.0,-44,2,-41.0,-39.0,-43.0,-38.0
114,reset,-0.25,14,-40.38,-40.0,-44,-38,-41.0,-39.0,-43.0,-38.225
115,reset,-0.25,15,-40.32,-40.0,-44,-38,-41.0,-39.0,-43.0,-38.0
116,reset,-0.25,16,-40.48,-40.5,-43,-38,-41.0,-39.0,-43.0,-38.225
117,reset,-0.25,17,-40.4,-40.0,-43,-38,-41.0,-39.0,-43.0,-38.225
118,reset,-0.25,18,-40.4,-40.0,-44,-38,-41.0,-39.0,-43.775,-38.0
119,reset,-0.25,19,-39.1,-40.0,-44,24,-41.0,-39.0,-43.0,-38.0
120,reset,-0.25,20,-40.52,-40.0,-44,-38,-41.0,-39.0,-43.775,-38.0
121,reset,-0.25,21,-38.98,-40.0,-44,30,-41.0,-39.0,-43.0,-38.0
122,reset,-0.25,22,-40.5,-40.0,-44,-38,-41.0,-39.25,-43.775,-38.225
123,reset,-0.25,23,-40.32,-40.0,-44,-37,-41.0,-39.0,-43.775,-38.0
124,reset,-0.25,24,-40.5,-40.0,-45,-37,-41.0,-39.0,-43.775,-38.225
125,reset,-0.25,25,-40.46,-40.0,-44,-37,-41.0,-39.0,-43.775,-38.225
126,reset,-0.25,26,-40.32,-40.0,-44,-37,-41.0,-39.0,-43.775,-38.0
127,reset,-0.25,27,-40.48,-40.0,-45,-38,-41.0,-39.0,-43.775,-38.225
128,reset,-0.25,28,-40.5,-40.0,-44,-37,-41.0,-40.0,-43.775,-38.225
129,reset,-0.25,29,-40.4,-40.0,-44,-37,-41.0,-39.0,-43.775,-38.225
130,reset,-0.25,30,-40.48,-40.0,-47,-37,-41.0,-39.0,-43.775,-38.0
131,reset,-0.25,31,-40.44,-40.0,-45,-37,-41.0,-39.0,-43.0,-38.225
132,reset,-0.25,32,-38.9,-40.0,-44,35,-41.0,-39.0,-43.0,-37.225
133,reset,-0.25,33,-40.48,-40.0,-44,-38,-41.0,-39.0,-43.775,-38.225
134,reset,-0.25,34,-40.52,-40.0,-44,-38,-41.0,-39.0,-43.775,-38.0
135,reset,-0.25,35,-40.54,-40.5,-44,-38,-41.0,-39.25,-43.0,-38.225
136,reset,-0.25,36,-40.4,-40.0,-44,-38,-41.0,-39.0,-43.0,-38.225
137,reset,-0.25,37,-40.4,-40.0,-44,-38,-41.0,-39.0,-43.0,-38.0
138,reset,-0.25,38,-40.48,-40.0,-44,-38,-41.0,-39.0,-43.775,-38.225
139,reset,-0.25,39,-40.58,-40.5,-45,-37,-41.0,-39.0,-43.775,-38.225
140,reset,-0.25,40,-40.48,-41.0,-44,-37,-41.0,-39.0,-43.0,-38.225
141,reset,-0.25,41,-40.48,-41.0,-44,-37,-41.0,-39.25,-43.0,-38.225
142,reset,-0.25,42,-39.18,-40.0,-44,25,-41.0,-39.25,-43.0,-37.225
143,reset,-0.25,43,-40.46,-40.0,-44,-37,-41.0,-39.0,-43.775,-38.0
144,reset,-0.25,44,-40.46,-40.5,-44,-37,-41.0,-39.0,-43.775,-38.225
145,reset,-0.25,45,-40.48,-40.0,-44,-37,-41.0,-39.0,-43.775,-38.225
146,reset,-0.25,46,-40.54,-40.5,-45,-37,-41.0,-39.0,-43.775,-38.225
147,reset,-0.25,47,-39.72,-40.5,-46,0,-41.0,-39.0,-43.775,-37.225
148,reset,-0.25,48,-40.52,-40.0,-46,-37,-41.75,-39.0,-43.775,-38.225
149,reset,-0.25,49,-40.62,-40.0,-46,-38,-41.75,-39.25,-43.775,-38.225
150,reset,-0.25,50,-40.64,-41.0,-46,-38,-41.0,-40.0,-43.775,-38.0
151,reset,-0.25,51,-39.72,-40.5,-46,1,-41.0,-39.0,-43.775,-38.0
152,reset,-0.25,52,-40.6,-40.5,-46,-37,-41.75,-39.25,-43.775,-38.225
153,reset,-0.25,53,-38.8,-40.0,-44,1,-41.0,-39.0,-43.0,-8.325000000000053
154,reset,-0.25,54,-39.72,-40.5,-44,2,-41.0,-39.25,-44.0,-37.225
155,reset,-0.25,55,-40.56,-40.0,-45,-37,-41.0,-39.0,-44.775,-38.225
156,reset,-0.25,56,-40.44,-40.0,-45,-37,-41.0,-39.0,-44.0,-38.225
157,reset,-0.25,57,-40.6,-40.0,-49,-37,-41.75,-39.0,-44.775,-38.0
158,reset,-0.25,58,-39.74,-40.0,-49,0,-41.0,-39.0,-44.775,-37.225
159,reset,-0.25,59,-40.68,-40.0,-47,-37,-42.0,-39.25,-45.0,-38.225
160,reset,-0.25,60,-40.58,-40.5,-46,-37,-41.0,-39.0,-44.0,-38.225
161,reset,-0.25,61,-40.62,-40.0,-47,-37,-41.0,-39.0,-45.775,-38.225
162,reset,-0.25,62,-39.84,-40.5,-48,1,-42.0,-39.0,-45.325,-37.225
163,reset,-0.25,63,-40.84,-41.0,-49,-37,-42.0,-39.25,-45.55,-38.225
164,reset,-0.25,64,-40.66,-40.0,-46,-37,-42.0,-39.25,-44.0,-38.225
165,reset,-0.25,65,-39.88,-41.0,-46,2,-41.75,-39.25,-44.0,-37.225
166,reset,-0.25,66,-40.62,-41.0,-46,-37,-41.0,-39.25,-44.775,-38.0
167,reset,-0.25,67,-39.78,-40.5,-46,2,-41.75,-39.0,-44.775,-37.225
168,reset,-0.25,68,-40.6,-41.0,-46,-37,-41.0,-39.0,-44.0,-38.225
169,reset,-0.25,69,-40.64,-40.0,-46,-38,-42.0,-39.0,-44.55,-38.225
170,reset,-0.25,70,-40.58,-40.5,-46,-38,-42.0,-39.0,-43.775,-38.0
171,reset,-0.25,71,-40.58,-40.0,-46,-38,-41.0,-39.0,-44.0,-38.225
172,reset,-0.25,72,-40.78,-41.0,-46,-38,-42.0,-40.0,-44.55,-38.225
173,reset,-0.25,73,-40.5,-40.0,-46,-38,-41.75,-39.0,-44.0,-38.0
174,reset,-0.25,74,-39.8,-40.0,-46,1,-41.75,-39.0,-44.0,-38.0
175,reset,-0.25,75,-40.56,-40.5,-46,-38,-41.0,-39.0,-44.0,-38.225
176,reset,-0.25,76,-40.56,-40.0,-46,-37,-41.75,-39.0,-44.0,-38.225
177,reset,-0.25,77,-40.62,-40.0,-46,-38,-41.0,-40.0,-43.775,-38.0
178,reset,-0.25,78,-39.74,-40.0,-46,2,-41.0,-39.0,-45.55,-38.0
179,reset,-0.25,79,-40.64,-41.0,-46,-38,-41.75,-39.0,-44.775,-38.225
180,reset,-0.25,80,-39.04,-40.0,-46,1,-42.0,-39.0,-43.775,-7.775000000000055
181,reset,-0.25,81,-40.5,-40.0,-46,-38,-41.75,-39.0,-43.775,-38.0
182,reset,-0.25,82,-40.58,-41.0,-46,-37,-41.0,-39.0,-43.775,-38.0
183,reset,-0.25,83,-39.76,-40.0,-46,1,-41.75,-39.0,-44.0,-38.0
184,reset,-0.25,84,-40.58,-40.5,-46,-38,-41.0,-39.0,-43.775,-38.225
185,reset,-0.25,85,-40.74,-41.0,-46,-38,-41.75,-40.0,-43.775,-38.225
186,reset,-0.25,86,-38.62,-40.0,-46,18,-41.75,-39.0,-43.775,-7.775000000000055
187,reset,-0.25,87,-40.54,-41.0,-46,-38,-41.0,-39.0,-43.775,-38.0
188,reset,-0.25,88,-40.68,-41.0,-47,-37,-42.0,-39.25,-43.775,-38.0
189,reset,-0.25,89,-40.56,-40.5,-46,-37,-41.75,-39.0,-43.775,-38.0
190,reset,-0.25,90,-40.62,-40.0,-46,-38,-42.0,-39.0,-43.775,-38.225
191,reset,-0.25,91,-40.58,-40.0,-46,-38,-41.0,-39.0,-43.775,-38.225
192,reset,-0.25,92,-40.52,-40.0,-46,-38,-41.75,-39.0,-43.775,-38.225
193,reset,-0.25,93,-40.54,-40.5,-46,-38,-41.0,-39.0,-44.0,-38.225
194,reset,-0.25,94,-39.74,-40.0,-46,0,-41.0,-39.0,-44.0,-38.0
195,reset,-0.25,95,-40.56,-40.0,-46,-38,-41.0,-39.0,-43.775,-38.0
196,reset,-0.25,96,-39.66,-40.0,-46,2,-41.0,-39.0,-43.775,-38.0
197,reset,-0.25,97,-40.62,-40.5,-46,-38,-41.0,-39.0,-44.0,-38.0
198,reset,-0.25,98,-40.72,-40.5,-46,-38,-41.75,-39.25,-45.0,-38.225
199,reset,-0.25,99,-40.66,-40.0,-46,-38,-41.0,-39.25,-44.775,-38.225


==> data/chip_8/sl_3_bl_5/read_stab/read-stability-multiple-times-reset-neg--0.3.csv <==
index,action,vread,iteration,curr_mean,curr_median,curr_min,curr_max,curr_q25,curr_q75,curr_q025,curr_q975
0,reset,-0.3,0,-51.76,-47.0,-178,1,-49.0,-46.0,-139.6,-45.0
1,reset,-0.3,1,-52.54,-47.0,-179,-45,-48.0,-46.0,-139.02499999999998,-45.225
2,reset,-0.3,2,-52.84,-47.0,-180,-45,-48.0,-46.0,-140.5,-45.225
3,reset,-0.3,3,-52.78,-47.0,-179,-45,-49.0,-46.0,-140.27499999999998,-45.0
4,reset,-0.3,4,-52.78,-47.0,-179,-45,-49.0,-46.0,-139.5,-45.0
5,reset,-0.3,5,-52.96,-47.0,-180,-45,-49.0,-46.0,-139.5,-45.0
6,reset,-0.3,6,-52.98,-47.0,-180,-45,-49.0,-46.0,-138.725,-46.0
7,reset,-0.3,7,-53.18,-47.0,-179,-45,-48.75,-46.0,-140.39999999999998,-46.0
8,reset,-0.3,8,-53.32,-47.0,-178,-45,-48.0,-46.0,-139.725,-46.0
9,reset,-0.3,9,-53.16,-47.0,-179,-45,-48.0,-46.0,-139.95,-46.0
10,reset,-0.3,10,-53.58,-47.0,-179,-46,-48.0,-46.0,-140.17499999999998,-46.0
11,reset,-0.3,11,-53.56,-47.0,-180,-45,-49.0,-46.0,-139.95,-45.225
12,reset,-0.3,12,-53.36,-47.0,-179,-45,-48.75,-46.0,-141.52499999999998,-46.0
13,reset,-0.3,13,-53.5,-47.0,-179,-46,-48.75,-46.0,-141.29999999999998,-46.0
14,reset,-0.3,14,-53.42,-47.0,-180,-45,-49.0,-46.0,-141.075,-45.0
15,reset,-0.3,15,-53.16,-47.0,-179,-45,-48.0,-46.0,-141.29999999999998,-46.0
16,reset,-0.3,16,-53.74,-47.5,-179,-46,-49.0,-46.0,-142.875,-46.0
17,reset,-0.3,17,-52.08,-47.0,-178,27,-48.0,-46.0,-143.1,-45.225
18,reset,-0.3,18,-53.46,-47.0,-178,-45,-48.75,-46.0,-140.75,-45.225
19,reset,-0.3,19,-53.52,-47.0,-177,-45,-49.0,-46.0,-141.52499999999998,-45.0
20,reset,-0.3,20,-52.56,-47.0,-178,1,-48.75,-46.0,-142.42499999999998,-45.0
21,reset,-0.3,21,-53.3,-47.0,-178,-45,-49.0,-46.0,-141.75,-45.0
22,reset,-0.3,22,-53.5,-47.0,-179,-45,-49.0,-46.0,-141.975,-45.0
23,reset,-0.3,23,-53.86,-47.0,-178,-45,-48.0,-46.0,-143.325,-45.225
24,reset,-0.3,24,-53.6,-47.0,-178,-45,-49.0,-46.0,-142.64999999999998,-45.225
25,reset,-0.3,25,-53.8,-47.0,-178,-45,-48.0,-46.0,-142.2,-45.225
26,reset,-0.3,26,-52.24,-47.0,-177,19,-48.0,-46.0,-142.2,-45.0
27,reset,-0.3,27,-53.42,-47.0,-178,-45,-49.0,-46.0,-141.975,-45.225
28,reset,-0.3,28,-53.64,-47.0,-178,-45,-49.0,-46.0,-142.2,-46.0
29,reset,-0.3,29,-53.72,-47.0,-178,-45,-49.0,-46.0,-142.42499999999998,-45.0
30,reset,-0.3,30,-53.82,-47.5,-177,-45,-48.0,-46.0,-142.2,-45.225
31,reset,-0.3,31,-52.6,-47.0,-178,0,-48.0,-46.0,-142.42499999999998,-45.0
32,reset,-0.3,32,-53.88,-47.0,-178,-45,-48.0,-46.0,-142.875,-45.225
33,reset,-0.3,33,-53.48,-47.0,-178,-45,-48.0,-46.0,-141.52499999999998,-45.0
34,reset,-0.3,34,-53.38,-47.0,-177,-45,-48.75,-46.0,-141.75,-45.0
35,reset,-0.3,35,-53.64,-47.0,-177,-45,-48.0,-46.0,-142.875,-45.0
36,reset,-0.3,36,-53.38,-47.0,-178,-45,-48.0,-46.0,-141.52499999999998,-45.0
37,reset,-0.3,37,-52.62,-47.0,-178,1,-48.0,-46.0,-141.75,-45.0
38,reset,-0.3,38,-53.48,-47.0,-178,-45,-49.0,-46.0,-140.85,-45.225
39,reset,-0.3,39,-53.26,-47.5,-178,-45,-49.0,-46.0,-140.85,-45.0
40,reset,-0.3,40,-53.62,-47.0,-178,-45,-49.0,-46.0,-140.85,-45.0
41,reset,-0.3,41,-53.66,-47.0,-178,-45,-49.0,-46.0,-140.85,-45.0
42,reset,-0.3,42,-53.78,-47.0,-178,-45,-48.75,-46.0,-140.85,-45.0
43,reset,-0.3,43,-53.58,-47.0,-178,-45,-48.75,-46.0,-140.625,-45.0
44,reset,-0.3,44,-53.58,-47.0,-178,-45,-49.0,-46.0,-139.29999999999998,-45.0
45,reset,-0.3,45,-53.56,-47.0,-178,-45,-48.75,-46.0,-140.85,-45.0
46,reset,-0.3,46,-53.34,-47.0,-178,-45,-49.0,-46.0,-140.625,-45.0
47,reset,-0.3,47,-53.62,-47.0,-178,-45,-49.0,-46.0,-141.975,-45.0
48,reset,-0.3,48,-53.58,-48.0,-177,-45,-49.0,-46.0,-141.29999999999998,-45.225
49,reset,-0.3,49,-53.46,-47.0,-178,-45,-49.0,-46.0,-140.85,-45.0
50,reset,-0.3,50,-53.46,-47.0,-178,-45,-49.0,-46.0,-141.075,-45.0
51,reset,-0.3,51,-53.66,-48.0,-178,-45,-49.0,-46.0,-140.29999999999998,-45.225
52,reset,-0.3,52,-53.64,-48.0,-178,-45,-49.0,-46.0,-141.075,-45.0
53,reset,-0.3,53,-53.34,-47.0,-178,-45,-49.0,-46.0,-141.075,-45.0
54,reset,-0.3,54,-53.68,-47.5,-178,-45,-49.0,-46.0,-141.29999999999998,-45.0
55,reset,-0.3,55,-51.82,-47.0,-178,15,-48.0,-46.0,-140.39999999999998,-45.0
56,reset,-0.3,56,-52.52,-47.0,-178,2,-49.0,-46.0,-140.39999999999998,-45.0
57,reset,-0.3,57,-53.44,-47.0,-178,-45,-49.0,-46.0,-139.625,-45.225
58,reset,-0.3,58,-53.4,-47.0,-179,-45,-49.0,-46.0,-139.625,-46.0
59,reset,-0.3,59,-53.22,-47.0,-179,-45,-48.75,-46.0,-139.85,-45.0
60,reset,-0.3,60,-52.4,-47.0,-179,1,-49.0,-46.0,-140.39999999999998,-45.0
61,reset,-0.3,61,-53.24,-47.0,-179,-45,-48.75,-46.0,-139.52499999999998,-46.0
62,reset,-0.3,62,-52.38,-47.0,-179,0,-49.0,-46.0,-141.075,-45.0
63,reset,-0.3,63,-53.56,-47.0,-179,-45,-49.0,-46.0,-141.29999999999998,-45.0
64,reset,-0.3,64,-53.38,-47.0,-179,-45,-49.0,-46.0,-140.52499999999998,-45.0
65,reset,-0.3,65,-53.5,-47.0,-179,-45,-49.0,-46.0,-140.29999999999998,-45.0
66,reset,-0.3,66,-52.66,-47.0,-179,1,-49.0,-46.0,-140.975,-45.225
67,reset,-0.3,67,-53.58,-47.5,-178,-45,-49.0,-46.0,-140.975,-45.0
68,reset,-0.3,68,-53.5,-47.0,-178,-45,-49.0,-46.0,-140.075,-45.225
69,reset,-0.3,69,-53.46,-47.0,-179,-45,-49.0,-46.0,-139.85,-46.0
70,reset,-0.3,70,-53.46,-47.0,-178,-45,-49.0,-46.0,-140.625,-45.225
71,reset,-0.3,71,-53.38,-47.5,-179,-45,-48.75,-46.0,-139.85,-45.0
72,reset,-0.3,72,-53.36,-47.0,-178,-45,-48.0,-46.0,-139.85,-45.0
73,reset,-0.3,73,-53.44,-47.0,-178,-45,-49.0,-46.0,-140.625,-45.0
74,reset,-0.3,74,-53.12,-47.0,-178,-45,-49.0,-46.0,-139.39999999999998,-46.0
75,reset,-0.3,75,-53.18,-47.0,-178,-45,-48.75,-46.0,-141.625,-45.0
76,reset,-0.3,76,-52.98,-47.0,-178,-45,-48.75,-46.0,-140.625,-45.0
77,reset,-0.3,77,-53.2,-47.0,-179,-45,-48.0,-46.0,-139.39999999999998,-46.0
78,reset,-0.3,78,-53.5,-47.0,-178,-45,-49.0,-46.0,-139.625,-46.0
79,reset,-0.3,79,-53.3,-47.0,-178,-45,-49.0,-46.0,-139.625,-45.225
80,reset,-0.3,80,-53.32,-47.0,-178,-45,-49.0,-46.0,-138.85,-45.225
81,reset,-0.3,81,-53.24,-47.0,-178,-45,-48.75,-46.0,-139.625,-45.225
82,reset,-0.3,82,-53.48,-47.0,-179,-46,-49.0,-46.0,-138.85,-46.0
83,reset,-0.3,83,-53.48,-47.5,-179,-45,-49.0,-46.0,-140.625,-45.225
84,reset,-0.3,84,-53.44,-48.0,-178,-45,-48.75,-46.0,-139.625,-45.225
85,reset,-0.3,85,-53.2,-47.0,-179,-45,-49.0,-46.0,-139.625,-46.0
86,reset,-0.3,86,-53.46,-47.0,-178,-45,-49.0,-46.0,-139.625,-45.225
87,reset,-0.3,87,-53.36,-47.0,-179,-45,-49.0,-46.0,-139.625,-45.225
88,reset,-0.3,88,-53.42,-47.0,-179,-45,-49.0,-46.0,-139.625,-46.0
89,reset,-0.3,89,-53.46,-47.0,-178,-45,-49.0,-46.0,-138.85,-46.0
90,reset,-0.3,90,-52.02,-47.0,-178,25,-49.0,-46.0,-139.625,-46.0
91,reset,-0.3,91,-51.98,-47.0,-179,27,-49.0,-46.0,-139.85,-45.0
92,reset,-0.3,92,-53.5,-47.0,-179,-45,-49.0,-46.0,-139.85,-45.225
93,reset,-0.3,93,-53.42,-47.0,-178,-45,-49.0,-46.0,-139.85,-46.0
94,reset,-0.3,94,-52.1,-47.0,-178,27,-49.0,-46.0,-139.52499999999998,-45.225
95,reset,-0.3,95,-52.52,-47.0,-178,2,-49.0,-46.0,-139.625,-46.0
96,reset,-0.3,96,-53.48,-48.0,-178,-45,-49.0,-46.0,-138.075,-46.0
97,reset,-0.3,97,-53.44,-47.0,-178,-45,-49.0,-46.0,-138.075,-46.0
98,reset,-0.3,98,-53.5,-47.0,-178,-45,-49.0,-46.0,-139.625,-46.0
99,reset,-0.3,99,-53.56,-47.0,-178,-45,-49.0,-46.0,-139.625,-45.225


==> data/chip_8/sl_3_bl_5/read_stab/read-stability-multiple-times-reset-pos-0.1.csv <==
index,action,vread,iteration,curr_mean,curr_median,curr_min,curr_max,curr_q25,curr_q75,curr_q025,curr_q975
500,reset,0.1,0,5.82,5.0,4,40,4.0,5.0,4.0,14.549999999999997
501,reset,0.1,1,5.12,5.0,0,16,4.0,5.0,4.0,12.099999999999994
502,reset,0.1,2,5.88,5.0,4,40,4.25,5.0,4.0,13.874999999999993
503,reset,0.1,3,5.94,5.0,4,39,5.0,5.0,4.0,14.774999999999999
504,reset,0.1,4,5.9,5.0,4,39,5.0,5.0,4.0,14.099999999999994
505,reset,0.1,5,5.94,5.0,4,40,5.0,5.0,4.0,14.0
506,reset,0.1,6,6.0,5.0,4,40,5.0,5.0,4.0,14.549999999999997
507,reset,0.1,7,5.92,5.0,4,40,5.0,5.0,4.0,14.774999999999999
508,reset,0.1,8,5.92,5.0,4,39,5.0,5.0,4.0,13.774999999999999
509,reset,0.1,9,5.94,5.0,4,40,5.0,5.0,4.0,13.774999999999999
510,reset,0.1,10,5.88,5.0,4,40,5.0,5.0,4.0,13.774999999999999
511,reset,0.1,11,5.9,5.0,4,40,5.0,5.0,4.0,13.774999999999999
512,reset,0.1,12,5.9,5.0,4,39,5.0,5.0,4.0,13.774999999999999
513,reset,0.1,13,5.96,5.0,4,40,5.0,5.0,4.0,15.324999999999996
514,reset,0.1,14,5.9,5.0,4,40,4.0,5.0,4.0,13.774999999999999
515,reset,0.1,15,6.0,5.0,4,41,4.25,5.0,4.0,16.099999999999994
516,reset,0.1,16,6.02,5.0,4,40,5.0,5.0,4.0,17.64999999999999
517,reset,0.1,17,5.96,5.0,4,40,5.0,5.0,4.0,16.099999999999994
518,reset,0.1,18,6.02,5.0,4,40,4.25,5.0,4.0,16.324999999999996
519,reset,0.1,19,5.92,5.0,4,40,4.25,5.0,4.0,16.324999999999996
520,reset,0.1,20,6.0,5.0,4,40,4.25,5.0,4.0,17.099999999999994
521,reset,0.1,21,5.98,5.0,4,40,4.25,5.0,4.0,15.549999999999997
522,reset,0.1,22,6.1,5.0,4,40,5.0,5.0,4.0,14.774999999999999
523,reset,0.1,23,6.02,5.0,4,40,5.0,5.0,4.0,14.549999999999997
524,reset,0.1,24,6.06,5.0,4,40,5.0,5.0,4.0,14.774999999999999
525,reset,0.1,25,5.98,5.0,4,40,5.0,5.0,4.0,14.0
526,reset,0.1,26,5.96,5.0,4,40,5.0,5.0,4.0,14.549999999999997
527,reset,0.1,27,5.94,5.0,0,40,5.0,5.0,4.0,14.774999999999999
528,reset,0.1,28,6.0,5.0,4,40,5.0,5.0,4.0,14.549999999999997
529,reset,0.1,29,5.94,5.0,4,40,5.0,5.0,4.0,14.099999999999994
530,reset,0.1,30,6.02,5.0,4,41,5.0,5.0,4.0,14.099999999999994
531,reset,0.1,31,6.12,5.0,4,41,5.0,5.0,4.0,15.324999999999996
532,reset,0.1,32,6.08,5.0,4,40,5.0,5.0,4.0,14.549999999999997
533,reset,0.1,33,6.06,5.0,4,40,5.0,5.0,4.0,14.549999999999997
534,reset,0.1,34,6.08,5.0,4,40,5.0,5.0,4.0,14.099999999999994
535,reset,0.1,35,6.04,5.0,4,40,5.0,5.0,4.0,14.099999999999994
536,reset,0.1,36,6.2,5.0,4,40,5.0,5.0,4.0,14.099999999999994
537,reset,0.1,37,6.16,5.0,4,39,5.0,5.0,4.0,14.099999999999994
538,reset,0.1,38,6.14,5.0,4,40,5.0,5.0,4.0,14.099999999999994
539,reset,0.1,39,6.08,5.0,4,40,4.0,5.0,4.0,15.324999999999996
540,reset,0.1,40,6.18,5.0,4,40,5.0,5.0,4.0,14.874999999999993
541,reset,0.1,41,6.08,5.0,4,41,4.0,5.0,4.0,14.874999999999993
542,reset,0.1,42,6.1,5.0,4,40,5.0,5.0,4.0,15.099999999999994
543,reset,0.1,43,6.16,5.0,4,40,5.0,5.0,4.0,14.324999999999996
544,reset,0.1,44,6.14,5.0,0,41,5.0,5.0,4.0,15.324999999999996
545,reset,0.1,45,6.0,5.0,4,41,5.0,5.0,4.0,14.874999999999993
546,reset,0.1,46,5.86,5.0,4,40,4.0,5.0,4.0,14.099999999999994
547,reset,0.1,47,5.88,5.0,4,41,4.0,5.0,4.0,15.649999999999991
548,reset,0.1,48,6.04,5.0,4,41,5.0,5.0,4.0,14.099999999999994
549,reset,0.1,49,6.04,5.0,4,41,5.0,5.0,4.0,15.649999999999991
550,reset,0.1,50,6.08,5.0,4,41,5.0,5.0,4.0,13.874999999999993
551,reset,0.1,51,6.06,5.0,4,41,5.0,5.0,4.0,13.874999999999993
552,reset,0.1,52,6.02,5.0,4,40,5.0,5.0,4.0,14.099999999999994
553,reset,0.1,53,5.94,5.0,4,40,4.25,5.0,4.0,14.099999999999994
554,reset,0.1,54,6.0,5.0,4,40,5.0,5.0,4.0,14.099999999999994
555,reset,0.1,55,6.06,5.0,4,41,5.0,5.0,4.0,14.874999999999993
556,reset,0.1,56,6.04,5.0,4,41,4.25,5.0,4.0,16.42499999999999
557,reset,0.1,57,6.12,5.0,4,41,4.25,5.0,4.0,17.19999999999999
558,reset,0.1,58,6.1,5.0,4,41,5.0,5.0,4.0,16.42499999999999
559,reset,0.1,59,6.12,5.0,4,40,5.0,5.0,4.0,16.42499999999999
560,reset,0.1,60,6.04,5.0,4,40,5.0,5.0,4.0,15.649999999999991
561,reset,0.1,61,6.02,5.0,4,40,4.25,5.0,4.0,16.42499999999999
562,reset,0.1,62,6.04,5.0,4,40,5.0,5.0,4.0,16.42499999999999
563,reset,0.1,63,6.04,5.0,4,40,5.0,5.0,4.0,16.42499999999999
564,reset,0.1,64,6.08,5.0,4,40,5.0,5.0,4.0,16.42499999999999
565,reset,0.1,65,6.02,5.0,4,40,5.0,5.0,4.0,15.649999999999991
566,reset,0.1,66,6.1,5.0,4,40,5.0,5.0,4.0,15.649999999999991
567,reset,0.1,67,6.06,5.0,4,40,5.0,5.0,4.0,15.649999999999991
568,reset,0.1,68,6.06,5.0,4,41,5.0,5.0,4.0,15.649999999999991
569,reset,0.1,69,6.0,5.0,4,40,5.0,5.0,4.0,14.874999999999993
570,reset,0.1,70,6.08,5.0,4,40,5.0,5.0,4.0,16.42499999999999
571,reset,0.1,71,6.08,5.0,4,41,5.0,5.0,4.0,15.324999999999996
572,reset,0.1,72,6.02,5.0,4,41,4.25,5.0,4.0,15.874999999999993
573,reset,0.1,73,6.04,5.0,4,41,5.0,5.0,4.0,15.649999999999991
574,reset,0.1,74,5.98,5.0,4,41,5.0,5.0,4.0,16.42499999999999
575,reset,0.1,75,6.02,5.0,4,40,5.0,5.0,4.0,17.19999999999999
576,reset,0.1,76,6.02,5.0,4,40,4.25,5.0,4.0,16.974999999999987
577,reset,0.1,77,6.02,5.0,4,41,4.25,5.0,4.0,17.974999999999987
578,reset,0.1,78,6.04,5.0,4,41,5.0,5.0,4.0,17.749999999999986
579,reset,0.1,79,6.02,5.0,4,40,5.0,5.0,4.0,16.19999999999999
580,reset,0.1,80,6.0,5.0,4,41,5.0,5.0,4.0,15.42499999999999
581,reset,0.1,81,5.98,5.0,0,41,5.0,5.0,4.0,14.874999999999993
582,reset,0.1,82,6.06,5.0,4,41,5.0,5.0,4.0,14.649999999999991
583,reset,0.1,83,6.1,5.0,4,40,5.0,5.0,4.0,16.42499999999999
584,reset,0.1,84,6.04,5.0,4,40,5.0,5.0,4.0,16.19999999999999
585,reset,0.1,85,6.08,5.0,4,41,5.0,5.0,4.0,16.42499999999999
586,reset,0.1,86,6.08,5.0,4,41,5.0,5.0,4.0,14.649999999999991
587,reset,0.1,87,6.06,5.0,4,41,5.0,5.0,4.0,16.19999999999999
588,reset,0.1,88,6.02,5.0,4,41,5.0,5.0,4.0,15.42499999999999
589,reset,0.1,89,6.06,5.0,4,41,5.0,5.0,4.0,16.19999999999999
590,reset,0.1,90,6.12,5.0,4,41,5.0,5.0,4.0,16.974999999999987
591,reset,0.1,91,6.06,5.0,4,40,5.0,5.0,4.0,15.42499999999999
592,reset,0.1,92,6.06,5.0,4,41,5.0,5.0,4.0,14.649999999999991
593,reset,0.1,93,6.02,5.0,4,40,5.0,5.0,4.0,14.874999999999993
594,reset,0.1,94,6.06,5.0,4,41,5.0,5.0,4.0,15.649999999999991
595,reset,0.1,95,6.08,5.0,4,40,5.0,5.0,4.0,15.649999999999991
596,reset,0.1,96,6.04,5.0,4,41,5.0,5.0,4.0,15.874999999999993
597,reset,0.1,97,6.14,5.0,4,41,5.0,5.0,4.0,17.42499999999999
598,reset,0.1,98,6.1,5.0,4,40,5.0,5.0,4.0,16.64999999999999
599,reset,0.1,99,6.12,5.0,4,41,5.0,5.0,4.0,17.19999999999999


==> data/chip_8/sl_3_bl_5/read_stab/read-stability-multiple-times-reset-pos-0.15.csv <==
index,action,vread,iteration,curr_mean,curr_median,curr_min,curr_max,curr_q25,curr_q75,curr_q025,curr_q975
600,reset,0.15,0,14.34,13.0,12,67,13.0,14.0,12.0,18.099999999999994
601,reset,0.15,1,14.46,13.0,12,67,13.0,14.0,12.0,19.64999999999999
602,reset,0.15,2,14.4,13.0,12,66,13.0,14.0,12.0,17.324999999999996
603,reset,0.15,3,14.36,13.0,12,68,13.0,14.0,12.0,18.099999999999994
604,reset,0.15,4,14.3,13.0,12,67,13.0,13.75,12.0,16.549999999999997
605,reset,0.15,5,14.32,13.0,12,67,13.0,13.75,12.0,16.549999999999997
606,reset,0.15,6,14.06,13.0,0,67,13.0,14.0,12.0,15.774999999999999
607,reset,0.15,7,14.34,13.0,12,66,13.0,14.0,12.0,16.549999999999997
608,reset,0.15,8,14.34,13.0,12,66,13.0,14.0,12.0,18.099999999999994
609,reset,0.15,9,14.16,13.0,0,67,13.0,14.0,12.0,19.549999999999997
610,reset,0.15,10,14.18,13.0,12,66,13.0,13.75,12.0,15.774999999999999
611,reset,0.15,11,13.92,13.0,0,67,13.0,13.0,12.0,15.549999999999997
612,reset,0.15,12,14.32,13.0,12,67,13.0,14.0,12.0,15.774999999999999
613,reset,0.15,13,14.22,13.0,12,66,13.0,14.0,12.0,15.774999999999999
614,reset,0.15,14,14.22,13.0,12,67,13.0,13.0,12.0,15.774999999999999
615,reset,0.15,15,14.32,13.0,12,67,13.0,14.0,12.0,15.774999999999999
616,reset,0.15,16,14.26,13.0,12,67,13.0,13.75,12.0,15.549999999999997
617,reset,0.15,17,14.26,13.0,12,67,13.0,14.0,12.0,15.774999999999999
618,reset,0.15,18,14.24,13.0,12,67,13.0,13.75,12.0,15.774999999999999
619,reset,0.15,19,14.28,13.0,12,66,13.0,14.0,12.0,16.549999999999997
620,reset,0.15,20,14.4,13.0,12,66,13.0,14.0,12.0,16.549999999999997
621,reset,0.15,21,14.34,13.0,12,67,13.0,14.0,12.0,16.549999999999997
622,reset,0.15,22,14.32,13.0,12,66,13.0,14.0,12.0,16.549999999999997
623,reset,0.15,23,14.08,13.0,0,67,13.0,14.0,12.0,15.774999999999999
624,reset,0.15,24,14.28,13.0,12,66,13.0,14.0,12.0,16.549999999999997
625,reset,0.15,25,14.3,13.0,12,67,13.0,14.0,12.0,16.549999999999997
626,reset,0.15,26,14.36,13.0,12,66,13.0,14.0,12.0,16.549999999999997
627,reset,0.15,27,14.4,13.0,12,67,13.0,14.0,12.0,16.549999999999997
628,reset,0.15,28,14.4,13.0,12,67,13.0,14.0,12.0,16.549999999999997
629,reset,0.15,29,14.42,13.0,12,67,13.0,14.0,12.0,15.774999999999999
630,reset,0.15,30,14.28,13.0,12,66,13.0,14.0,12.0,16.0
631,reset,0.15,31,14.36,13.0,12,67,13.0,14.0,12.0,16.549999999999997
632,reset,0.15,32,14.36,13.0,12,66,13.0,14.0,12.0,16.549999999999997
633,reset,0.15,33,14.4,13.0,12,68,13.0,14.0,12.0,16.0
634,reset,0.15,34,14.44,13.0,12,67,13.0,14.0,12.0,15.0
635,reset,0.15,35,14.34,13.0,12,66,13.0,14.0,12.0,16.549999999999997
636,reset,0.15,36,14.32,13.0,12,66,13.0,14.0,12.0,16.549999999999997
637,reset,0.15,37,14.4,13.0,12,67,13.0,14.0,12.0,16.775
638,reset,0.15,38,14.32,13.0,12,67,13.0,14.0,12.0,16.549999999999997
639,reset,0.15,39,14.08,13.0,0,66,13.0,14.0,12.0,16.549999999999997
640,reset,0.15,40,14.44,13.0,12,67,13.0,14.0,12.0,16.0
641,reset,0.15,41,14.42,13.0,12,67,13.0,14.0,12.0,16.0
642,reset,0.15,42,13.88,13.0,0,67,13.0,14.0,2.700000000000001,15.774999999999999
643,reset,0.15,43,14.46,13.0,12,67,13.0,14.0,12.0,16.775
644,reset,0.15,44,14.4,13.0,12,67,13.0,14.0,12.0,16.549999999999997
645,reset,0.15,45,14.42,13.0,12,66,13.0,14.0,12.0,16.775
646,reset,0.15,46,14.28,13.0,12,66,13.0,13.75,12.0,16.775
647,reset,0.15,47,14.3,13.0,12,66,13.0,13.0,12.0,16.775
648,reset,0.15,48,14.4,13.0,12,66,13.0,14.0,12.0,17.549999999999997
649,reset,0.15,49,14.38,13.0,12,66,13.0,14.0,12.0,17.549999999999997
650,reset,0.15,50,14.38,13.0,12,65,13.0,14.0,12.0,16.775
651,reset,0.15,51,14.28,13.0,12,65,13.0,13.0,12.0,16.775
652,reset,0.15,52,14.34,13.0,12,65,13.0,14.0,12.0,16.549999999999997
653,reset,0.15,53,14.32,13.0,12,65,13.0,13.75,12.0,18.099999999999994
654,reset,0.15,54,14.34,13.0,12,65,13.0,14.0,12.0,17.324999999999996
655,reset,0.15,55,14.4,13.0,12,66,13.0,13.0,12.0,18.099999999999994
656,reset,0.15,56,14.44,13.0,12,66,13.0,14.0,12.0,17.324999999999996
657,reset,0.15,57,14.46,13.0,12,66,13.0,14.0,12.0,18.099999999999994
658,reset,0.15,58,14.44,13.0,12,66,13.0,14.0,12.0,18.099999999999994
659,reset,0.15,59,14.48,13.0,12,66,13.0,14.0,12.0,18.099999999999994
660,reset,0.15,60,14.44,13.0,12,66,13.0,14.0,12.0,18.874999999999993
661,reset,0.15,61,14.44,13.0,12,66,13.0,14.0,12.0,18.874999999999993
662,reset,0.15,62,14.42,13.0,12,66,13.0,14.0,12.0,17.324999999999996
663,reset,0.15,63,14.56,13.0,12,66,13.0,14.0,12.0,19.64999999999999
664,reset,0.15,64,14.48,13.0,12,67,13.0,14.0,12.0,19.64999999999999
665,reset,0.15,65,14.42,13.0,12,66,13.0,14.0,12.0,18.099999999999994
666,reset,0.15,66,14.16,13.0,0,66,13.0,14.0,12.0,18.874999999999993
667,reset,0.15,67,14.42,13.0,12,66,13.0,14.0,12.0,18.324999999999996
668,reset,0.15,68,14.4,13.0,12,66,13.0,14.0,12.0,17.549999999999997
669,reset,0.15,69,14.06,13.0,0,66,13.0,13.75,12.0,16.549999999999997
670,reset,0.15,70,14.34,13.0,12,66,13.0,14.0,12.0,17.324999999999996
671,reset,0.15,71,14.14,13.0,0,66,13.0,14.0,12.0,18.874999999999993
672,reset,0.15,72,14.42,13.0,12,66,13.0,13.0,12.0,21.42499999999999
673,reset,0.15,73,14.14,13.0,0,66,13.0,14.0,12.0,18.324999999999996
674,reset,0.15,74,14.4,13.0,12,66,13.0,14.0,12.0,18.324999999999996
675,reset,0.15,75,14.44,13.0,12,66,13.0,14.0,12.0,18.324999999999996
676,reset,0.15,76,14.1,13.0,0,66,13.0,13.75,12.0,19.099999999999994
677,reset,0.15,77,14.44,13.0,12,66,13.0,14.0,12.0,19.874999999999993
678,reset,0.15,78,14.34,13.0,12,65,13.0,14.0,12.0,17.549999999999997
679,reset,0.15,79,14.36,13.0,12,66,13.0,14.0,12.0,17.0
680,reset,0.15,80,14.06,13.0,0,65,13.0,13.75,12.0,16.775
681,reset,0.15,81,14.38,13.0,12,65,13.0,14.0,12.0,17.549999999999997
682,reset,0.15,82,14.42,13.0,12,65,13.0,14.0,12.0,18.324999999999996
683,reset,0.15,83,14.44,13.0,12,65,13.0,14.0,12.0,16.775
684,reset,0.15,84,14.42,13.0,12,66,13.0,14.0,12.0,16.775
685,reset,0.15,85,14.36,13.0,12,65,13.0,14.0,12.0,16.775
686,reset,0.15,86,14.34,13.0,12,66,13.0,14.0,12.0,16.0
687,reset,0.15,87,14.38,13.0,12,65,13.0,14.0,12.0,16.775
688,reset,0.15,88,14.28,13.0,12,66,13.0,14.0,12.0,16.0
689,reset,0.15,89,14.36,13.0,12,66,13.0,14.0,12.0,16.0
690,reset,0.15,90,14.4,13.0,12,66,13.0,14.0,12.0,16.775
691,reset,0.15,91,14.42,13.0,12,67,13.0,14.0,12.0,16.775
692,reset,0.15,92,14.34,13.0,12,66,13.0,14.0,12.0,16.0
693,reset,0.15,93,14.1,13.0,0,66,13.0,14.0,12.0,16.775
694,reset,0.15,94,14.46,13.0,12,65,13.0,14.0,12.0,18.549999999999997
695,reset,0.15,95,14.4,13.0,12,66,13.0,14.0,12.0,16.0
696,reset,0.15,96,14.38,13.0,12,67,13.0,14.0,12.0,16.775
697,reset,0.15,97,14.38,13.0,12,65,13.0,14.0,12.0,18.549999999999997
698,reset,0.15,98,14.44,13.0,12,64,13.0,14.0,12.0,18.549999999999997
699,reset,0.15,99,13.96,13.0,0,65,13.0,14.0,12.0,16.775


==> data/chip_8/sl_3_bl_5/read_stab/read-stability-multiple-times-reset-pos-0.2.csv <==
index,action,vread,iteration,curr_mean,curr_median,curr_min,curr_max,curr_q25,curr_q75,curr_q025,curr_q975
700,reset,0.2,0,19.92,19.0,0,63,19.0,20.0,18.0,22.549999999999997
701,reset,0.2,1,20.36,19.0,18,64,19.0,20.0,18.0,23.775
702,reset,0.2,2,20.4,19.0,18,68,19.0,20.0,18.225,22.775
703,reset,0.2,3,20.58,19.0,18,71,19.0,20.0,18.225,21.775
704,reset,0.2,4,20.5,19.0,18,70,19.0,20.0,18.225,22.549999999999997
705,reset,0.2,5,20.5,19.0,18,68,19.0,20.0,19.0,22.549999999999997
706,reset,0.2,6,20.5,19.0,18,69,19.0,20.0,19.0,22.0
707,reset,0.2,7,20.48,19.0,18,70,19.0,20.0,18.0,21.775
708,reset,0.2,8,20.42,19.0,18,69,19.0,20.0,18.0,21.775
709,reset,0.2,9,20.5,19.0,18,69,19.0,20.0,18.0,23.324999999999996
710,reset,0.2,10,20.44,19.0,18,70,19.0,20.0,18.0,23.324999999999996
711,reset,0.2,11,20.12,19.0,0,70,19.0,20.0,18.0,21.775
712,reset,0.2,12,20.44,19.0,18,68,19.0,20.0,18.0,21.775
713,reset,0.2,13,20.5,19.0,18,69,19.0,20.0,18.0,21.775
714,reset,0.2,14,20.44,19.0,18,70,19.0,20.0,18.0,21.775
715,reset,0.2,15,20.42,19.0,18,69,19.0,20.0,18.0,22.0
716,reset,0.2,16,20.54,19.0,18,70,19.0,20.0,18.0,22.0
717,reset,0.2,17,20.48,19.0,18,68,19.0,20.0,18.0,22.0
718,reset,0.2,18,20.6,19.0,18,69,19.0,20.0,18.225,22.0
719,reset,0.2,19,20.5,19.0,18,69,19.0,20.0,18.225,22.0
720,reset,0.2,20,20.62,19.0,18,70,19.0,20.0,19.0,22.0
721,reset,0.2,21,20.5,19.0,18,70,19.0,20.0,18.225,21.775
722,reset,0.2,22,20.56,19.0,18,71,19.0,20.0,18.0,22.0
723,reset,0.2,23,20.52,19.0,18,69,19.0,20.0,18.0,22.0
724,reset,0.2,24,20.54,19.0,18,68,19.0,20.0,18.0,22.0
725,reset,0.2,25,20.52,19.0,18,67,19.0,20.0,18.225,22.0
726,reset,0.2,26,20.58,19.0,18,69,19.0,20.0,18.225,22.0
727,reset,0.2,27,20.62,19.0,18,70,19.0,20.0,18.0,22.0
728,reset,0.2,28,20.54,19.0,18,70,19.0,20.0,18.0,21.775
729,reset,0.2,29,20.62,19.0,18,70,19.0,20.0,19.0,22.0
730,reset,0.2,30,20.54,19.0,18,70,19.0,20.0,19.0,22.0
731,reset,0.2,31,20.6,19.0,18,72,19.0,20.0,18.225,22.0
732,reset,0.2,32,20.12,19.0,0,72,19.0,20.0,18.0,22.0
733,reset,0.2,33,20.64,19.0,18,72,19.0,20.0,18.225,22.0
734,reset,0.2,34,20.58,19.0,18,70,19.0,20.0,18.225,21.775
735,reset,0.2,35,20.2,19.0,1,70,19.0,20.0,18.0,21.775
736,reset,0.2,36,20.5,19.0,18,72,19.0,20.0,18.0,22.0
737,reset,0.2,37,20.54,19.0,18,68,19.0,20.0,18.0,22.0
738,reset,0.2,38,20.66,19.0,18,70,19.0,20.0,19.0,21.775
739,reset,0.2,39,20.7,19.0,18,73,19.0,20.0,18.225,21.775
740,reset,0.2,40,20.72,19.0,18,73,19.0,20.0,18.225,22.0
741,reset,0.2,41,20.7,19.5,18,72,19.0,20.0,18.0,22.0
742,reset,0.2,42,20.66,19.5,18,72,19.0,20.0,18.0,22.0
743,reset,0.2,43,20.64,19.0,18,70,19.0,20.0,18.0,22.0
744,reset,0.2,44,20.56,19.0,18,69,19.0,20.0,18.0,22.0
745,reset,0.2,45,20.72,19.5,18,72,19.0,20.0,18.0,22.0
746,reset,0.2,46,20.62,19.0,18,70,19.0,20.0,18.0,22.0
747,reset,0.2,47,20.72,19.0,18,71,19.0,20.0,19.0,22.0
748,reset,0.2,48,20.66,19.5,18,69,19.0,20.0,18.0,22.0
749,reset,0.2,49,20.64,19.5,18,71,19.0,20.0,18.0,22.549999999999997
750,reset,0.2,50,20.68,19.0,18,71,19.0,20.0,18.0,22.775
751,reset,0.2,51,20.6,19.5,18,69,19.0,20.0,18.0,21.775
752,reset,0.2,52,20.62,20.0,18,70,19.0,20.0,18.0,22.549999999999997
753,reset,0.2,53,20.7,19.5,18,69,19.0,20.0,18.0,22.775
754,reset,0.2,54,20.62,19.0,18,70,19.0,20.0,18.0,22.0
755,reset,0.2,55,20.68,19.0,18,71,19.0,20.0,18.0,22.0
756,reset,0.2,56,20.66,19.5,18,70,19.0,20.0,18.0,22.0
757,reset,0.2,57,20.68,19.0,18,71,19.0,20.0,18.0,21.775
758,reset,0.2,58,20.64,19.0,18,71,19.0,20.0,18.225,21.775
759,reset,0.2,59,20.2,19.0,0,71,19.0,20.0,18.0,21.775
760,reset,0.2,60,20.66,19.0,18,72,19.0,20.0,18.0,21.775
761,reset,0.2,61,20.62,19.0,18,72,19.0,20.0,18.0,21.775
762,reset,0.2,62,20.64,19.0,18,71,19.0,20.0,18.225,21.775
763,reset,0.2,63,20.6,19.0,18,70,19.0,20.0,18.0,22.549999999999997
764,reset,0.2,64,20.66,19.0,18,70,19.0,20.0,19.0,22.0
765,reset,0.2,65,20.62,19.0,18,70,19.0,20.0,18.225,22.549999999999997
766,reset,0.2,66,20.64,19.0,18,71,19.0,20.0,18.225,22.775
767,reset,0.2,67,20.68,19.0,18,73,19.0,20.0,19.0,21.775
768,reset,0.2,68,20.58,19.0,18,71,19.0,20.0,18.0,21.775
769,reset,0.2,69,20.6,19.0,18,70,19.0,20.0,18.0,22.775
770,reset,0.2,70,20.52,19.0,18,71,19.0,20.0,18.0,22.549999999999997
771,reset,0.2,71,20.18,19.0,0,71,19.0,20.0,18.0,23.324999999999996
772,reset,0.2,72,20.5,19.0,18,71,19.0,20.0,18.0,22.0
773,reset,0.2,73,20.6,19.0,18,71,19.0,20.0,18.0,22.549999999999997
774,reset,0.2,74,20.6,19.0,18,71,19.0,20.0,18.0,22.775
775,reset,0.2,75,20.66,19.0,18,72,19.0,20.0,18.0,22.775
776,reset,0.2,76,20.7,19.0,18,72,19.0,20.0,18.0,22.0
777,reset,0.2,77,20.66,19.0,18,72,19.0,20.0,18.225,22.0
778,reset,0.2,78,20.62,19.0,18,71,19.0,20.0,18.0,22.549999999999997
779,reset,0.2,79,20.68,19.5,18,70,19.0,20.0,18.0,22.0
780,reset,0.2,80,20.66,19.0,18,70,19.0,20.0,18.225,22.775
781,reset,0.2,81,20.7,19.0,18,72,19.0,20.0,18.225,22.775
782,reset,0.2,82,20.56,19.0,18,71,19.0,20.0,18.0,21.775
783,reset,0.2,83,20.58,19.0,18,70,19.0,20.0,18.0,22.775
784,reset,0.2,84,20.22,19.0,0,72,19.0,20.0,18.0,21.0
785,reset,0.2,85,20.72,19.0,18,73,19.0,20.0,18.225,22.0
786,reset,0.2,86,20.54,19.0,18,71,19.0,20.0,18.0,22.0
787,reset,0.2,87,19.84,19.0,0,72,19.0,20.0,4.050000000000002,22.0
788,reset,0.2,88,20.64,19.5,18,71,19.0,20.0,18.0,22.0
789,reset,0.2,89,20.7,19.5,18,73,19.0,20.0,18.0,22.0
790,reset,0.2,90,20.28,19.0,0,74,19.0,20.0,18.0,22.775
791,reset,0.2,91,20.72,19.5,18,74,19.0,20.0,18.225,22.0
792,reset,0.2,92,20.3,19.0,1,72,19.0,20.0,18.0,22.0
793,reset,0.2,93,20.72,20.0,18,74,19.0,20.0,18.225,21.775
794,reset,0.2,94,20.72,19.5,18,74,19.0,20.0,18.0,22.0
795,reset,0.2,95,20.72,20.0,18,72,19.0,20.0,18.225,22.0
796,reset,0.2,96,20.3,19.0,0,72,19.0,20.0,18.0,22.775
797,reset,0.2,97,20.72,19.0,18,73,19.0,20.0,19.0,22.0
798,reset,0.2,98,20.68,19.0,18,71,19.0,20.0,19.0,22.0
799,reset,0.2,99,20.22,19.0,0,73,19.0,20.0,18.0,22.0


==> data/chip_8/sl_3_bl_5/read_stab/read-stability-multiple-times-reset-pos-0.25.csv <==
index,action,vread,iteration,curr_mean,curr_median,curr_min,curr_max,curr_q25,curr_q75,curr_q025,curr_q975
800,reset,0.25,0,27.04,26.0,25,57,25.25,27.75,25.0,29.0
801,reset,0.25,1,27.1,26.0,25,59,25.0,27.75,25.0,29.0
802,reset,0.25,2,26.96,26.0,24,50,25.25,27.0,25.0,30.775
803,reset,0.25,3,27.18,26.0,24,59,25.0,27.0,25.0,32.775
804,reset,0.25,4,26.98,26.0,24,54,25.0,27.0,25.0,33.099999999999994
805,reset,0.25,5,27.08,26.0,24,54,25.0,27.0,25.0,31.549999999999997
806,reset,0.25,6,26.46,26.0,0,54,25.0,27.0,24.225,31.324999999999996
807,reset,0.25,7,27.22,26.0,24,56,25.0,28.0,25.0,32.55
808,reset,0.25,8,26.74,26.0,6,60,25.0,28.0,24.225,30.0
809,reset,0.25,9,27.18,26.0,24,55,25.25,28.0,25.0,30.549999999999997
810,reset,0.25,10,26.14,26.0,0,56,25.0,28.0,7.1750000000000025,31.549999999999997
811,reset,0.25,11,27.3,26.0,25,61,25.25,28.0,25.0,30.0
812,reset,0.25,12,27.22,26.0,25,60,26.0,27.75,25.0,30.0
813,reset,0.25,13,27.22,26.0,24,59,25.25,27.75,25.0,30.549999999999997
814,reset,0.25,14,27.16,26.0,25,56,25.0,27.75,25.0,31.0
815,reset,0.25,15,27.08,26.0,25,54,25.0,28.0,25.0,30.775
816,reset,0.25,16,27.12,26.0,25,57,25.0,28.0,25.0,29.775
817,reset,0.25,17,27.06,26.0,25,52,25.0,27.75,25.0,31.0
818,reset,0.25,18,27.2,26.0,25,54,26.0,28.0,25.0,30.0
819,reset,0.25,19,27.2,26.0,25,56,25.25,28.0,25.0,30.0
820,reset,0.25,20,27.18,26.0,25,53,26.0,27.0,25.0,32.099999999999994
821,reset,0.25,21,27.28,26.0,25,56,25.25,27.75,25.0,33.099999999999994
822,reset,0.25,22,26.52,26.0,2,51,25.0,27.75,25.0,30.0
823,reset,0.25,23,27.12,26.0,25,55,25.0,28.0,25.0,30.775
824,reset,0.25,24,27.2,26.0,25,56,26.0,28.0,25.0,30.549999999999997
825,reset,0.25,25,27.28,26.0,25,56,26.0,28.0,25.0,33.87499999999999
826,reset,0.25,26,27.62,26.0,25,61,26.0,28.0,25.0,35.0
827,reset,0.25,27,27.36,26.0,25,64,25.25,27.0,25.0,32.324999999999996
828,reset,0.25,28,27.36,26.0,25,63,25.0,27.75,25.0,31.775
829,reset,0.25,29,27.5,26.0,25,63,26.0,27.75,25.0,31.775
830,reset,0.25,30,27.08,26.0,3,62,26.0,28.0,25.0,33.0
831,reset,0.25,31,27.42,26.0,25,61,26.0,27.75,25.0,33.0
832,reset,0.25,32,26.88,26.0,2,62,26.0,27.0,25.0,31.775
833,reset,0.25,33,27.52,26.0,25,63,26.0,28.0,25.0,32.0
834,reset,0.25,34,27.44,26.0,25,61,25.25,28.0,25.0,33.0
835,reset,0.25,35,27.48,26.0,25,63,25.0,28.0,25.0,33.55
836,reset,0.25,36,27.48,26.0,24,63,25.0,27.75,25.0,35.55
837,reset,0.25,37,27.36,26.0,24,58,25.0,28.0,25.0,32.0
838,reset,0.25,38,27.44,26.0,25,57,25.0,28.0,25.0,35.55
839,reset,0.25,39,27.52,26.0,25,63,26.0,28.0,25.0,33.324999999999996
840,reset,0.25,40,27.48,26.0,25,65,25.0,27.0,25.0,34.55
841,reset,0.25,41,27.42,26.0,25,62,25.0,27.0,25.0,32.0
842,reset,0.25,42,27.38,26.0,25,62,25.0,28.0,25.0,32.0
843,reset,0.25,43,27.56,26.0,25,59,26.0,28.0,25.0,33.775
844,reset,0.25,44,27.4,26.0,25,58,25.0,28.0,25.0,36.099999999999994
845,reset,0.25,45,27.54,26.0,25,55,25.0,28.0,25.0,37.42499999999999
846,reset,0.25,46,27.28,26.0,25,55,25.0,27.75,25.0,31.775
847,reset,0.25,47,27.4,26.0,25,57,25.0,28.0,25.0,31.775
848,reset,0.25,48,27.26,26.0,25,55,25.25,28.0,25.0,31.0
849,reset,0.25,49,27.18,26.0,25,55,25.0,28.0,25.0,32.099999999999994
850,reset,0.25,50,27.32,26.0,25,56,26.0,28.0,25.0,33.099999999999994
851,reset,0.25,51,27.16,26.0,25,55,25.0,27.75,25.0,31.549999999999997
852,reset,0.25,52,27.22,26.0,25,55,25.0,27.0,25.0,32.324999999999996
853,reset,0.25,53,27.6,26.0,25,60,26.0,27.75,25.0,37.099999999999994
854,reset,0.25,54,27.6,26.0,25,67,25.0,28.0,25.0,34.775
855,reset,0.25,55,27.6,26.0,25,61,25.0,28.0,25.0,35.55
856,reset,0.25,56,27.54,26.0,25,61,25.0,28.0,25.0,34.324999999999996
857,reset,0.25,57,27.52,26.0,25,58,25.25,28.0,25.0,35.099999999999994
858,reset,0.25,58,27.0,26.0,1,59,25.0,27.75,25.0,35.775
859,reset,0.25,59,27.68,26.0,25,62,25.0,28.0,25.0,37.87499999999999
860,reset,0.25,60,27.6,26.0,25,61,25.25,28.0,25.0,36.775
861,reset,0.25,61,27.68,26.0,25,63,26.0,28.0,25.0,35.0
862,reset,0.25,62,27.74,26.0,25,65,26.0,27.75,25.0,38.55
863,reset,0.25,63,27.56,26.0,25,61,25.0,28.0,25.0,37.87499999999999
864,reset,0.25,64,27.5,26.0,25,60,25.25,27.75,25.0,37.749999999999986
865,reset,0.25,65,27.6,26.0,25,61,25.25,28.0,25.0,36.64999999999999
866,reset,0.25,66,27.66,26.0,25,60,25.0,28.0,25.0,37.55
867,reset,0.25,67,27.52,26.0,25,63,25.0,28.0,25.0,34.324999999999996
868,reset,0.25,68,27.68,26.0,25,60,25.0,28.0,25.0,37.97499999999999
869,reset,0.25,69,27.78,26.0,25,67,25.0,28.75,25.0,34.324999999999996
870,reset,0.25,70,27.52,26.0,25,60,25.25,28.0,25.0,34.099999999999994
871,reset,0.25,71,27.72,26.0,25,62,25.0,28.75,25.0,36.87499999999999
872,reset,0.25,72,27.64,26.0,25,64,25.0,28.0,25.0,36.87499999999999
873,reset,0.25,73,27.64,26.0,25,65,25.0,29.0,25.0,32.775
874,reset,0.25,74,27.56,26.0,25,60,26.0,28.0,25.0,32.775
875,reset,0.25,75,27.72,26.0,25,63,26.0,28.0,25.0,34.775
876,reset,0.25,76,27.46,26.0,25,59,25.0,28.0,25.0,32.0
877,reset,0.25,77,27.62,26.0,25,58,25.25,28.0,25.0,36.324999999999996
878,reset,0.25,78,27.52,26.0,25,61,25.0,28.0,25.0,33.55
879,reset,0.25,79,27.68,26.0,25,62,25.25,28.0,25.0,34.775
880,reset,0.25,80,27.78,26.0,25,62,26.0,28.0,25.0,35.55
881,reset,0.25,81,27.66,26.0,25,63,25.0,28.75,25.0,33.775
882,reset,0.25,82,27.54,26.0,25,59,25.0,28.0,25.0,33.775
883,reset,0.25,83,27.8,26.0,25,59,25.0,28.0,25.0,34.775
884,reset,0.25,84,27.16,26.0,2,67,25.0,28.0,25.0,31.775
885,reset,0.25,85,27.32,26.0,0,67,25.25,28.0,25.0,37.19999999999999
886,reset,0.25,86,27.72,26.0,25,67,25.0,28.0,25.0,37.42499999999999
887,reset,0.25,87,27.66,26.0,25,66,26.0,28.0,25.0,35.87499999999999
888,reset,0.25,88,27.36,26.0,2,70,26.0,28.0,25.0,40.84999999999998
889,reset,0.25,89,27.76,26.0,25,69,25.0,28.0,25.0,34.87499999999999
890,reset,0.25,90,27.66,26.0,25,66,25.25,28.0,25.0,32.775
891,reset,0.25,91,27.64,26.0,25,68,25.0,28.0,25.0,32.0
892,reset,0.25,92,27.72,26.0,25,68,26.0,28.0,25.0,34.324999999999996
893,reset,0.25,93,27.94,26.0,25,68,26.0,28.0,25.0,37.87499999999999
894,reset,0.25,94,27.96,26.0,25,69,25.0,28.0,25.0,39.42499999999999
895,reset,0.25,95,28.0,26.5,25,71,26.0,28.0,25.0,36.87499999999999
896,reset,0.25,96,27.8,26.0,25,69,25.0,28.0,25.0,34.55
897,reset,0.25,97,27.8,26.0,25,73,25.25,28.0,25.0,32.55
898,reset,0.25,98,27.8,26.0,25,71,26.0,28.0,25.0,32.775
899,reset,0.25,99,27.74,26.0,25,73,25.25,28.0,25.0,33.099999999999994


==> data/chip_8/sl_3_bl_5/read_stab/read-stability-multiple-times-reset-pos-0.3.csv <==
index,action,vread,iteration,curr_mean,curr_median,curr_min,curr_max,curr_q25,curr_q75,curr_q025,curr_q975
900,reset,0.3,0,35.4,33.0,31,131,32.0,34.0,31.0,43.64999999999999
901,reset,0.3,1,35.48,33.0,31,128,32.0,34.0,31.0,39.775
902,reset,0.3,2,35.24,33.0,3,131,32.0,34.0,31.0,42.0
903,reset,0.3,3,35.66,33.0,31,130,32.0,34.0,31.0,44.87499999999999
904,reset,0.3,4,35.9,33.0,31,130,32.0,35.0,31.0,41.0
905,reset,0.3,5,35.28,33.0,2,129,32.0,35.0,31.0,40.775
906,reset,0.3,6,35.68,33.0,31,128,32.0,35.0,31.0,42.099999999999994
907,reset,0.3,7,35.6,33.0,31,130,32.0,35.0,31.0,39.55
908,reset,0.3,8,35.76,33.0,31,129,32.0,35.0,31.0,39.775
909,reset,0.3,9,35.84,33.0,31,131,32.0,34.75,32.0,41.0
910,reset,0.3,10,35.9,33.0,31,129,32.0,35.0,31.225,44.87499999999999
911,reset,0.3,11,35.86,33.0,31,130,32.0,34.0,32.0,45.87499999999999
912,reset,0.3,12,34.9,33.0,0,131,32.0,34.75,6.975000000000003,44.775
913,reset,0.3,13,36.36,33.0,31,134,33.0,35.0,31.225,47.64999999999999
914,reset,0.3,14,36.48,33.0,31,132,32.0,35.0,31.225,50.775
915,reset,0.3,15,36.06,33.0,15,131,32.25,35.0,31.0,49.64999999999999
916,reset,0.3,16,36.26,33.0,31,129,32.25,35.0,31.225,47.64999999999999
917,reset,0.3,17,36.24,33.0,31,131,32.25,35.0,31.225,46.324999999999996
918,reset,0.3,18,36.24,34.0,31,133,32.0,35.0,31.0,47.42499999999999
919,reset,0.3,19,36.34,34.0,31,131,32.0,35.0,31.0,48.42499999999999
920,reset,0.3,20,36.34,33.0,31,130,33.0,35.0,31.225,47.42499999999999
921,reset,0.3,21,36.32,34.0,31,131,32.25,35.0,31.225,48.97499999999999
922,reset,0.3,22,36.56,34.0,31,132,32.25,35.0,32.0,48.42499999999999
923,reset,0.3,23,36.54,34.0,31,132,33.0,35.0,31.0,49.775
924,reset,0.3,24,36.6,34.0,31,131,32.25,35.75,31.0,48.775
925,reset,0.3,25,36.68,33.5,31,130,33.0,35.0,31.225,50.775
926,reset,0.3,26,36.46,33.0,31,131,33.0,35.0,31.0,47.775
927,reset,0.3,27,36.48,33.5,31,133,32.25,35.0,31.225,47.0
928,reset,0.3,28,36.46,33.5,31,132,33.0,35.0,31.0,46.55
929,reset,0.3,29,36.46,34.0,31,133,32.0,34.75,31.225,49.55
930,reset,0.3,30,36.32,33.0,31,129,32.25,35.0,31.225,48.099999999999994
931,reset,0.3,31,36.26,33.0,31,132,32.0,35.75,31.0,48.42499999999999
932,reset,0.3,32,36.28,33.0,31,133,32.0,35.0,31.225,49.42499999999999
933,reset,0.3,33,35.82,33.0,0,133,32.0,35.0,31.0,48.775
934,reset,0.3,34,36.62,33.5,31,132,32.25,35.75,32.0,47.55
935,reset,0.3,35,36.66,33.0,31,132,32.25,35.75,31.225,49.775
936,reset,0.3,36,36.56,33.0,31,133,32.25,35.0,31.0,50.55
937,reset,0.3,37,36.58,33.0,31,133,32.25,36.0,31.0,48.775
938,reset,0.3,38,36.8,33.0,31,134,32.0,35.75,31.0,48.55
939,reset,0.3,39,36.88,33.5,31,134,32.25,36.0,31.225,48.324999999999996
940,reset,0.3,40,37.04,34.0,31,134,32.0,36.0,31.0,50.64999999999999
941,reset,0.3,41,36.66,34.0,31,134,32.0,36.0,31.0,48.775
942,reset,0.3,42,36.08,34.0,0,132,32.0,36.0,31.0,51.099999999999994
943,reset,0.3,43,35.78,33.5,0,133,32.0,36.0,31.0,48.97499999999999
944,reset,0.3,44,36.82,34.0,31,134,32.0,36.0,31.225,51.324999999999996
945,reset,0.3,45,36.58,34.0,31,133,32.0,35.75,31.225,50.42499999999999
946,reset,0.3,46,36.54,34.0,31,130,32.0,36.0,31.0,47.099999999999994
947,reset,0.3,47,36.6,33.0,31,129,32.0,36.0,31.0,48.0
948,reset,0.3,48,36.26,33.5,0,130,32.0,36.0,32.0,50.099999999999994
949,reset,0.3,49,36.7,33.0,31,131,32.0,35.0,31.0,49.64999999999999
950,reset,0.3,50,36.88,33.0,31,131,32.0,36.0,31.225,49.775
951,reset,0.3,51,36.86,33.0,31,131,32.0,36.0,31.0,49.324999999999996
952,reset,0.3,52,36.68,33.0,31,132,32.0,35.75,31.0,48.324999999999996
953,reset,0.3,53,36.16,33.0,0,132,32.0,35.75,31.0,51.324999999999996
954,reset,0.3,54,36.9,33.0,31,133,32.0,36.0,32.0,50.42499999999999
955,reset,0.3,55,37.04,33.0,31,134,32.0,36.0,31.225,49.87499999999999
956,reset,0.3,56,37.04,33.0,31,133,32.25,36.0,31.0,50.0
957,reset,0.3,57,37.02,33.0,31,133,32.0,36.75,31.0,50.775
958,reset,0.3,58,36.36,33.0,4,133,32.0,36.0,31.225,49.775
959,reset,0.3,59,37.18,33.0,31,132,32.0,36.75,31.225,51.0
960,reset,0.3,60,37.26,33.0,31,133,32.25,36.0,31.0,51.0
961,reset,0.3,61,37.06,33.0,31,134,32.0,36.0,31.0,51.775
962,reset,0.3,62,37.14,33.0,31,134,32.0,36.0,31.0,50.0
963,reset,0.3,63,37.1,33.0,31,135,32.0,36.0,31.0,50.099999999999994
964,reset,0.3,64,37.04,33.5,31,134,32.0,36.0,31.0,50.099999999999994
965,reset,0.3,65,37.32,33.5,31,134,32.0,36.0,31.0,51.0
966,reset,0.3,66,37.26,33.0,31,134,32.0,36.75,31.0,51.775
967,reset,0.3,67,37.24,33.5,31,134,32.0,36.75,31.0,55.099999999999994
968,reset,0.3,68,37.24,33.0,31,133,32.25,36.0,31.0,53.42499999999999
969,reset,0.3,69,37.2,33.0,31,134,32.25,36.75,31.0,50.324999999999996
970,reset,0.3,70,37.3,33.0,31,134,33.0,37.0,31.0,51.099999999999994
971,reset,0.3,71,36.54,33.0,2,133,32.25,36.0,31.0,51.775
972,reset,0.3,72,37.36,34.0,31,134,32.25,36.75,31.225,49.87499999999999
973,reset,0.3,73,37.64,34.0,31,135,32.0,36.0,31.0,53.324999999999996
974,reset,0.3,74,37.32,34.0,31,136,32.25,36.75,31.225,50.64999999999999
975,reset,0.3,75,37.56,34.0,31,133,32.25,36.0,32.0,56.42499999999999
976,reset,0.3,76,37.42,34.0,31,136,32.25,36.0,31.0,53.19999999999999
977,reset,0.3,77,37.36,33.5,31,135,33.0,36.0,31.0,51.64999999999999
978,reset,0.3,78,37.26,33.0,31,135,32.25,36.0,31.0,50.87499999999999
979,reset,0.3,79,37.42,33.0,31,134,33.0,36.0,31.225,51.775
980,reset,0.3,80,37.38,33.5,31,135,33.0,36.0,32.0,50.324999999999996
981,reset,0.3,81,37.52,33.5,32,134,33.0,36.0,32.0,52.0
982,reset,0.3,82,36.64,33.0,3,136,32.0,36.0,31.225,50.55
983,reset,0.3,83,36.84,33.0,0,136,32.0,36.75,32.0,50.0
984,reset,0.3,84,37.4,33.0,31,136,32.25,36.75,31.0,47.775
985,reset,0.3,85,37.54,33.0,32,135,32.0,37.0,32.0,51.099999999999994
986,reset,0.3,86,37.52,33.5,31,135,32.0,36.75,32.0,50.099999999999994
987,reset,0.3,87,37.64,34.0,31,135,32.0,37.0,32.0,50.324999999999996
988,reset,0.3,88,37.54,33.5,31,135,32.25,36.0,32.0,51.099999999999994
989,reset,0.3,89,37.38,33.5,31,135,32.0,36.75,31.0,48.0
990,reset,0.3,90,37.46,33.0,31,133,32.0,36.0,31.0,50.775
991,reset,0.3,91,37.58,33.5,32,135,32.0,37.0,32.0,52.099999999999994
992,reset,0.3,92,37.42,33.0,31,136,32.0,36.75,32.0,49.775
993,reset,0.3,93,37.66,33.0,31,136,32.0,37.0,31.0,52.0
994,reset,0.3,94,37.5,33.0,31,135,32.0,36.75,31.0,53.87499999999999
995,reset,0.3,95,37.62,34.0,31,137,32.0,36.0,31.225,51.0
996,reset,0.3,96,36.94,33.5,0,135,32.25,37.0,31.0,52.324999999999996
997,reset,0.3,97,37.68,34.0,31,136,32.0,37.0,31.225,51.0
998,reset,0.3,98,37.68,33.0,31,135,33.0,37.0,32.0,53.55
999,reset,0.3,99,37.6,33.5,31,134,32.25,37.0,31.0,51.87499999999999


==> data/chip_8/sl_3_bl_5/read_stab/read-stability-multiple-times-set-neg--0.1.csv <==
index,action,vread,iteration,curr_mean,curr_median,curr_min,curr_max,curr_q25,curr_q75,curr_q025,curr_q975
1400,set,-0.1,0,-62.92,-64.0,-69,1,-66.0,-62.25,-68.0,-61.0
1401,set,-0.1,1,-64.16,-64.0,-69,-61,-66.0,-62.25,-68.775,-61.0
1402,set,-0.1,2,-64.1,-64.0,-69,-61,-65.0,-62.25,-68.0,-61.0
1403,set,-0.1,3,-64.26,-64.0,-69,-61,-65.0,-63.0,-68.0,-61.0
1404,set,-0.1,4,-64.24,-64.0,-69,-61,-66.0,-63.0,-68.775,-61.0
1405,set,-0.1,5,-64.2,-64.0,-69,-61,-65.75,-63.0,-68.775,-61.0
1406,set,-0.1,6,-64.22,-64.0,-69,-61,-66.0,-62.25,-68.775,-61.0
1407,set,-0.1,7,-64.18,-64.0,-69,-60,-66.0,-62.0,-68.775,-61.0
1408,set,-0.1,8,-64.28,-64.0,-69,-61,-66.0,-63.0,-68.775,-61.0
1409,set,-0.1,9,-64.16,-64.0,-69,-61,-66.0,-62.25,-68.775,-61.0
1410,set,-0.1,10,-64.16,-64.0,-69,-61,-66.0,-62.25,-68.775,-61.0
1411,set,-0.1,11,-64.14,-64.0,-69,-61,-66.0,-62.0,-68.775,-61.0
1412,set,-0.1,12,-64.12,-64.0,-69,-61,-65.75,-62.25,-68.775,-61.0
1413,set,-0.1,13,-64.16,-64.0,-69,-60,-65.0,-62.25,-68.775,-61.0
1414,set,-0.1,14,-64.18,-64.0,-69,-61,-65.0,-62.0,-68.775,-61.0
1415,set,-0.1,15,-64.14,-64.0,-69,-61,-65.0,-62.25,-68.0,-61.0
1416,set,-0.1,16,-64.1,-64.0,-69,-60,-65.75,-62.0,-68.0,-61.0
1417,set,-0.1,17,-62.56,-64.0,-69,16,-66.0,-62.0,-68.775,-60.225
1418,set,-0.1,18,-64.12,-64.0,-69,-61,-65.0,-62.0,-68.775,-61.0
1419,set,-0.1,19,-64.14,-64.0,-69,-61,-65.75,-62.0,-68.775,-61.0
1420,set,-0.1,20,-64.12,-64.0,-69,-60,-65.75,-62.0,-68.0,-61.0
1421,set,-0.1,21,-64.18,-64.0,-69,-61,-65.0,-63.0,-68.0,-61.0
1422,set,-0.1,22,-64.14,-64.0,-69,-60,-65.75,-62.0,-68.0,-61.0
1423,set,-0.1,23,-64.22,-64.0,-69,-60,-65.0,-62.25,-68.775,-61.0
1424,set,-0.1,24,-64.12,-64.0,-69,-60,-65.0,-62.0,-68.775,-61.0
1425,set,-0.1,25,-64.1,-64.0,-69,-60,-65.75,-63.0,-68.0,-61.0
1426,set,-0.1,26,-64.02,-64.0,-69,-60,-65.0,-62.25,-68.0,-61.0
1427,set,-0.1,27,-64.08,-64.0,-69,-60,-65.75,-62.25,-68.0,-61.0
1428,set,-0.1,28,-64.16,-64.0,-69,-61,-65.75,-63.0,-68.0,-61.0
1429,set,-0.1,29,-62.62,-64.0,-69,16,-65.75,-62.25,-68.775,-61.0
1430,set,-0.1,30,-64.16,-64.0,-69,-61,-66.0,-62.0,-68.0,-61.0
1431,set,-0.1,31,-64.16,-64.0,-69,-60,-66.0,-63.0,-68.0,-61.0
1432,set,-0.1,32,-64.14,-64.0,-69,-61,-66.0,-62.0,-68.0,-61.0
1433,set,-0.1,33,-62.78,-64.0,-69,2,-65.75,-62.25,-68.775,-61.0
1434,set,-0.1,34,-64.12,-64.0,-69,-60,-65.75,-63.0,-68.775,-60.0
1435,set,-0.1,35,-64.14,-64.0,-69,-61,-66.0,-62.0,-68.775,-61.0
1436,set,-0.1,36,-64.06,-64.0,-69,-60,-65.0,-63.0,-68.0,-61.0
1437,set,-0.1,37,-64.06,-64.0,-69,-61,-65.75,-63.0,-68.0,-61.0
1438,set,-0.1,38,-64.0,-64.0,-69,-60,-65.0,-62.0,-68.775,-60.0
1439,set,-0.1,39,-63.98,-64.0,-69,-60,-65.0,-62.25,-68.0,-61.0
1440,set,-0.1,40,-64.12,-64.0,-69,-61,-65.75,-62.25,-68.0,-61.0
1441,set,-0.1,41,-62.78,-64.0,-69,2,-65.0,-63.0,-68.0,-60.0
1442,set,-0.1,42,-64.1,-64.0,-69,-61,-65.75,-62.25,-68.0,-61.0
1443,set,-0.1,43,-64.1,-64.0,-69,-60,-65.0,-63.0,-68.775,-61.0
1444,set,-0.1,44,-64.16,-64.0,-69,-61,-65.75,-62.0,-68.775,-61.0
1445,set,-0.1,45,-64.18,-64.0,-69,-60,-65.75,-63.0,-68.775,-61.0
1446,set,-0.1,46,-64.18,-64.0,-69,-60,-66.0,-62.25,-68.0,-61.0
1447,set,-0.1,47,-64.14,-64.0,-69,-60,-65.75,-62.0,-68.0,-61.0
1448,set,-0.1,48,-64.04,-64.0,-69,-60,-65.75,-62.0,-68.775,-61.0
1449,set,-0.1,49,-64.06,-64.0,-69,-60,-65.75,-62.0,-68.0,-61.0
1450,set,-0.1,50,-64.18,-64.0,-69,-60,-66.0,-62.0,-68.0,-61.0
1451,set,-0.1,51,-64.12,-64.0,-69,-60,-65.0,-63.0,-68.775,-61.0
1452,set,-0.1,52,-64.16,-64.0,-69,-61,-65.75,-62.25,-68.775,-61.0
1453,set,-0.1,53,-64.1,-64.0,-68,-61,-65.75,-62.0,-68.0,-61.0
1454,set,-0.1,54,-64.18,-64.0,-69,-61,-65.75,-62.25,-68.0,-61.0
1455,set,-0.1,55,-64.28,-64.0,-69,-61,-66.0,-63.0,-68.0,-61.0
1456,set,-0.1,56,-64.1,-64.0,-69,-61,-65.0,-62.0,-68.0,-61.0
1457,set,-0.1,57,-62.9,-64.0,-69,2,-65.0,-63.0,-68.0,-61.0
1458,set,-0.1,58,-64.16,-64.0,-69,-61,-65.75,-62.0,-68.0,-61.0
1459,set,-0.1,59,-64.12,-64.0,-69,-61,-65.75,-62.0,-68.0,-61.0
1460,set,-0.1,60,-64.08,-64.0,-69,-61,-65.0,-62.0,-68.0,-61.0
1461,set,-0.1,61,-64.1,-64.0,-69,-61,-65.75,-62.0,-68.0,-61.0
1462,set,-0.1,62,-64.14,-64.0,-69,-61,-65.75,-62.25,-68.0,-61.0
1463,set,-0.1,63,-64.14,-64.0,-69,-61,-65.0,-63.0,-68.775,-61.0
1464,set,-0.1,64,-62.92,-64.0,-69,0,-66.0,-62.25,-68.0,-61.0
1465,set,-0.1,65,-64.16,-64.0,-69,-61,-65.0,-62.25,-68.0,-61.0
1466,set,-0.1,66,-64.08,-64.0,-68,-60,-65.0,-62.25,-68.0,-61.0
1467,set,-0.1,67,-64.16,-64.0,-69,-61,-65.75,-62.25,-68.0,-61.0
1468,set,-0.1,68,-64.12,-64.0,-69,-61,-65.0,-62.25,-68.0,-61.0
1469,set,-0.1,69,-64.26,-64.0,-69,-61,-65.75,-62.25,-68.0,-61.0
1470,set,-0.1,70,-64.12,-64.0,-69,-61,-65.0,-62.25,-68.0,-61.0
1471,set,-0.1,71,-64.08,-64.0,-69,-61,-65.0,-62.0,-68.775,-61.0
1472,set,-0.1,72,-64.08,-64.0,-69,-60,-65.0,-62.0,-68.0,-61.0
1473,set,-0.1,73,-64.08,-64.0,-69,-61,-65.0,-62.0,-68.0,-61.0
1474,set,-0.1,74,-64.14,-64.0,-69,-61,-65.0,-63.0,-68.0,-61.0
1475,set,-0.1,75,-64.06,-64.0,-69,-61,-65.75,-62.0,-68.0,-61.0
1476,set,-0.1,76,-64.1,-64.0,-69,-61,-65.0,-62.25,-68.0,-61.0
1477,set,-0.1,77,-64.18,-64.0,-69,-61,-66.0,-62.25,-68.0,-61.0
1478,set,-0.1,78,-64.08,-64.0,-69,-60,-65.0,-62.0,-68.0,-61.0
1479,set,-0.1,79,-64.04,-64.0,-69,-60,-65.0,-63.0,-68.0,-61.0
1480,set,-0.1,80,-64.08,-64.0,-69,-60,-65.0,-62.25,-68.0,-61.0
1481,set,-0.1,81,-64.0,-63.5,-69,-61,-65.0,-62.0,-68.0,-61.0
1482,set,-0.1,82,-64.08,-64.0,-69,-61,-65.0,-62.25,-68.0,-61.0
1483,set,-0.1,83,-63.96,-64.0,-69,-60,-65.0,-62.0,-68.0,-60.225
1484,set,-0.1,84,-64.06,-64.0,-69,-61,-66.0,-62.0,-68.0,-61.0
1485,set,-0.1,85,-64.02,-64.0,-69,-61,-65.0,-62.25,-67.775,-61.0
1486,set,-0.1,86,-62.74,-64.0,-69,0,-65.0,-62.0,-68.0,-60.225
1487,set,-0.1,87,-64.0,-64.0,-69,-60,-65.75,-62.0,-68.775,-61.0
1488,set,-0.1,88,-64.0,-64.0,-69,-61,-65.0,-62.0,-68.0,-61.0
1489,set,-0.1,89,-64.16,-64.0,-69,-60,-65.0,-62.25,-68.775,-61.0
1490,set,-0.1,90,-64.0,-64.0,-69,-61,-65.0,-62.0,-68.0,-61.0
1491,set,-0.1,91,-64.06,-64.0,-69,-61,-65.0,-62.0,-68.0,-61.0
1492,set,-0.1,92,-64.08,-64.0,-69,-61,-65.75,-63.0,-67.775,-61.0
1493,set,-0.1,93,-64.06,-64.0,-69,-61,-65.0,-62.0,-68.0,-61.0
1494,set,-0.1,94,-63.96,-63.5,-69,-61,-65.0,-62.0,-68.0,-61.0
1495,set,-0.1,95,-64.1,-64.0,-69,-61,-66.0,-62.25,-68.0,-61.0
1496,set,-0.1,96,-63.98,-64.0,-69,-61,-65.0,-62.0,-68.0,-61.0
1497,set,-0.1,97,-64.06,-64.0,-69,-61,-65.0,-62.0,-68.0,-61.0
1498,set,-0.1,98,-62.76,-64.0,-69,2,-65.0,-62.25,-68.0,-61.0
1499,set,-0.1,99,-64.02,-64.0,-69,-61,-65.0,-62.0,-68.0,-61.0


==> data/chip_8/sl_3_bl_5/read_stab/read-stability-multiple-times-set-neg--0.15.csv <==
index,action,vread,iteration,curr_mean,curr_median,curr_min,curr_max,curr_q25,curr_q75,curr_q025,curr_q975
1300,set,-0.15,0,-90.24,-90.0,-98,-86,-91.0,-88.0,-97.0,-86.225
1301,set,-0.15,1,-90.2,-90.0,-98,-86,-91.0,-88.0,-97.0,-86.225
1302,set,-0.15,2,-90.32,-90.0,-98,-86,-91.0,-88.25,-97.0,-86.225
1303,set,-0.15,3,-88.48,-90.0,-98,2,-91.0,-88.0,-97.0,-86.0
1304,set,-0.15,4,-90.28,-90.0,-98,-86,-91.0,-89.0,-97.0,-86.225
1305,set,-0.15,5,-90.26,-90.0,-98,-86,-91.0,-88.0,-97.0,-86.225
1306,set,-0.15,6,-90.14,-89.5,-98,-86,-91.0,-88.0,-97.775,-86.0
1307,set,-0.15,7,-90.28,-90.0,-98,-86,-91.0,-88.25,-97.0,-86.0
1308,set,-0.15,8,-90.28,-90.0,-98,-86,-91.0,-88.25,-98.0,-86.0
1309,set,-0.15,9,-88.18,-90.0,-98,7,-91.0,-88.0,-97.775,-86.0
1310,set,-0.15,10,-90.28,-90.0,-98,-86,-91.0,-88.25,-97.0,-86.225
1311,set,-0.15,11,-90.22,-90.0,-98,-85,-91.0,-88.0,-98.0,-86.0
1312,set,-0.15,12,-90.28,-90.0,-98,-86,-91.0,-89.0,-98.0,-86.0
1313,set,-0.15,13,-90.24,-90.0,-98,-85,-91.0,-89.0,-97.775,-86.225
1314,set,-0.15,14,-90.28,-90.0,-98,-85,-91.0,-88.0,-97.775,-86.225
1315,set,-0.15,15,-90.28,-90.0,-98,-85,-91.0,-89.0,-97.775,-86.0
1316,set,-0.15,16,-90.24,-89.0,-98,-86,-91.75,-88.25,-97.775,-86.0
1317,set,-0.15,17,-90.34,-90.0,-98,-86,-91.0,-89.0,-97.775,-86.225
1318,set,-0.15,18,-90.26,-90.0,-98,-86,-91.0,-89.0,-97.0,-86.0
1319,set,-0.15,19,-90.16,-90.0,-98,-86,-91.0,-88.25,-97.775,-86.0
1320,set,-0.15,20,-88.3,-90.0,-98,7,-91.0,-88.0,-97.775,-86.0
1321,set,-0.15,21,-90.2,-90.0,-98,-86,-91.0,-88.0,-97.775,-86.0
1322,set,-0.15,22,-90.26,-89.0,-98,-86,-91.75,-88.25,-97.775,-86.225
1323,set,-0.15,23,-88.34,-89.5,-98,2,-91.0,-88.25,-97.775,-86.0
1324,set,-0.15,24,-90.08,-89.5,-98,-85,-91.0,-88.0,-97.775,-86.0
1325,set,-0.15,25,-88.38,-89.0,-98,2,-91.0,-88.25,-97.775,-86.0
1326,set,-0.15,26,-90.2,-90.0,-98,-85,-91.0,-88.25,-97.775,-86.0
1327,set,-0.15,27,-90.28,-90.0,-98,-86,-91.75,-88.25,-98.0,-86.0
1328,set,-0.15,28,-90.16,-90.0,-98,-86,-91.0,-88.0,-97.775,-86.0
1329,set,-0.15,29,-90.22,-90.0,-98,-86,-91.0,-88.0,-97.775,-86.0
1330,set,-0.15,30,-90.32,-90.0,-98,-86,-91.0,-88.25,-97.775,-86.0
1331,set,-0.15,31,-90.24,-90.0,-98,-85,-91.0,-88.25,-97.775,-86.0
1332,set,-0.15,32,-90.32,-89.0,-98,-86,-91.75,-89.0,-98.0,-86.225
1333,set,-0.15,33,-90.28,-90.0,-98,-86,-91.0,-88.0,-97.775,-86.0
1334,set,-0.15,34,-90.24,-90.0,-98,-86,-91.0,-88.0,-98.0,-86.0
1335,set,-0.15,35,-90.24,-90.0,-98,-86,-91.0,-88.25,-97.775,-86.0
1336,set,-0.15,36,-90.24,-90.0,-98,-85,-91.0,-88.0,-97.775,-86.0
1337,set,-0.15,37,-90.28,-90.0,-98,-86,-91.0,-89.0,-98.0,-86.0
1338,set,-0.15,38,-88.38,-89.0,-99,1,-91.0,-88.25,-97.775,-86.0
1339,set,-0.15,39,-90.2,-89.0,-98,-85,-91.0,-88.25,-97.775,-86.225
1340,set,-0.15,40,-90.2,-89.5,-98,-85,-91.0,-88.0,-97.775,-86.0
1341,set,-0.15,41,-90.26,-90.0,-98,-85,-91.0,-88.0,-97.775,-86.0
1342,set,-0.15,42,-88.5,-90.0,-98,1,-91.0,-88.0,-97.0,-85.225
1343,set,-0.15,43,-90.22,-90.0,-99,-85,-91.0,-88.0,-98.0,-86.0
1344,set,-0.15,44,-90.14,-89.0,-99,-86,-91.0,-88.0,-97.0,-86.0
1345,set,-0.15,45,-90.16,-90.0,-98,-85,-91.0,-88.25,-98.0,-86.0
1346,set,-0.15,46,-90.22,-90.0,-98,-86,-91.0,-88.0,-97.775,-86.0
1347,set,-0.15,47,-90.12,-89.0,-98,-85,-91.0,-88.0,-97.0,-86.225
1348,set,-0.15,48,-90.18,-89.0,-98,-86,-92.0,-88.0,-97.0,-86.0
1349,set,-0.15,49,-88.28,-89.5,-98,7,-91.0,-88.0,-97.775,-85.225
1350,set,-0.15,50,-90.22,-90.0,-99,-85,-91.0,-88.0,-97.0,-86.0
1351,set,-0.15,51,-90.32,-90.0,-99,-85,-91.0,-88.25,-97.775,-86.0
1352,set,-0.15,52,-90.28,-89.0,-99,-85,-91.0,-88.25,-97.775,-86.0
1353,set,-0.15,53,-88.52,-90.0,-98,2,-91.0,-88.0,-97.775,-85.225
1354,set,-0.15,54,-90.32,-90.0,-98,-85,-91.0,-88.25,-97.775,-86.0
1355,set,-0.15,55,-90.3,-90.0,-99,-86,-91.0,-88.25,-97.0,-86.0
1356,set,-0.15,56,-90.18,-90.0,-98,-86,-91.0,-88.0,-97.775,-86.0
1357,set,-0.15,57,-90.32,-90.0,-98,-86,-91.0,-89.0,-97.0,-86.0
1358,set,-0.15,58,-90.24,-90.0,-98,-86,-91.0,-88.0,-97.775,-86.0
1359,set,-0.15,59,-90.26,-90.0,-98,-85,-92.0,-88.0,-97.0,-86.0
1360,set,-0.15,60,-90.36,-90.0,-98,-85,-92.0,-88.0,-97.775,-86.0
1361,set,-0.15,61,-88.46,-90.0,-98,2,-92.0,-88.0,-97.775,-85.0
1362,set,-0.15,62,-90.24,-90.0,-98,-85,-91.75,-88.0,-97.775,-86.0
1363,set,-0.15,63,-90.38,-90.0,-98,-85,-92.0,-88.0,-97.0,-85.225
1364,set,-0.15,64,-90.36,-90.0,-98,-86,-92.0,-88.25,-97.775,-86.0
1365,set,-0.15,65,-90.24,-90.0,-98,-85,-92.0,-88.0,-97.775,-85.225
1366,set,-0.15,66,-90.28,-90.0,-98,-85,-91.0,-89.0,-97.0,-85.225
1367,set,-0.15,67,-90.28,-90.0,-98,-85,-91.0,-89.0,-97.775,-86.0
1368,set,-0.15,68,-90.36,-90.0,-99,-85,-92.0,-88.25,-97.775,-86.0
1369,set,-0.15,69,-90.26,-90.0,-98,-86,-91.0,-89.0,-97.0,-86.0
1370,set,-0.15,70,-90.32,-89.5,-98,-86,-91.0,-89.0,-97.775,-86.0
1371,set,-0.15,71,-90.38,-90.0,-98,-85,-92.0,-89.0,-97.775,-86.0
1372,set,-0.15,72,-90.26,-89.5,-98,-85,-91.0,-89.0,-97.775,-86.0
1373,set,-0.15,73,-90.42,-90.0,-98,-86,-92.0,-89.0,-97.775,-86.0
1374,set,-0.15,74,-90.3,-90.0,-98,-86,-92.0,-89.0,-98.0,-86.0
1375,set,-0.15,75,-88.3,-90.0,-98,2,-91.0,-88.0,-97.775,-86.0
1376,set,-0.15,76,-90.4,-90.0,-98,-86,-91.0,-88.25,-97.775,-86.0
1377,set,-0.15,77,-88.32,-90.0,-98,7,-91.0,-88.25,-97.55,-86.0
1378,set,-0.15,78,-90.48,-90.0,-98,-86,-92.0,-89.0,-97.775,-86.0
1379,set,-0.15,79,-90.38,-90.0,-98,-86,-91.75,-88.0,-98.0,-86.0
1380,set,-0.15,80,-90.34,-90.0,-98,-86,-91.75,-88.25,-97.775,-86.0
1381,set,-0.15,81,-88.18,-90.0,-98,7,-91.0,-88.0,-96.775,-86.0
1382,set,-0.15,82,-88.3,-90.0,-98,7,-91.0,-88.0,-97.775,-86.0
1383,set,-0.15,83,-90.4,-90.0,-98,-85,-92.0,-88.25,-97.775,-86.0
1384,set,-0.15,84,-90.34,-90.0,-98,-86,-91.75,-88.25,-97.0,-86.0
1385,set,-0.15,85,-90.34,-90.0,-98,-86,-91.0,-88.0,-97.775,-86.225
1386,set,-0.15,86,-90.34,-89.5,-98,-86,-91.0,-88.0,-97.775,-86.225
1387,set,-0.15,87,-90.38,-90.0,-98,-86,-92.0,-88.25,-98.0,-86.0
1388,set,-0.15,88,-90.4,-90.0,-98,-86,-92.0,-88.25,-97.775,-86.0
1389,set,-0.15,89,-90.32,-90.0,-98,-86,-91.75,-88.0,-97.775,-86.0
1390,set,-0.15,90,-90.36,-90.0,-98,-85,-92.0,-89.0,-98.0,-86.0
1391,set,-0.15,91,-88.38,-90.0,-98,7,-91.75,-88.25,-97.775,-85.225
1392,set,-0.15,92,-88.4,-90.0,-99,7,-92.0,-88.25,-98.0,-86.0
1393,set,-0.15,93,-90.46,-90.0,-98,-86,-92.0,-88.0,-98.0,-86.0
1394,set,-0.15,94,-88.46,-90.0,-98,7,-91.75,-88.0,-98.0,-85.45
1395,set,-0.15,95,-90.4,-90.0,-98,-85,-91.0,-89.0,-97.775,-86.225
1396,set,-0.15,96,-88.46,-90.0,-98,0,-91.75,-88.0,-97.775,-85.45
1397,set,-0.15,97,-90.32,-90.0,-98,-85,-91.75,-88.0,-97.775,-86.225
1398,set,-0.15,98,-90.4,-90.0,-99,-85,-91.0,-88.0,-97.775,-86.0
1399,set,-0.15,99,-90.46,-90.0,-98,-85,-92.0,-89.0,-97.775,-86.225


==> data/chip_8/sl_3_bl_5/read_stab/read-stability-multiple-times-set-neg--0.2.csv <==
index,action,vread,iteration,curr_mean,curr_median,curr_min,curr_max,curr_q25,curr_q75,curr_q025,curr_q975
1200,set,-0.2,0,-115.4,-115.0,-124,-109,-117.75,-112.0,-122.0,-110.0
1201,set,-0.2,1,-115.38,-115.0,-124,-110,-117.75,-112.0,-122.0,-110.0
1202,set,-0.2,2,-115.34,-115.0,-124,-109,-117.75,-112.0,-122.0,-110.0
1203,set,-0.2,3,-115.42,-115.5,-124,-110,-117.75,-112.0,-122.0,-110.0
1204,set,-0.2,4,-115.34,-115.0,-124,-110,-117.75,-112.0,-122.0,-110.0
1205,set,-0.2,5,-115.26,-115.0,-124,-109,-117.75,-112.0,-122.0,-110.0
1206,set,-0.2,6,-115.3,-115.0,-124,-110,-118.5,-112.0,-121.775,-110.0
1207,set,-0.2,7,-115.38,-115.0,-124,-110,-117.75,-112.0,-122.0,-110.0
1208,set,-0.2,8,-115.44,-115.0,-124,-109,-118.5,-112.0,-122.0,-110.225
1209,set,-0.2,9,-113.1,-115.0,-123,0,-117.75,-112.0,-121.775,-110.0
1210,set,-0.2,10,-115.44,-115.0,-123,-110,-117.75,-112.0,-122.0,-110.0
1211,set,-0.2,11,-113.2,-115.0,-123,0,-118.5,-112.0,-122.0,-108.45
1212,set,-0.2,12,-115.4,-115.0,-124,-109,-117.75,-112.0,-122.0,-110.0
1213,set,-0.2,13,-115.54,-115.0,-124,-109,-118.5,-112.0,-122.0,-110.0
1214,set,-0.2,14,-115.48,-115.0,-124,-109,-118.5,-112.0,-122.0,-110.0
1215,set,-0.2,15,-115.66,-115.0,-124,-109,-118.5,-112.25,-122.0,-110.0
1216,set,-0.2,16,-115.52,-115.0,-123,-110,-118.75,-112.25,-122.0,-110.0
1217,set,-0.2,17,-115.48,-115.0,-123,-109,-117.75,-112.0,-122.0,-110.0
1218,set,-0.2,18,-115.36,-115.0,-123,-108,-117.75,-112.0,-122.0,-110.0
1219,set,-0.2,19,-115.42,-115.0,-124,-109,-118.75,-112.25,-122.0,-110.0
1220,set,-0.2,20,-115.54,-115.0,-124,-109,-118.5,-113.0,-122.0,-110.0
1221,set,-0.2,21,-115.52,-115.0,-124,-110,-118.5,-112.25,-122.0,-110.0
1222,set,-0.2,22,-115.58,-115.0,-124,-109,-117.75,-113.0,-122.0,-110.0
1223,set,-0.2,23,-110.74,-115.0,-123,1,-117.0,-112.25,-121.775,-24.750000000000156
1224,set,-0.2,24,-115.44,-115.0,-123,-109,-117.75,-113.0,-122.0,-110.0
1225,set,-0.2,25,-115.48,-115.0,-123,-109,-117.75,-112.25,-122.0,-109.225
1226,set,-0.2,26,-115.44,-115.0,-123,-109,-117.75,-112.25,-122.0,-109.225
1227,set,-0.2,27,-115.54,-115.0,-122,-110,-117.75,-112.25,-122.0,-110.0
1228,set,-0.2,28,-115.46,-115.0,-123,-110,-118.0,-112.25,-122.0,-110.0
1229,set,-0.2,29,-115.32,-115.0,-122,-109,-117.75,-112.25,-122.0,-110.0
1230,set,-0.2,30,-115.38,-115.0,-122,-109,-117.75,-112.25,-122.0,-110.0
1231,set,-0.2,31,-115.46,-115.0,-123,-110,-117.75,-112.0,-122.0,-110.0
1232,set,-0.2,32,-112.88,-115.0,-123,7,-118.5,-111.25,-122.0,-110.0
1233,set,-0.2,33,-115.52,-115.0,-123,-110,-118.5,-112.25,-122.0,-110.0
1234,set,-0.2,34,-115.42,-115.0,-123,-109,-118.5,-112.0,-122.775,-109.225
1235,set,-0.2,35,-115.42,-115.0,-123,-109,-117.75,-112.25,-122.0,-109.225
1236,set,-0.2,36,-115.46,-115.0,-123,-109,-118.5,-112.25,-122.0,-110.0
1237,set,-0.2,37,-115.42,-115.0,-123,-109,-118.5,-112.0,-122.0,-110.0
1238,set,-0.2,38,-115.42,-115.0,-123,-109,-118.75,-112.0,-122.0,-110.0
1239,set,-0.2,39,-115.42,-115.0,-123,-109,-117.75,-113.0,-122.0,-109.225
1240,set,-0.2,40,-115.42,-115.0,-123,-108,-117.75,-112.25,-122.775,-109.225
1241,set,-0.2,41,-115.46,-115.0,-123,-109,-117.75,-113.0,-122.0,-110.0
1242,set,-0.2,42,-115.46,-115.0,-123,-110,-118.0,-113.0,-122.0,-110.0
1243,set,-0.2,43,-115.56,-115.0,-123,-109,-117.75,-113.0,-122.775,-109.225
1244,set,-0.2,44,-115.46,-115.0,-123,-109,-117.75,-112.25,-122.0,-110.0
1245,set,-0.2,45,-115.28,-115.0,-122,-108,-117.75,-112.25,-122.0,-109.225
1246,set,-0.2,46,-115.36,-115.0,-122,-108,-118.0,-113.0,-122.0,-109.225
1247,set,-0.2,47,-115.56,-115.0,-123,-110,-118.0,-113.0,-122.0,-110.0
1248,set,-0.2,48,-115.32,-115.0,-122,-109,-117.75,-113.0,-122.0,-109.225
1249,set,-0.2,49,-113.08,-115.0,-123,7,-117.75,-113.0,-122.0,-109.0
1250,set,-0.2,50,-115.4,-115.0,-123,-110,-117.75,-113.0,-122.0,-110.0
1251,set,-0.2,51,-113.12,-115.0,-122,7,-117.75,-113.0,-122.0,-109.225
1252,set,-0.2,52,-115.36,-115.0,-123,-109,-118.0,-112.25,-122.0,-109.0
1253,set,-0.2,53,-115.42,-115.0,-123,-109,-117.75,-113.0,-122.0,-110.0
1254,set,-0.2,54,-115.36,-115.0,-123,-109,-117.75,-112.0,-122.0,-109.225
1255,set,-0.2,55,-115.46,-115.0,-122,-109,-117.75,-112.0,-122.0,-109.225
1256,set,-0.2,56,-115.5,-115.0,-123,-109,-118.0,-112.25,-122.775,-110.0
1257,set,-0.2,57,-115.4,-115.0,-123,-109,-118.0,-112.25,-122.0,-109.225
1258,set,-0.2,58,-115.46,-115.0,-122,-109,-118.0,-112.25,-122.0,-110.0
1259,set,-0.2,59,-115.48,-115.5,-123,-110,-117.75,-112.25,-122.0,-110.0
1260,set,-0.2,60,-115.5,-115.5,-123,-109,-117.75,-112.25,-122.0,-109.225
1261,set,-0.2,61,-115.52,-115.0,-123,-109,-117.75,-113.0,-122.0,-110.0
1262,set,-0.2,62,-115.44,-115.5,-123,-109,-117.75,-112.25,-122.775,-110.0
1263,set,-0.2,63,-115.4,-115.0,-123,-109,-117.75,-112.25,-122.0,-110.0
1264,set,-0.2,64,-115.5,-115.0,-123,-109,-118.0,-113.0,-122.775,-109.225
1265,set,-0.2,65,-115.46,-115.0,-123,-109,-117.75,-112.25,-122.0,-110.0
1266,set,-0.2,66,-115.5,-115.0,-123,-109,-117.75,-113.0,-122.775,-110.0
1267,set,-0.2,67,-115.44,-115.0,-123,-109,-117.75,-113.0,-122.0,-109.225
1268,set,-0.2,68,-115.46,-115.0,-123,-109,-118.0,-113.0,-122.0,-109.225
1269,set,-0.2,69,-115.6,-115.5,-123,-109,-118.5,-113.0,-123.0,-109.225
1270,set,-0.2,70,-115.38,-115.0,-123,-109,-118.5,-113.0,-122.0,-109.225
1271,set,-0.2,71,-113.02,-115.0,-123,7,-118.0,-112.0,-122.0,-109.0
1272,set,-0.2,72,-115.42,-115.0,-123,-108,-117.75,-113.0,-121.775,-110.0
1273,set,-0.2,73,-115.32,-115.0,-123,-108,-118.0,-113.0,-122.0,-109.0
1274,set,-0.2,74,-115.44,-115.0,-123,-109,-118.0,-113.0,-122.775,-110.0
1275,set,-0.2,75,-115.48,-115.0,-123,-109,-118.0,-113.0,-122.775,-109.225
1276,set,-0.2,76,-115.5,-115.0,-123,-109,-117.75,-113.0,-122.0,-109.225
1277,set,-0.2,77,-115.34,-115.0,-123,-108,-117.75,-112.25,-122.775,-109.225
1278,set,-0.2,78,-115.46,-115.0,-123,-109,-117.75,-113.0,-122.0,-109.225
1279,set,-0.2,79,-115.52,-115.0,-123,-108,-117.75,-113.0,-122.775,-109.225
1280,set,-0.2,80,-115.52,-115.0,-123,-109,-118.0,-113.0,-122.775,-110.0
1281,set,-0.2,81,-115.52,-116.0,-123,-109,-117.75,-113.0,-122.775,-110.0
1282,set,-0.2,82,-115.56,-115.5,-123,-109,-117.75,-113.0,-122.0,-110.0
1283,set,-0.2,83,-115.46,-115.0,-123,-109,-117.75,-112.25,-122.775,-110.0
1284,set,-0.2,84,-115.5,-115.0,-123,-109,-117.75,-113.0,-122.0,-111.0
1285,set,-0.2,85,-115.46,-115.0,-123,-109,-117.0,-113.0,-122.775,-110.0
1286,set,-0.2,86,-113.04,-115.0,-123,7,-117.75,-112.0,-122.775,-109.0
1287,set,-0.2,87,-115.44,-115.0,-123,-109,-117.75,-112.25,-122.775,-110.0
1288,set,-0.2,88,-115.48,-115.0,-123,-109,-117.0,-113.0,-122.775,-110.0
1289,set,-0.2,89,-113.12,-115.0,-123,7,-117.75,-112.25,-122.0,-109.225
1290,set,-0.2,90,-113.3,-115.0,-123,2,-117.75,-112.25,-122.775,-109.225
1291,set,-0.2,91,-115.54,-115.0,-123,-109,-118.0,-113.0,-122.0,-110.0
1292,set,-0.2,92,-115.46,-115.0,-123,-109,-118.0,-112.25,-122.775,-110.0
1293,set,-0.2,93,-115.38,-115.0,-123,-109,-117.75,-112.0,-122.775,-109.225
1294,set,-0.2,94,-115.44,-115.0,-123,-110,-117.75,-113.0,-122.0,-110.0
1295,set,-0.2,95,-115.5,-115.0,-123,-109,-117.75,-112.0,-122.775,-110.0
1296,set,-0.2,96,-115.54,-115.0,-123,-109,-117.75,-113.0,-122.775,-110.0
1297,set,-0.2,97,-115.38,-115.0,-123,-109,-117.75,-112.25,-122.0,-109.225
1298,set,-0.2,98,-115.38,-115.0,-123,-109,-118.0,-113.0,-122.775,-110.0
1299,set,-0.2,99,-115.36,-115.0,-123,-109,-118.0,-112.0,-122.0,-110.225


==> data/chip_8/sl_3_bl_5/read_stab/read-stability-multiple-times-set-neg--0.25.csv <==
index,action,vread,iteration,curr_mean,curr_median,curr_min,curr_max,curr_q25,curr_q75,curr_q025,curr_q975
1100,set,-0.25,0,-141.96,-141.5,-154,-134,-144.75,-139.25,-149.775,-135.225
1101,set,-0.25,1,-141.92,-142.0,-154,-135,-144.0,-139.0,-150.0,-135.0
1102,set,-0.25,2,-141.78,-141.0,-154,-134,-144.0,-139.0,-150.775,-134.45
1103,set,-0.25,3,-141.64,-141.5,-154,-132,-144.75,-138.25,-151.0,-133.225
1104,set,-0.25,4,-141.7,-141.0,-154,-134,-144.0,-139.0,-151.0,-135.0
1105,set,-0.25,5,-141.66,-141.0,-154,-133,-144.75,-139.25,-151.0,-133.225
1106,set,-0.25,6,-141.74,-142.0,-153,-133,-144.0,-139.0,-151.0,-135.0
1107,set,-0.25,7,-141.7,-141.5,-153,-133,-144.0,-139.0,-151.0,-134.0
1108,set,-0.25,8,-141.76,-142.0,-153,-133,-144.0,-139.0,-151.0,-134.0
1109,set,-0.25,9,-141.64,-141.0,-154,-134,-144.0,-139.0,-150.775,-134.225
1110,set,-0.25,10,-141.58,-140.0,-154,-133,-144.0,-139.0,-151.0,-134.0
1111,set,-0.25,11,-135.94,-141.0,-154,7,-144.0,-138.0,-151.0,-29.92500000000019
1112,set,-0.25,12,-141.64,-141.0,-154,-133,-144.0,-139.0,-150.775,-134.0
1113,set,-0.25,13,-141.8,-142.0,-155,-133,-144.0,-139.0,-151.55,-133.225
1114,set,-0.25,14,-141.74,-141.0,-156,-133,-144.0,-139.0,-151.0,-134.0
1115,set,-0.25,15,-141.78,-141.5,-153,-134,-144.0,-139.0,-151.0,-134.0
1116,set,-0.25,16,-141.74,-141.0,-154,-134,-144.0,-139.0,-151.0,-134.225
1117,set,-0.25,17,-141.8,-141.0,-155,-133,-144.0,-139.0,-150.0,-135.0
1118,set,-0.25,18,-141.78,-141.5,-153,-134,-144.75,-139.0,-151.0,-134.0
1119,set,-0.25,19,-141.78,-141.5,-154,-133,-144.0,-138.25,-150.775,-134.0
1120,set,-0.25,20,-141.7,-141.0,-154,-133,-144.0,-138.25,-150.775,-134.0
1121,set,-0.25,21,-141.86,-141.5,-154,-133,-144.0,-139.0,-150.775,-135.0
1122,set,-0.25,22,-141.86,-142.0,-154,-133,-144.0,-138.0,-150.775,-134.0
1123,set,-0.25,23,-141.82,-142.0,-154,-133,-144.75,-139.0,-151.0,-133.225
1124,set,-0.25,24,-141.8,-141.0,-154,-134,-144.0,-139.0,-150.775,-134.0
1125,set,-0.25,25,-141.76,-141.0,-153,-134,-144.75,-138.25,-150.775,-134.0
1126,set,-0.25,26,-141.86,-142.0,-153,-134,-144.0,-139.0,-150.0,-134.0
1127,set,-0.25,27,-138.96,-141.5,-154,0,-144.0,-138.0,-150.775,-133.45
1128,set,-0.25,28,-141.78,-141.5,-154,-133,-144.0,-139.0,-151.0,-134.0
1129,set,-0.25,29,-141.94,-142.0,-153,-133,-144.75,-139.0,-150.775,-134.225
1130,set,-0.25,30,-141.86,-141.5,-153,-133,-144.75,-139.0,-150.775,-134.0
1131,set,-0.25,31,-141.8,-141.0,-153,-134,-144.75,-139.0,-150.775,-134.0
1132,set,-0.25,32,-141.8,-141.0,-153,-134,-144.75,-139.0,-150.775,-134.225
1133,set,-0.25,33,-141.8,-141.0,-153,-133,-144.75,-139.25,-150.0,-134.0
1134,set,-0.25,34,-141.84,-141.5,-153,-134,-145.0,-139.25,-150.775,-134.0
1135,set,-0.25,35,-141.98,-141.0,-153,-133,-145.0,-139.25,-150.0,-135.0
1136,set,-0.25,36,-141.78,-141.5,-153,-133,-144.75,-139.25,-150.775,-134.0
1137,set,-0.25,37,-141.94,-141.5,-154,-134,-144.0,-139.0,-150.775,-134.225
1138,set,-0.25,38,-141.82,-141.0,-154,-134,-145.0,-139.0,-150.0,-134.0
1139,set,-0.25,39,-141.96,-141.5,-154,-133,-144.75,-139.0,-150.775,-134.225
1140,set,-0.25,40,-141.78,-141.5,-153,-133,-144.0,-139.0,-151.0,-134.0
1141,set,-0.25,41,-141.84,-141.5,-154,-133,-144.0,-139.0,-150.775,-134.0
1142,set,-0.25,42,-141.88,-141.0,-154,-133,-144.75,-139.0,-150.775,-133.225
1143,set,-0.25,43,-141.96,-141.5,-154,-133,-144.0,-139.0,-150.775,-134.225
1144,set,-0.25,44,-141.92,-141.0,-154,-134,-145.0,-139.0,-150.775,-134.225
1145,set,-0.25,45,-141.86,-141.0,-154,-133,-145.0,-139.0,-150.775,-134.0
1146,set,-0.25,46,-141.82,-141.5,-154,-133,-144.75,-139.0,-150.775,-134.225
1147,set,-0.25,47,-141.98,-141.5,-154,-133,-144.75,-139.25,-151.0,-134.0
1148,set,-0.25,48,-139.06,-141.0,-154,0,-144.75,-139.0,-151.0,-133.225
1149,set,-0.25,49,-141.98,-141.5,-154,-134,-144.75,-139.0,-151.775,-134.225
1150,set,-0.25,50,-141.86,-141.0,-153,-134,-144.0,-139.0,-151.0,-134.225
1151,set,-0.25,51,-142.0,-141.0,-154,-134,-145.0,-139.0,-151.775,-134.45
1152,set,-0.25,52,-141.92,-141.0,-154,-133,-144.0,-139.0,-151.55,-134.225
1153,set,-0.25,53,-139.3,-141.0,-154,0,-145.0,-139.0,-151.775,-134.225
1154,set,-0.25,54,-141.94,-142.0,-154,-134,-144.0,-139.0,-151.0,-134.225
1155,set,-0.25,55,-142.08,-142.0,-153,-133,-144.75,-140.0,-151.775,-135.0
1156,set,-0.25,56,-139.2,-141.0,-154,0,-144.75,-139.0,-151.55,-133.45
1157,set,-0.25,57,-138.94,-141.0,-153,7,-144.0,-139.0,-151.0,-133.45
1158,set,-0.25,58,-141.92,-141.0,-153,-134,-145.0,-139.0,-150.775,-134.225
1159,set,-0.25,59,-141.96,-141.0,-153,-134,-145.0,-139.0,-151.55,-134.225
1160,set,-0.25,60,-141.82,-141.0,-153,-134,-144.75,-139.0,-150.775,-134.225
1161,set,-0.25,61,-138.78,-141.0,-153,7,-144.75,-138.25,-151.55,-134.0
1162,set,-0.25,62,-139.1,-141.5,-153,0,-144.75,-139.0,-150.775,-133.225
1163,set,-0.25,63,-142.02,-141.0,-153,-134,-144.75,-139.0,-151.0,-134.225
1164,set,-0.25,64,-141.92,-141.0,-153,-133,-144.75,-139.0,-151.0,-134.0
1165,set,-0.25,65,-141.7,-141.0,-153,-133,-144.75,-139.0,-151.0,-134.225
1166,set,-0.25,66,-138.94,-141.0,-154,7,-144.75,-139.0,-150.775,-134.0
1167,set,-0.25,67,-141.9,-141.0,-153,-133,-144.75,-139.25,-151.775,-134.225
1168,set,-0.25,68,-141.92,-141.0,-153,-134,-144.75,-139.25,-151.775,-134.225
1169,set,-0.25,69,-141.9,-141.0,-153,-134,-145.0,-139.25,-150.775,-134.225
1170,set,-0.25,70,-141.9,-141.0,-154,-134,-145.0,-139.25,-151.0,-134.225
1171,set,-0.25,71,-141.98,-141.0,-154,-133,-144.75,-139.25,-151.0,-135.0
1172,set,-0.25,72,-141.96,-141.5,-154,-134,-144.75,-139.0,-150.775,-135.0
1173,set,-0.25,73,-141.9,-141.0,-154,-133,-145.0,-139.0,-151.55,-134.225
1174,set,-0.25,74,-138.98,-141.0,-154,0,-144.75,-139.0,-151.0,-134.225
1175,set,-0.25,75,-141.86,-141.0,-154,-134,-145.0,-139.0,-151.775,-135.0
1176,set,-0.25,76,-141.88,-141.0,-154,-134,-145.0,-139.0,-151.55,-135.0
1177,set,-0.25,77,-141.94,-141.0,-155,-134,-145.0,-139.0,-151.775,-134.45
1178,set,-0.25,78,-141.86,-141.0,-154,-134,-145.0,-139.0,-151.55,-134.45
1179,set,-0.25,79,-141.88,-141.0,-154,-133,-144.75,-139.0,-151.55,-133.675
1180,set,-0.25,80,-141.78,-141.0,-154,-133,-145.0,-139.0,-151.775,-135.0
1181,set,-0.25,81,-138.82,-141.0,-154,0,-144.75,-138.0,-151.325,-134.0
1182,set,-0.25,82,-141.94,-141.0,-154,-134,-145.0,-139.0,-151.55,-134.225
1183,set,-0.25,83,-141.98,-141.5,-154,-133,-145.0,-139.0,-151.775,-134.225
1184,set,-0.25,84,-141.76,-141.0,-154,-134,-144.75,-139.0,-151.55,-134.45
1185,set,-0.25,85,-141.78,-141.0,-154,-133,-145.0,-139.0,-151.55,-134.45
1186,set,-0.25,86,-141.74,-141.0,-154,-133,-144.0,-139.0,-151.0,-134.225
1187,set,-0.25,87,-141.82,-141.0,-154,-134,-144.75,-139.0,-151.55,-134.225
1188,set,-0.25,88,-138.88,-141.0,-154,0,-144.0,-138.0,-151.775,-133.225
1189,set,-0.25,89,-141.84,-141.5,-155,-133,-144.0,-139.0,-150.775,-134.225
1190,set,-0.25,90,-141.86,-141.0,-155,-133,-144.0,-139.0,-151.775,-133.45
1191,set,-0.25,91,-141.76,-141.0,-155,-133,-144.0,-138.25,-151.55,-134.0
1192,set,-0.25,92,-141.88,-141.0,-155,-133,-144.0,-139.0,-151.775,-134.225
1193,set,-0.25,93,-141.72,-141.0,-155,-133,-144.0,-138.0,-151.55,-134.225
1194,set,-0.25,94,-138.9,-141.0,-155,0,-144.0,-139.0,-151.775,-133.225
1195,set,-0.25,95,-141.84,-141.0,-155,-133,-144.0,-139.0,-151.55,-133.45
1196,set,-0.25,96,-141.72,-141.0,-155,-133,-144.0,-138.25,-151.775,-134.225
1197,set,-0.25,97,-141.88,-141.0,-155,-133,-144.75,-139.0,-151.775,-134.0
1198,set,-0.25,98,-141.88,-141.0,-155,-133,-145.0,-139.0,-151.55,-134.0
1199,set,-0.25,99,-141.94,-141.0,-155,-134,-144.0,-139.0,-151.55,-134.0


==> data/chip_8/sl_3_bl_5/read_stab/read-stability-multiple-times-set-neg--0.3.csv <==
index,action,vread,iteration,curr_mean,curr_median,curr_min,curr_max,curr_q25,curr_q75,curr_q025,curr_q975
1000,set,-0.3,0,-168.08,-167.5,-180,-157,-171.0,-165.0,-177.775,-161.0
1001,set,-0.3,1,-168.1,-167.0,-180,-157,-171.0,-164.25,-178.55,-160.225
1002,set,-0.3,2,-168.42,-167.5,-180,-156,-172.0,-165.0,-178.55,-160.225
1003,set,-0.3,3,-168.32,-167.5,-180,-159,-171.75,-164.25,-178.55,-161.0
1004,set,-0.3,4,-168.34,-167.0,-180,-157,-172.0,-165.0,-177.775,-160.0
1005,set,-0.3,5,-168.3,-167.5,-180,-158,-171.0,-165.0,-178.55,-158.675
1006,set,-0.3,6,-164.82,-167.5,-179,0,-171.0,-165.0,-178.775,-157.225
1007,set,-0.3,7,-168.06,-167.5,-181,-157,-171.75,-164.0,-178.775,-159.225
1008,set,-0.3,8,-168.28,-168.0,-180,-157,-171.0,-165.0,-178.55,-158.675
1009,set,-0.3,9,-168.28,-168.0,-181,-157,-171.75,-164.25,-178.55,-157.9
1010,set,-0.3,10,-168.4,-168.0,-180,-157,-171.5,-165.0,-178.775,-157.9
1011,set,-0.3,11,-168.26,-167.5,-180,-157,-171.0,-165.0,-177.775,-159.225
1012,set,-0.3,12,-168.24,-167.5,-180,-157,-170.75,-164.25,-177.775,-160.45
1013,set,-0.3,13,-164.9,-167.0,-181,0,-171.75,-164.0,-178.0,-156.675
1014,set,-0.3,14,-168.24,-168.5,-181,-157,-171.0,-165.0,-178.0,-159.225
1015,set,-0.3,15,-168.2,-167.0,-181,-157,-171.0,-165.0,-178.0,-159.675
1016,set,-0.3,16,-168.28,-167.5,-180,-157,-171.75,-164.25,-178.775,-159.675
1017,set,-0.3,17,-168.34,-168.0,-180,-157,-171.0,-164.25,-178.775,-159.45
1018,set,-0.3,18,-164.9,-168.0,-180,7,-171.75,-164.0,-178.0,-159.45
1019,set,-0.3,19,-168.14,-168.0,-180,-157,-171.75,-164.0,-178.55,-158.675
1020,set,-0.3,20,-168.18,-168.0,-180,-157,-171.0,-164.0,-178.55,-159.45
1021,set,-0.3,21,-161.62,-168.0,-180,0,-172.0,-164.0,-178.775,-35.32500000000022
1022,set,-0.3,22,-168.42,-168.0,-180,-157,-171.0,-164.25,-177.775,-160.225
1023,set,-0.3,23,-164.94,-168.0,-180,0,-172.0,-164.0,-178.55,-156.9
1024,set,-0.3,24,-168.44,-168.0,-179,-157,-172.0,-164.0,-178.55,-160.225
1025,set,-0.3,25,-168.44,-168.0,-180,-158,-171.75,-164.0,-178.775,-160.45
1026,set,-0.3,26,-168.46,-168.0,-179,-156,-172.0,-164.0,-178.55,-160.225
1027,set,-0.3,27,-164.92,-168.0,-179,7,-172.0,-164.25,-178.55,-156.675
1028,set,-0.3,28,-168.42,-168.0,-180,-156,-171.75,-164.0,-178.775,-160.225
1029,set,-0.3,29,-168.46,-168.0,-180,-157,-172.0,-164.0,-178.775,-161.0
1030,set,-0.3,30,-164.78,-168.0,-180,7,-171.75,-164.0,-178.775,-157.675
1031,set,-0.3,31,-168.34,-168.0,-180,-157,-172.0,-164.0,-178.55,-159.45
1032,set,-0.3,32,-168.34,-168.0,-181,-156,-171.75,-164.0,-178.55,-159.45
1033,set,-0.3,33,-168.3,-168.0,-180,-157,-172.0,-164.0,-177.775,-159.45
1034,set,-0.3,34,-168.26,-168.5,-180,-159,-171.75,-164.0,-177.775,-159.45
1035,set,-0.3,35,-164.94,-168.0,-180,0,-171.75,-164.0,-177.775,-157.45
1036,set,-0.3,36,-168.28,-168.0,-180,-158,-171.0,-165.0,-178.0,-159.45
1037,set,-0.3,37,-168.46,-168.5,-181,-158,-172.0,-164.25,-178.775,-159.45
1038,set,-0.3,38,-168.48,-168.0,-180,-157,-171.75,-165.0,-178.55,-160.225
1039,set,-0.3,39,-168.38,-168.0,-181,-158,-172.0,-165.0,-178.55,-161.0
1040,set,-0.3,40,-164.8,-168.0,-180,5,-171.75,-164.0,-177.775,-157.9
1041,set,-0.3,41,-168.34,-168.0,-181,-158,-171.75,-164.25,-178.55,-160.225
1042,set,-0.3,42,-168.34,-168.5,-180,-157,-171.0,-164.25,-178.55,-160.225
1043,set,-0.3,43,-168.48,-168.0,-181,-157,-171.75,-165.0,-178.55,-161.0
1044,set,-0.3,44,-168.42,-169.0,-180,-157,-171.0,-164.25,-178.55,-161.225
1045,set,-0.3,45,-168.5,-169.0,-180,-156,-171.75,-164.25,-178.775,-161.0
1046,set,-0.3,46,-168.36,-168.0,-180,-159,-172.0,-165.0,-178.55,-161.0
1047,set,-0.3,47,-165.12,-168.0,-180,7,-171.75,-165.0,-178.0,-158.675
1048,set,-0.3,48,-164.86,-168.0,-180,7,-171.75,-164.25,-177.775,-158.675
1049,set,-0.3,49,-168.52,-169.0,-180,-157,-172.0,-165.0,-178.775,-161.0
1050,set,-0.3,50,-168.44,-168.5,-179,-156,-172.0,-165.0,-178.55,-161.0
1051,set,-0.3,51,-168.58,-168.5,-180,-157,-172.75,-165.0,-177.775,-161.0
1052,set,-0.3,52,-168.54,-168.5,-179,-157,-172.0,-165.0,-177.0,-161.0
1053,set,-0.3,53,-168.52,-168.0,-179,-157,-172.0,-165.0,-178.55,-161.0
1054,set,-0.3,54,-164.88,-168.0,-179,7,-171.0,-164.25,-178.55,-157.9
1055,set,-0.3,55,-165.0,-168.0,-179,0,-172.0,-164.25,-177.775,-157.125
1056,set,-0.3,56,-168.32,-168.5,-180,-157,-171.75,-164.25,-177.775,-161.0
1057,set,-0.3,57,-165.04,-168.5,-179,0,-172.0,-164.25,-177.0,-157.125
1058,set,-0.3,58,-168.42,-168.5,-180,-157,-172.0,-165.0,-177.775,-161.0
1059,set,-0.3,59,-168.42,-168.0,-181,-157,-171.75,-164.25,-177.775,-162.0
1060,set,-0.3,60,-165.12,-168.5,-181,0,-172.0,-165.0,-178.55,-157.9
1061,set,-0.3,61,-168.54,-168.5,-181,-157,-172.0,-165.0,-177.775,-161.225
1062,set,-0.3,62,-168.6,-169.0,-181,-157,-172.0,-165.0,-178.0,-161.225
1063,set,-0.3,63,-168.5,-168.5,-180,-156,-172.0,-165.0,-178.0,-161.0
1064,set,-0.3,64,-168.48,-168.0,-179,-157,-172.0,-165.0,-177.775,-161.0
1065,set,-0.3,65,-168.4,-168.0,-180,-156,-172.0,-165.0,-177.775,-161.225
1066,set,-0.3,66,-168.3,-168.0,-180,-157,-171.75,-165.0,-177.775,-161.0
1067,set,-0.3,67,-168.22,-168.5,-179,-157,-171.75,-165.0,-177.775,-161.0
1068,set,-0.3,68,-168.5,-169.0,-180,-157,-172.0,-165.0,-177.775,-161.225
1069,set,-0.3,69,-168.38,-168.0,-179,-157,-172.0,-165.0,-178.55,-161.0
1070,set,-0.3,70,-168.22,-168.0,-179,-157,-171.75,-165.0,-178.325,-161.0
1071,set,-0.3,71,-161.36,-168.0,-179,5,-172.0,-164.25,-178.55,-31.45000000000023
1072,set,-0.3,72,-168.28,-168.0,-179,-157,-172.0,-165.0,-178.55,-161.225
1073,set,-0.3,73,-164.88,-168.5,-179,7,-171.0,-164.25,-178.55,-157.9
1074,set,-0.3,74,-164.96,-168.0,-179,1,-171.75,-165.0,-178.55,-157.9
1075,set,-0.3,75,-164.72,-168.5,-179,5,-171.0,-164.25,-178.325,-157.9
1076,set,-0.3,76,-168.52,-168.5,-179,-159,-171.75,-165.0,-177.775,-161.0
1077,set,-0.3,77,-165.1,-168.5,-179,0,-172.0,-165.0,-177.775,-159.45
1078,set,-0.3,78,-168.38,-168.0,-179,-159,-172.0,-165.0,-178.55,-161.0
1079,set,-0.3,79,-168.32,-168.0,-179,-159,-171.0,-165.0,-177.55,-161.0
1080,set,-0.3,80,-168.46,-168.0,-179,-160,-171.75,-165.0,-177.55,-161.0
1081,set,-0.3,81,-168.4,-168.5,-179,-159,-171.75,-165.0,-177.775,-160.225
1082,set,-0.3,82,-168.54,-169.0,-179,-159,-172.0,-165.0,-178.55,-160.225
1083,set,-0.3,83,-165.3,-169.0,-179,0,-171.75,-165.0,-178.325,-160.225
1084,set,-0.3,84,-168.48,-168.0,-179,-159,-171.0,-165.0,-178.325,-161.225
1085,set,-0.3,85,-168.42,-168.0,-179,-159,-171.0,-165.0,-178.325,-161.0
1086,set,-0.3,86,-168.52,-169.0,-179,-159,-171.0,-164.25,-178.55,-160.225
1087,set,-0.3,87,-168.56,-169.0,-179,-160,-172.0,-165.0,-177.775,-160.225
1088,set,-0.3,88,-168.56,-169.0,-179,-159,-171.75,-165.0,-178.775,-160.225
1089,set,-0.3,89,-168.7,-169.0,-179,-160,-171.75,-165.0,-178.55,-160.225
1090,set,-0.3,90,-165.04,-168.5,-179,7,-171.0,-165.0,-177.775,-159.225
1091,set,-0.3,91,-165.34,-169.0,-179,0,-172.0,-165.0,-178.55,-159.225
1092,set,-0.3,92,-168.5,-168.5,-179,-159,-171.75,-165.0,-178.55,-160.225
1093,set,-0.3,93,-168.58,-169.0,-179,-160,-172.0,-165.0,-178.0,-160.225
1094,set,-0.3,94,-168.54,-169.0,-180,-159,-171.75,-165.0,-178.55,-160.225
1095,set,-0.3,95,-168.52,-168.0,-179,-159,-171.75,-165.0,-178.0,-159.45
1096,set,-0.3,96,-168.5,-169.0,-179,-159,-171.0,-165.0,-178.325,-160.225
1097,set,-0.3,97,-164.94,-168.5,-179,5,-171.0,-165.0,-178.325,-159.225
1098,set,-0.3,98,-165.02,-168.0,-178,7,-171.0,-165.0,-177.775,-160.0
1099,set,-0.3,99,-168.52,-168.5,-179,-160,-172.0,-165.0,-178.775,-160.225


==> data/chip_8/sl_3_bl_5/read_stab/read-stability-multiple-times-set-pos-0.1.csv <==
index,action,vread,iteration,curr_mean,curr_median,curr_min,curr_max,curr_q25,curr_q75,curr_q025,curr_q975
1500,set,0.1,0,39.14,39.0,36,43,38.0,40.0,37.0,42.0
1501,set,0.1,1,39.24,39.0,36,43,38.0,40.0,37.0,42.0
1502,set,0.1,2,39.08,39.0,36,43,38.0,40.0,37.0,42.0
1503,set,0.1,3,39.12,39.0,36,43,38.0,40.0,37.0,42.0
1504,set,0.1,4,39.14,39.0,37,43,38.0,40.0,37.0,42.0
1505,set,0.1,5,39.12,39.0,36,43,38.0,40.0,37.0,42.0
1506,set,0.1,6,39.12,39.0,36,43,38.0,40.0,37.0,42.0
1507,set,0.1,7,39.16,39.0,36,43,38.0,40.0,37.0,42.0
1508,set,0.1,8,39.16,39.0,36,43,38.0,40.75,36.0,42.0
1509,set,0.1,9,39.08,39.0,36,43,38.0,40.0,37.0,42.0
1510,set,0.1,10,39.14,39.0,36,43,38.0,40.0,36.0,42.0
1511,set,0.1,11,39.14,39.0,36,43,38.0,40.0,37.0,42.0
1512,set,0.1,12,39.1,39.0,36,43,38.0,40.0,36.225,42.0
1513,set,0.1,13,39.1,39.0,36,43,38.0,40.0,36.0,42.0
1514,set,0.1,14,39.2,39.0,36,43,38.0,40.75,36.225,42.0
1515,set,0.1,15,39.12,39.0,36,43,38.0,40.0,36.225,42.0
1516,set,0.1,16,38.4,39.0,0,43,37.25,40.0,36.225,42.0
1517,set,0.1,17,39.02,39.0,36,43,38.0,40.0,36.0,42.0
1518,set,0.1,18,39.12,39.0,36,44,38.0,40.0,36.0,42.775
1519,set,0.1,19,39.12,39.0,36,43,38.0,40.75,36.0,42.0
1520,set,0.1,20,39.24,39.0,36,43,38.0,40.0,37.0,42.0
1521,set,0.1,21,38.42,39.0,3,43,38.0,40.0,36.0,42.0
1522,set,0.1,22,39.14,39.0,36,43,38.0,40.0,36.225,42.775
1523,set,0.1,23,39.04,39.0,36,43,38.0,40.0,37.0,42.0
1524,set,0.1,24,39.04,39.0,36,43,38.0,40.0,36.0,42.0
1525,set,0.1,25,39.16,39.0,36,43,38.0,40.0,37.0,42.0
1526,set,0.1,26,39.06,39.0,36,43,38.0,40.0,37.0,42.0
1527,set,0.1,27,39.16,39.0,36,43,38.0,40.75,37.0,42.0
1528,set,0.1,28,39.08,39.0,36,43,38.0,40.0,36.0,42.0
1529,set,0.1,29,39.16,39.0,36,43,38.0,40.0,36.225,42.0
1530,set,0.1,30,39.1,39.0,36,43,37.25,40.0,37.0,42.0
1531,set,0.1,31,39.1,39.0,36,43,37.0,40.0,36.225,42.0
1532,set,0.1,32,38.34,39.0,2,42,38.0,40.0,36.0,42.0
1533,set,0.1,33,39.04,39.0,35,43,38.0,40.0,36.0,42.0
1534,set,0.1,34,39.02,39.0,36,43,38.0,40.0,36.0,42.0
1535,set,0.1,35,39.08,39.0,36,43,37.25,40.0,36.225,42.0
1536,set,0.1,36,39.0,39.0,36,43,38.0,40.0,36.0,42.775
1537,set,0.1,37,38.16,39.0,1,43,38.0,40.0,36.0,43.0
1538,set,0.1,38,39.14,39.0,36,43,38.0,40.0,36.225,42.775
1539,set,0.1,39,39.12,39.0,36,42,38.0,40.0,36.0,42.0
1540,set,0.1,40,39.2,39.0,36,43,38.0,40.0,37.0,42.775
1541,set,0.1,41,39.14,39.0,36,43,38.0,40.0,37.0,42.0
1542,set,0.1,42,39.22,39.0,36,44,38.0,41.0,36.0,42.775
1543,set,0.1,43,39.18,39.0,36,43,38.0,40.0,37.0,42.0
1544,set,0.1,44,39.04,39.0,36,43,37.25,40.75,36.0,42.0
1545,set,0.1,45,38.4,39.0,0,43,38.0,40.0,36.225,42.775
1546,set,0.1,46,39.26,39.0,37,43,38.0,40.0,37.0,42.775
1547,set,0.1,47,39.12,39.0,36,43,38.0,40.0,36.225,42.0
1548,set,0.1,48,39.16,39.0,36,43,38.0,40.75,37.0,42.775
1549,set,0.1,49,39.08,39.0,36,43,38.0,40.0,36.225,42.775
1550,set,0.1,50,38.96,39.0,36,42,38.0,40.0,36.0,42.0
1551,set,0.1,51,38.32,39.0,2,43,38.0,40.0,36.0,42.0
1552,set,0.1,52,39.02,39.0,36,43,37.25,40.0,36.0,42.0
1553,set,0.1,53,39.12,39.0,36,43,38.0,40.0,36.0,42.0
1554,set,0.1,54,39.06,39.0,36,43,38.0,40.0,36.0,42.0
1555,set,0.1,55,39.1,39.0,35,43,38.0,40.0,36.0,42.0
1556,set,0.1,56,39.0,39.0,35,43,38.0,40.0,35.225,42.0
1557,set,0.1,57,39.12,39.0,36,43,38.0,40.0,36.0,42.0
1558,set,0.1,58,39.1,39.0,36,42,38.0,40.0,36.0,42.0
1559,set,0.1,59,39.06,39.0,35,42,38.0,40.0,36.0,42.0
1560,set,0.1,60,38.36,39.0,5,43,38.0,40.0,35.0,42.775
1561,set,0.1,61,39.06,39.0,36,43,38.0,40.0,36.0,42.0
1562,set,0.1,62,39.1,39.0,35,43,38.0,40.0,36.0,43.0
1563,set,0.1,63,39.1,39.0,35,43,38.0,40.0,36.0,42.775
1564,set,0.1,64,39.08,39.0,36,43,38.0,40.0,36.0,42.0
1565,set,0.1,65,39.1,39.0,36,43,38.0,40.0,36.0,42.0
1566,set,0.1,66,39.02,39.0,35,43,38.0,40.0,36.0,42.0
1567,set,0.1,67,38.16,39.0,2,42,38.0,40.0,35.225,42.0
1568,set,0.1,68,38.94,39.0,35,42,38.0,40.0,36.0,42.0
1569,set,0.1,69,38.98,39.0,35,43,38.0,40.0,36.0,42.775
1570,set,0.1,70,39.02,39.0,36,43,38.0,40.0,36.0,43.0
1571,set,0.1,71,39.26,39.0,36,43,38.0,40.0,36.0,42.0
1572,set,0.1,72,39.14,39.0,35,43,38.0,40.0,36.0,42.0
1573,set,0.1,73,39.12,39.0,36,42,38.0,40.0,36.0,42.0
1574,set,0.1,74,39.22,39.0,36,43,38.0,40.0,36.0,42.0
1575,set,0.1,75,38.48,39.0,2,43,38.0,40.0,36.0,42.0
1576,set,0.1,76,39.02,39.0,36,43,38.0,40.0,36.0,42.0
1577,set,0.1,77,39.08,39.0,36,43,38.0,40.0,36.0,42.0
1578,set,0.1,78,39.06,39.0,35,43,38.0,40.0,36.0,42.775
1579,set,0.1,79,39.04,39.0,35,43,38.0,40.0,36.0,42.775
1580,set,0.1,80,39.04,39.0,35,43,38.0,40.0,36.0,42.775
1581,set,0.1,81,39.1,39.0,35,43,38.0,40.0,36.0,42.0
1582,set,0.1,82,39.08,39.0,36,43,38.0,40.0,36.225,42.0
1583,set,0.1,83,39.12,39.0,36,43,38.0,40.0,36.225,42.0
1584,set,0.1,84,38.94,39.0,35,43,38.0,40.0,36.0,42.775
1585,set,0.1,85,38.98,39.0,36,43,38.0,40.0,36.0,42.775
1586,set,0.1,86,39.02,39.0,35,43,38.0,40.0,36.0,42.0
1587,set,0.1,87,38.98,39.0,36,43,38.0,40.0,36.0,42.0
1588,set,0.1,88,39.06,39.0,36,43,38.0,40.0,36.0,42.0
1589,set,0.1,89,39.02,39.0,36,43,38.0,40.0,36.0,42.0
1590,set,0.1,90,38.96,39.0,36,43,38.0,40.0,36.0,42.0
1591,set,0.1,91,38.94,39.0,36,43,38.0,40.0,36.0,42.0
1592,set,0.1,92,38.42,39.0,2,43,38.0,40.0,36.0,42.0
1593,set,0.1,93,39.1,39.0,35,43,38.0,40.75,36.0,42.775
1594,set,0.1,94,39.06,39.0,36,43,38.0,40.0,36.0,42.0
1595,set,0.1,95,39.1,39.0,36,43,38.0,40.0,36.0,42.775
1596,set,0.1,96,39.04,39.0,35,43,38.0,40.0,36.0,42.0
1597,set,0.1,97,39.0,39.0,35,43,37.25,40.0,36.0,42.775
1598,set,0.1,98,38.26,39.0,3,43,37.25,40.0,36.0,42.0
1599,set,0.1,99,39.02,39.0,36,43,38.0,40.0,36.0,42.0


==> data/chip_8/sl_3_bl_5/read_stab/read-stability-multiple-times-set-pos-0.15.csv <==
index,action,vread,iteration,curr_mean,curr_median,curr_min,curr_max,curr_q25,curr_q75,curr_q025,curr_q975
1600,set,0.15,0,60.12,60.0,56,68,57.25,62.0,56.0,65.775
1601,set,0.15,1,60.12,60.0,56,67,58.0,62.0,56.225,65.775
1602,set,0.15,2,60.12,60.0,56,67,58.0,62.0,56.0,66.0
1603,set,0.15,3,60.04,60.0,56,68,57.25,62.0,56.0,66.0
1604,set,0.15,4,60.16,60.0,56,68,58.0,62.0,56.225,65.0
1605,set,0.15,5,58.64,59.5,0,67,57.0,61.0,56.0,65.0
1606,set,0.15,6,59.98,60.0,56,68,57.25,62.0,56.0,65.775
1607,set,0.15,7,60.02,60.0,55,67,57.0,62.0,56.0,65.775
1608,set,0.15,8,60.12,60.0,56,68,58.0,62.0,56.0,65.775
1609,set,0.15,9,60.18,60.0,55,67,58.0,62.0,56.0,65.0
1610,set,0.15,10,60.02,60.0,56,68,57.25,62.0,56.0,65.775
1611,set,0.15,11,60.0,60.0,56,67,57.25,62.0,56.0,65.0
1612,set,0.15,12,59.94,60.0,56,67,57.0,62.0,56.0,65.775
1613,set,0.15,13,58.66,60.0,0,67,57.25,61.75,55.225,65.0
1614,set,0.15,14,60.0,60.0,56,68,57.25,61.75,56.0,66.55
1615,set,0.15,15,60.06,60.0,56,67,57.0,62.0,56.0,66.0
1616,set,0.15,16,59.92,59.5,55,66,58.0,62.0,55.225,65.775
1617,set,0.15,17,59.94,60.0,56,67,57.25,62.0,56.0,65.775
1618,set,0.15,18,59.94,59.0,55,66,58.0,62.0,56.0,65.775
1619,set,0.15,19,60.14,59.5,56,67,58.0,62.0,57.0,65.775
1620,set,0.15,20,60.04,60.0,56,66,58.0,62.0,56.225,66.0
1621,set,0.15,21,59.96,60.0,55,67,57.25,62.0,55.225,65.775
1622,set,0.15,22,60.04,60.0,56,66,58.0,62.0,56.0,66.0
1623,set,0.15,23,60.12,60.0,54,67,58.0,62.0,56.225,66.0
1624,set,0.15,24,58.68,59.5,0,67,58.0,61.75,55.225,66.0
1625,set,0.15,25,60.0,60.0,55,67,58.0,61.75,56.0,66.0
1626,set,0.15,26,59.88,60.0,55,67,57.0,62.0,55.225,66.0
1627,set,0.15,27,60.0,60.0,55,67,57.0,61.75,56.0,66.0
1628,set,0.15,28,60.08,60.0,55,66,58.0,61.75,56.0,65.775
1629,set,0.15,29,59.94,59.0,54,67,58.0,62.0,55.225,65.775
1630,set,0.15,30,59.94,59.0,55,66,58.0,62.0,56.0,66.0
1631,set,0.15,31,60.06,59.0,55,67,58.0,61.75,56.225,66.0
1632,set,0.15,32,59.86,59.0,56,67,57.25,62.0,56.0,66.0
1633,set,0.15,33,59.98,59.0,55,67,58.0,61.75,56.0,66.0
1634,set,0.15,34,59.92,59.0,56,67,58.0,61.75,56.0,65.775
1635,set,0.15,35,60.02,59.0,55,67,57.25,62.0,56.0,66.0
1636,set,0.15,36,59.82,59.0,55,68,57.25,62.0,56.0,65.775
1637,set,0.15,37,59.94,60.0,55,67,58.0,61.75,55.225,66.775
1638,set,0.15,38,60.04,60.0,55,67,58.0,62.0,56.0,66.775
1639,set,0.15,39,59.9,59.5,55,67,57.25,62.0,56.0,65.775
1640,set,0.15,40,59.92,59.0,55,66,57.0,62.0,56.0,66.0
1641,set,0.15,41,59.84,59.5,55,66,57.0,62.0,55.225,66.0
1642,set,0.15,42,59.92,60.0,55,67,57.0,62.0,55.225,66.0
1643,set,0.15,43,60.04,60.0,56,67,57.0,62.0,56.0,66.775
1644,set,0.15,44,58.94,60.0,2,67,57.0,62.0,55.0,66.775
1645,set,0.15,45,60.02,59.5,55,67,57.25,62.0,56.0,66.775
1646,set,0.15,46,60.1,60.0,55,67,58.0,62.0,55.225,66.775
1647,set,0.15,47,60.02,60.0,55,68,58.0,62.0,55.225,66.775
1648,set,0.15,48,58.58,59.0,0,67,57.0,62.0,55.0,66.55
1649,set,0.15,49,59.96,59.5,55,67,58.0,62.0,55.225,66.775
1650,set,0.15,50,58.8,60.0,0,68,57.0,62.0,56.0,65.775
1651,set,0.15,51,60.06,60.0,55,67,58.0,62.0,55.225,66.775
1652,set,0.15,52,59.92,60.0,55,66,57.25,62.0,56.0,66.0
1653,set,0.15,53,59.88,60.0,55,66,57.0,62.0,55.225,66.0
1654,set,0.15,54,59.94,60.0,55,67,58.0,62.0,56.0,65.775
1655,set,0.15,55,59.92,59.5,55,66,58.0,61.75,56.0,66.0
1656,set,0.15,56,58.68,59.5,2,67,58.0,62.0,55.0,65.55
1657,set,0.15,57,59.98,60.0,56,66,58.0,62.0,56.0,66.0
1658,set,0.15,58,59.96,60.0,55,66,58.0,61.75,55.225,65.775
1659,set,0.15,59,60.0,60.0,55,66,58.0,62.0,56.0,66.0
1660,set,0.15,60,60.14,60.0,55,67,58.0,62.0,56.0,65.775
1661,set,0.15,61,60.08,60.0,54,67,58.0,62.0,56.0,66.0
1662,set,0.15,62,60.08,60.0,55,68,58.0,62.0,56.0,65.0
1663,set,0.15,63,59.08,60.0,0,68,58.0,62.0,56.0,66.0
1664,set,0.15,64,60.14,60.0,55,68,58.0,62.0,55.225,66.775
1665,set,0.15,65,58.78,59.5,0,67,57.25,61.0,55.225,65.775
1666,set,0.15,66,60.06,60.0,55,67,58.0,62.0,55.225,65.775
1667,set,0.15,67,60.22,60.0,56,66,58.0,62.0,56.0,66.0
1668,set,0.15,68,60.08,60.0,55,67,58.0,61.75,56.0,66.55
1669,set,0.15,69,60.02,60.0,55,66,57.25,62.0,56.0,65.775
1670,set,0.15,70,60.04,59.5,55,66,58.0,62.0,56.0,66.0
1671,set,0.15,71,59.94,60.0,56,66,58.0,62.0,56.0,66.0
1672,set,0.15,72,59.84,59.5,55,65,58.0,62.0,56.0,65.0
1673,set,0.15,73,59.94,59.5,55,66,57.25,62.0,55.225,65.775
1674,set,0.15,74,59.86,60.0,55,66,58.0,62.0,55.0,65.0
1675,set,0.15,75,59.84,60.0,55,66,57.0,62.0,56.0,65.0
1676,set,0.15,76,59.78,60.0,55,66,57.0,62.0,55.225,65.775
1677,set,0.15,77,59.98,60.0,55,66,57.0,62.0,55.225,65.775
1678,set,0.15,78,59.88,60.0,54,66,58.0,61.75,55.225,65.775
1679,set,0.15,79,58.66,59.0,0,66,57.0,62.0,55.0,65.0
1680,set,0.15,80,58.66,60.0,3,66,58.0,62.0,54.0,65.775
1681,set,0.15,81,59.8,59.5,54,66,57.25,62.0,55.225,65.775
1682,set,0.15,82,60.02,60.0,54,67,58.0,62.0,56.0,65.775
1683,set,0.15,83,59.92,59.5,55,67,58.0,62.0,55.225,65.0
1684,set,0.15,84,59.9,59.5,55,66,58.0,62.0,55.225,65.0
1685,set,0.15,85,59.92,60.0,55,67,58.0,62.0,56.0,64.775
1686,set,0.15,86,58.62,60.0,1,66,57.0,62.0,55.0,65.775
1687,set,0.15,87,59.82,60.0,54,66,57.0,62.0,55.225,65.0
1688,set,0.15,88,57.6,60.0,0,66,57.0,62.0,13.925000000000004,65.0
1689,set,0.15,89,59.84,59.5,55,66,57.0,62.0,55.0,65.775
1690,set,0.15,90,58.66,60.0,0,66,57.25,62.0,54.225,65.775
1691,set,0.15,91,59.8,59.0,55,66,58.0,62.0,55.225,65.775
1692,set,0.15,92,59.86,59.5,55,66,58.0,62.0,56.0,65.0
1693,set,0.15,93,59.64,59.0,55,65,57.0,62.0,56.0,65.0
1694,set,0.15,94,59.6,59.0,54,66,57.25,62.0,55.0,65.775
1695,set,0.15,95,59.7,59.0,55,66,57.25,61.0,55.225,65.0
1696,set,0.15,96,59.9,59.0,55,67,57.0,62.0,56.0,65.775
1697,set,0.15,97,58.7,59.0,0,67,57.0,62.0,55.0,65.775
1698,set,0.15,98,60.0,59.5,55,67,58.0,62.75,56.0,65.55
1699,set,0.15,99,59.92,59.0,54,68,57.25,62.0,55.225,65.0


==> data/chip_8/sl_3_bl_5/read_stab/read-stability-multiple-times-set-pos-0.2.csv <==
index,action,vread,iteration,curr_mean,curr_median,curr_min,curr_max,curr_q25,curr_q75,curr_q025,curr_q975
1700,set,0.2,0,83.44,82.0,79,91,81.0,86.0,79.0,91.0
1701,set,0.2,1,83.44,83.0,78,91,81.0,85.0,78.225,90.775
1702,set,0.2,2,83.36,83.0,78,92,80.25,86.0,78.225,91.0
1703,set,0.2,3,83.4,83.0,77,91,81.0,85.0,78.225,91.0
1704,set,0.2,4,83.18,82.0,76,91,81.0,85.0,78.0,91.0
1705,set,0.2,5,83.42,83.0,77,92,81.0,85.75,78.225,91.0
1706,set,0.2,6,83.52,82.5,79,91,81.0,85.0,79.0,91.0
1707,set,0.2,7,83.14,82.0,78,92,80.25,85.0,78.0,90.775
1708,set,0.2,8,83.46,83.0,79,91,80.0,85.75,79.0,90.775
1709,set,0.2,9,81.76,82.5,0,92,81.0,85.0,78.0,91.0
1710,set,0.2,10,83.3,83.0,78,92,81.0,85.0,78.225,91.0
1711,set,0.2,11,83.6,83.0,77,92,81.0,86.0,79.0,91.0
1712,set,0.2,12,83.34,83.0,76,92,81.0,86.0,78.225,91.0
1713,set,0.2,13,83.32,83.0,77,91,81.0,85.0,78.225,90.775
1714,set,0.2,14,80.3,82.5,0,92,81.0,86.0,19.875000000000007,91.0
1715,set,0.2,15,81.92,83.5,2,92,81.0,85.75,78.0,90.775
1716,set,0.2,16,83.36,83.0,77,91,81.0,85.0,78.225,90.0
1717,set,0.2,17,83.26,82.0,78,92,80.25,85.75,78.225,90.775
1718,set,0.2,18,81.88,82.5,0,92,81.0,85.75,78.225,91.775
1719,set,0.2,19,83.38,82.0,78,92,81.0,85.0,78.0,91.0
1720,set,0.2,20,83.34,82.5,78,92,80.25,85.0,79.225,90.775
1721,set,0.2,21,83.22,82.5,78,92,81.0,85.0,79.0,90.775
1722,set,0.2,22,83.32,83.0,75,92,81.0,85.0,78.45,91.0
1723,set,0.2,23,83.1,82.0,78,91,81.0,85.0,78.225,90.775
1724,set,0.2,24,81.32,82.0,0,91,80.0,85.0,76.45,90.55
1725,set,0.2,25,83.22,82.5,78,92,80.25,85.0,78.225,91.0
1726,set,0.2,26,83.26,82.5,78,92,80.25,85.75,79.0,91.0
1727,set,0.2,27,83.36,83.0,76,92,81.0,85.75,77.225,91.0
1728,set,0.2,28,83.32,82.5,77,91,81.0,86.0,77.45,91.0
1729,set,0.2,29,83.28,83.0,77,91,81.0,85.75,78.0,90.0
1730,set,0.2,30,83.16,83.0,77,91,80.0,85.0,78.0,90.775
1731,set,0.2,31,83.42,83.0,78,92,81.0,85.0,78.0,91.0
1732,set,0.2,32,81.82,83.0,2,92,81.0,85.0,78.225,91.0
1733,set,0.2,33,83.44,83.0,79,92,81.0,85.0,79.0,91.55
1734,set,0.2,34,81.78,83.0,5,91,80.25,85.0,78.225,91.0
1735,set,0.2,35,83.52,83.0,78,91,81.0,85.0,78.0,90.0
1736,set,0.2,36,83.28,83.0,77,92,80.25,85.0,77.225,91.0
1737,set,0.2,37,83.24,82.5,78,92,81.0,85.0,79.0,91.0
1738,set,0.2,38,83.18,83.0,77,93,80.0,85.0,78.0,90.0
1739,set,0.2,39,83.2,83.0,78,91,80.0,85.0,79.0,90.775
1740,set,0.2,40,83.12,83.0,77,92,80.0,85.75,78.0,89.775
1741,set,0.2,41,81.42,83.0,0,91,80.0,85.0,77.225,90.55
1742,set,0.2,42,83.18,83.0,77,92,81.0,85.0,78.0,89.775
1743,set,0.2,43,83.16,82.0,78,92,81.0,85.0,78.225,91.0
1744,set,0.2,44,83.4,83.0,77,92,81.0,85.0,77.45,90.775
1745,set,0.2,45,83.28,83.0,77,91,81.0,85.0,77.45,91.0
1746,set,0.2,46,83.08,82.0,78,91,81.0,85.0,78.0,90.775
1747,set,0.2,47,83.22,83.0,78,92,81.0,85.0,79.0,90.55
1748,set,0.2,48,83.24,82.0,78,92,81.0,85.0,78.0,90.775
1749,set,0.2,49,83.2,83.0,76,91,81.0,85.0,78.0,90.775
1750,set,0.2,50,81.42,82.0,2,91,81.0,85.0,77.0,90.775
1751,set,0.2,51,83.14,83.0,76,91,81.0,85.0,77.225,90.775
1752,set,0.2,52,83.08,83.0,76,91,81.0,84.75,78.0,90.0
1753,set,0.2,53,83.22,82.0,79,90,81.0,85.0,79.0,90.0
1754,set,0.2,54,81.56,82.0,0,92,81.0,85.0,78.0,90.775
1755,set,0.2,55,83.08,82.0,77,91,81.0,85.0,78.0,90.775
1756,set,0.2,56,82.96,82.0,76,91,81.0,85.0,76.675,90.775
1757,set,0.2,57,83.2,82.0,78,91,81.0,85.75,78.225,90.775
1758,set,0.2,58,83.14,82.5,78,92,81.0,85.0,78.0,91.0
1759,set,0.2,59,81.7,82.5,3,92,81.0,85.0,78.0,90.0
1760,set,0.2,60,83.4,83.0,77,92,81.0,85.0,77.225,90.775
1761,set,0.2,61,81.78,82.0,0,92,81.0,86.0,77.225,90.775
1762,set,0.2,62,83.3,83.0,76,93,81.0,86.0,77.225,91.0
1763,set,0.2,63,83.0,82.0,77,92,81.0,85.0,77.0,91.0
1764,set,0.2,64,83.12,82.5,76,91,81.0,85.0,77.225,91.0
1765,set,0.2,65,83.24,83.0,75,92,81.0,85.0,77.225,91.0
1766,set,0.2,66,83.16,82.5,76,91,81.0,85.0,77.45,91.0
1767,set,0.2,67,83.34,83.0,77,92,81.0,86.0,78.0,90.0
1768,set,0.2,68,83.14,83.0,77,92,81.0,85.0,77.0,90.0
1769,set,0.2,69,83.34,83.0,77,91,81.0,85.75,77.0,90.775
1770,set,0.2,70,83.3,83.0,77,92,81.0,86.0,78.0,90.0
1771,set,0.2,71,83.34,83.0,78,92,81.0,85.0,79.0,90.775
1772,set,0.2,72,81.62,82.0,2,91,81.0,85.0,76.45,91.0
1773,set,0.2,73,83.22,83.0,76,91,81.0,85.0,78.0,90.775
1774,set,0.2,74,83.3,83.0,75,91,81.0,85.0,77.45,90.0
1775,set,0.2,75,83.28,83.0,77,92,81.0,85.0,77.0,90.775
1776,set,0.2,76,83.32,83.0,77,91,81.0,85.0,79.0,91.0
1777,set,0.2,77,83.32,83.0,76,92,81.0,85.75,77.225,90.0
1778,set,0.2,78,83.32,83.0,76,92,80.25,85.75,77.225,90.775
1779,set,0.2,79,83.46,83.0,75,92,81.0,85.0,78.225,91.0
1780,set,0.2,80,83.4,83.0,75,92,81.0,85.0,77.225,91.0
1781,set,0.2,81,83.48,83.0,76,91,81.0,85.75,77.225,90.775
1782,set,0.2,82,83.24,83.0,76,91,81.0,85.0,77.225,90.775
1783,set,0.2,83,83.42,83.0,75,91,81.0,85.0,78.225,90.775
1784,set,0.2,84,83.26,83.0,76,91,81.0,85.0,76.45,90.775
1785,set,0.2,85,83.28,83.0,75,92,81.0,85.0,77.225,90.55
1786,set,0.2,86,83.18,83.0,75,91,81.25,85.75,76.45,90.775
1787,set,0.2,87,83.14,83.0,75,92,81.0,85.75,78.0,90.55
1788,set,0.2,88,83.28,83.0,76,91,81.0,86.0,77.225,91.0
1789,set,0.2,89,83.06,83.0,76,91,81.0,86.0,76.45,90.775
1790,set,0.2,90,83.0,83.0,76,92,81.0,85.0,76.45,91.0
1791,set,0.2,91,83.2,83.0,76,91,80.0,85.75,78.0,90.775
1792,set,0.2,92,83.06,83.0,75,92,80.25,85.0,76.45,89.775
1793,set,0.2,93,83.14,83.0,76,92,81.0,85.75,77.225,90.775
1794,set,0.2,94,82.94,83.0,76,91,80.25,85.75,77.0,91.0
1795,set,0.2,95,83.02,83.0,74,91,80.25,86.0,76.45,90.55
1796,set,0.2,96,82.98,83.0,74,92,80.25,85.75,76.225,90.775
1797,set,0.2,97,82.92,82.0,75,91,81.0,85.0,76.0,90.0
1798,set,0.2,98,83.12,83.0,75,91,81.0,85.0,76.45,90.775
1799,set,0.2,99,81.44,83.0,0,92,81.0,84.75,76.0,91.55


==> data/chip_8/sl_3_bl_5/read_stab/read-stability-multiple-times-set-pos-0.25.csv <==
index,action,vread,iteration,curr_mean,curr_median,curr_min,curr_max,curr_q25,curr_q75,curr_q025,curr_q975
1800,set,0.25,0,106.86,108.0,0,119,106.0,112.0,102.225,115.775
1801,set,0.25,1,108.78,108.0,103,119,106.0,111.75,103.0,117.775
1802,set,0.25,2,109.02,109.0,101,119,106.0,112.0,101.45,117.775
1803,set,0.25,3,106.88,108.0,0,118,106.0,112.0,101.225,117.775
1804,set,0.25,4,109.04,109.0,101,119,105.25,111.75,103.225,117.0
1805,set,0.25,5,109.2,110.0,102,119,106.0,112.0,103.225,117.0
1806,set,0.25,6,109.2,109.0,102,119,106.0,111.75,103.0,117.0
1807,set,0.25,7,109.44,109.0,103,120,106.25,112.0,104.0,118.0
1808,set,0.25,8,109.32,109.0,103,119,106.25,111.0,104.0,118.0
1809,set,0.25,9,109.08,109.0,102,119,106.0,111.0,102.225,118.0
1810,set,0.25,10,109.18,108.5,102,119,105.25,112.0,102.225,117.775
1811,set,0.25,11,109.1,108.5,103,120,106.0,111.75,103.225,118.32499999999999
1812,set,0.25,12,107.12,109.0,0,119,105.25,112.0,102.225,117.775
1813,set,0.25,13,109.08,108.5,102,120,106.0,112.0,103.0,117.55
1814,set,0.25,14,109.14,109.0,100,118,106.0,112.0,102.225,116.775
1815,set,0.25,15,108.96,108.5,101,119,105.25,112.0,101.225,117.55
1816,set,0.25,16,108.92,109.0,102,119,106.0,111.0,102.225,116.0
1817,set,0.25,17,108.86,108.5,101,119,105.25,111.75,102.0,117.0
1818,set,0.25,18,108.92,109.0,100,119,106.0,111.0,102.0,117.0
1819,set,0.25,19,108.88,108.5,102,120,105.25,112.0,102.0,116.0
1820,set,0.25,20,109.1,109.0,101,119,105.25,112.0,102.0,116.0
1821,set,0.25,21,108.98,109.0,101,120,105.25,112.0,101.225,117.0
1822,set,0.25,22,108.86,108.5,101,119,105.25,112.0,102.0,116.775
1823,set,0.25,23,108.9,109.0,100,119,106.0,112.0,100.225,116.775
1824,set,0.25,24,108.76,109.0,101,119,105.0,112.0,101.225,116.775
1825,set,0.25,25,109.06,109.0,100,119,105.0,112.0,102.225,117.775
1826,set,0.25,26,109.14,109.5,100,120,106.0,112.0,100.675,116.0
1827,set,0.25,27,108.8,108.0,98,120,106.0,112.0,101.225,116.0
1828,set,0.25,28,106.88,108.5,0,120,106.0,112.75,99.225,116.775
1829,set,0.25,29,106.52,108.5,0,120,105.0,112.0,100.225,116.0
1830,set,0.25,30,109.18,110.0,100,120,106.0,112.0,102.0,116.0
1831,set,0.25,31,108.98,109.0,101,120,105.25,112.75,102.225,116.775
1832,set,0.25,32,108.98,109.0,100,120,105.0,112.0,102.0,116.775
1833,set,0.25,33,108.78,109.0,101,120,105.0,112.0,102.0,116.775
1834,set,0.25,34,106.56,109.0,0,120,104.0,112.0,100.225,116.775
1835,set,0.25,35,109.0,109.0,102,120,105.0,112.0,102.225,116.775
1836,set,0.25,36,108.86,109.0,101,121,105.0,112.0,101.0,116.0
1837,set,0.25,37,108.9,108.0,101,120,105.0,112.75,101.225,117.55
1838,set,0.25,38,108.9,109.0,101,120,105.0,113.0,102.225,116.775
1839,set,0.25,39,108.78,108.0,101,119,106.0,112.75,102.0,116.775
1840,set,0.25,40,106.64,108.0,0,120,105.0,112.0,102.0,116.775
1841,set,0.25,41,106.86,109.0,0,119,105.0,112.75,102.0,117.55
1842,set,0.25,42,108.8,108.5,102,119,106.0,112.0,102.225,116.775
1843,set,0.25,43,108.78,109.0,102,118,105.0,112.0,102.225,116.775
1844,set,0.25,44,108.94,109.0,100,119,105.0,112.0,102.225,116.775
1845,set,0.25,45,106.86,109.0,3,119,106.0,111.75,100.45,116.775
1846,set,0.25,46,108.6,107.0,100,118,105.0,111.0,102.225,116.775
1847,set,0.25,47,109.04,108.5,101,118,106.0,112.0,103.0,117.0
1848,set,0.25,48,109.06,109.0,99,119,105.0,112.75,102.225,117.775
1849,set,0.25,49,108.96,107.0,101,119,106.0,113.0,102.0,118.32499999999999
1850,set,0.25,50,108.9,108.0,101,120,105.0,111.75,101.225,118.32499999999999
1851,set,0.25,51,108.82,108.0,100,120,105.25,112.75,100.675,117.0
1852,set,0.25,52,108.76,108.0,98,119,105.0,112.0,100.675,116.775
1853,set,0.25,53,106.58,108.5,3,119,105.0,112.75,100.225,117.0
1854,set,0.25,54,109.04,108.0,100,120,105.25,112.75,101.45,116.775
1855,set,0.25,55,108.96,108.5,100,119,105.25,112.75,101.225,117.0
1856,set,0.25,56,109.08,108.0,100,119,105.25,113.0,103.0,117.0
1857,set,0.25,57,107.06,108.5,7,120,105.0,112.0,100.675,116.775
1858,set,0.25,58,108.72,108.5,99,119,105.0,113.0,102.0,116.775
1859,set,0.25,59,108.84,108.0,101,119,105.0,112.75,102.0,116.775
1860,set,0.25,60,109.1,109.0,102,119,106.0,112.75,102.0,116.0
1861,set,0.25,61,106.92,109.0,0,120,105.0,113.0,101.225,116.775
1862,set,0.25,62,108.84,109.5,99,119,105.0,112.0,101.0,117.0
1863,set,0.25,63,108.76,109.0,99,118,106.0,112.0,100.45,116.775
1864,set,0.25,64,109.0,109.0,100,119,105.0,112.75,101.225,116.775
1865,set,0.25,65,108.96,109.0,100,119,106.0,112.0,102.0,116.775
1866,set,0.25,66,108.84,108.0,101,119,105.25,112.75,101.225,117.0
1867,set,0.25,67,108.62,108.0,101,119,105.0,112.75,102.0,115.0
1868,set,0.25,68,108.84,108.0,101,119,105.0,113.0,102.0,116.775
1869,set,0.25,69,108.88,108.0,101,120,105.0,113.0,101.0,116.55
1870,set,0.25,70,106.6,108.0,0,119,105.0,113.0,100.225,115.775
1871,set,0.25,71,109.0,109.0,101,120,105.25,113.0,101.45,116.0
1872,set,0.25,72,108.82,109.0,100,119,105.0,113.0,101.0,116.775
1873,set,0.25,73,108.96,109.0,99,120,105.0,113.0,101.225,116.55
1874,set,0.25,74,109.04,108.5,100,120,106.0,113.0,100.45,116.0
1875,set,0.25,75,109.06,109.0,101,120,106.0,112.75,101.0,116.0
1876,set,0.25,76,109.02,109.0,101,121,106.0,112.75,101.0,116.0
1877,set,0.25,77,108.94,109.5,101,121,106.0,113.0,101.0,116.775
1878,set,0.25,78,108.72,109.0,101,120,105.25,112.0,101.225,116.0
1879,set,0.25,79,108.72,108.0,101,120,105.0,112.0,101.225,117.0
1880,set,0.25,80,108.62,108.5,100,120,105.0,112.0,101.225,115.0
1881,set,0.25,81,108.84,109.0,101,120,105.0,112.0,101.0,115.775
1882,set,0.25,82,108.98,109.0,101,121,106.0,113.0,101.0,116.0
1883,set,0.25,83,109.1,109.0,100,120,106.0,113.0,102.0,117.55
1884,set,0.25,84,108.9,109.0,100,120,105.0,112.75,101.225,117.55
1885,set,0.25,85,109.08,109.0,101,121,105.25,112.75,102.0,117.55
1886,set,0.25,86,106.68,108.0,0,121,105.0,112.0,100.45,117.0
1887,set,0.25,87,106.74,108.5,0,120,106.0,112.0,101.225,117.55
1888,set,0.25,88,109.04,109.0,101,120,106.0,112.0,102.225,117.775
1889,set,0.25,89,106.56,108.0,1,120,105.0,112.0,99.45,117.0
1890,set,0.25,90,108.78,108.0,100,119,105.25,112.0,101.0,117.0
1891,set,0.25,91,108.82,109.0,100,119,105.25,112.0,101.225,116.775
1892,set,0.25,92,106.92,109.0,0,119,105.0,112.0,99.675,117.775
1893,set,0.25,93,108.84,109.0,98,120,105.25,111.75,102.0,117.0
1894,set,0.25,94,108.82,109.0,98,119,105.25,112.75,101.225,117.775
1895,set,0.25,95,108.72,108.5,99,119,106.0,112.0,101.225,117.0
1896,set,0.25,96,109.1,109.0,100,119,106.0,112.0,100.675,118.55
1897,set,0.25,97,109.26,109.0,100,120,107.0,112.0,101.225,117.55
1898,set,0.25,98,108.96,109.0,98,120,106.0,111.75,101.225,117.55
1899,set,0.25,99,109.06,109.0,99,120,106.25,112.0,101.0,116.0


==> data/chip_8/sl_3_bl_5/read_stab/read-stability-multiple-times-set-pos-0.3.csv <==
index,action,vread,iteration,curr_mean,curr_median,curr_min,curr_max,curr_q25,curr_q75,curr_q025,curr_q975
1900,set,0.3,0,134.14,134.0,128,147,131.0,136.75,128.0,142.0
1901,set,0.3,1,133.92,133.0,126,147,131.0,137.0,127.225,142.775
1902,set,0.3,2,133.92,133.0,126,148,131.0,137.0,128.0,142.775
1903,set,0.3,3,133.8,133.5,127,145,130.0,137.0,128.0,142.55
1904,set,0.3,4,134.0,133.0,127,147,131.0,137.0,128.0,141.775
1905,set,0.3,5,131.16,133.0,0,147,131.0,136.75,126.225,141.775
1906,set,0.3,6,133.88,133.0,127,146,131.0,136.75,127.225,141.775
1907,set,0.3,7,134.2,133.0,126,148,131.0,137.0,127.0,142.775
1908,set,0.3,8,133.9,133.0,126,147,130.25,136.0,127.225,142.775
1909,set,0.3,9,134.48,133.5,128,147,132.0,136.75,128.0,143.55
1910,set,0.3,10,133.88,133.5,127,147,131.0,136.0,128.0,141.775
1911,set,0.3,11,134.12,133.5,126,148,131.0,137.0,127.0,143.55
1912,set,0.3,12,134.1,134.0,125,148,131.0,136.75,127.0,143.325
1913,set,0.3,13,133.8,133.0,126,148,131.0,136.0,126.225,142.775
1914,set,0.3,14,133.36,133.0,124,148,130.25,136.0,124.45,142.775
1915,set,0.3,15,133.48,133.0,127,148,130.0,136.0,127.0,143.325
1916,set,0.3,16,133.64,133.5,126,148,130.25,136.0,126.225,143.325
1917,set,0.3,17,133.68,133.5,125,147,131.0,136.0,127.0,142.55
1918,set,0.3,18,134.0,134.0,125,148,131.0,137.0,126.225,143.325
1919,set,0.3,19,133.92,133.0,126,148,131.0,136.0,127.0,141.775
1920,set,0.3,20,134.24,133.5,125,146,131.0,136.75,126.675,143.325
1921,set,0.3,21,134.0,133.0,124,146,131.0,136.75,127.45,143.55
1922,set,0.3,22,133.96,133.0,126,148,131.0,137.0,127.225,143.325
1923,set,0.3,23,134.26,134.0,127,148,131.25,136.75,128.0,143.325
1924,set,0.3,24,134.1,134.0,126,148,131.0,136.0,126.225,142.325
1925,set,0.3,25,131.46,134.0,0,147,131.0,136.0,127.0,142.55
1926,set,0.3,26,131.5,133.0,0,148,131.0,136.75,127.225,143.55
1927,set,0.3,27,134.28,134.0,127,149,131.25,136.0,127.0,144.1
1928,set,0.3,28,133.94,133.0,126,148,131.0,137.0,126.225,143.325
1929,set,0.3,29,131.48,133.5,0,148,131.0,136.0,127.0,144.325
1930,set,0.3,30,134.02,133.0,126,147,131.0,137.0,127.225,144.1
1931,set,0.3,31,133.9,133.0,126,148,131.0,136.75,127.0,144.325
1932,set,0.3,32,131.58,133.5,0,147,131.0,136.75,125.45,144.55
1933,set,0.3,33,134.16,133.5,127,147,131.0,137.0,127.0,143.55
1934,set,0.3,34,134.0,133.0,124,147,131.0,136.0,125.675,143.0
1935,set,0.3,35,134.14,133.0,126,148,132.0,136.75,128.0,143.55
1936,set,0.3,36,134.26,134.0,127,149,130.0,137.0,127.225,143.0
1937,set,0.3,37,131.1,133.5,2,149,130.25,135.75,126.0,142.55
1938,set,0.3,38,128.66,133.0,0,148,130.0,136.75,29.12500000000001,144.1
1939,set,0.3,39,134.02,133.5,126,147,131.0,136.75,127.225,144.325
1940,set,0.3,40,131.6,133.0,0,148,131.0,137.0,126.0,143.775
1941,set,0.3,41,134.12,134.0,128,148,131.0,136.75,128.0,143.55
1942,set,0.3,42,134.12,133.5,127,148,131.0,137.0,127.225,142.55
1943,set,0.3,43,133.98,134.0,125,147,131.0,137.0,125.225,143.55
1944,set,0.3,44,134.04,133.5,126,147,131.25,136.0,126.225,142.55
1945,set,0.3,45,134.0,134.0,126,147,131.25,136.0,126.45,141.775
1946,set,0.3,46,134.0,133.5,126,146,131.25,136.75,127.0,142.0
1947,set,0.3,47,134.14,133.0,125,148,131.0,137.0,127.0,142.0
1948,set,0.3,48,134.0,134.0,125,148,131.0,137.0,126.45,142.55
1949,set,0.3,49,134.2,134.0,127,148,132.0,136.0,127.225,141.55
1950,set,0.3,50,134.28,134.0,126,148,131.25,136.75,127.0,142.55
1951,set,0.3,51,133.84,133.5,126,148,130.0,136.0,127.225,141.775
1952,set,0.3,52,131.16,133.0,1,149,131.0,136.75,125.0,143.775
1953,set,0.3,53,134.1,133.5,125,148,131.25,136.0,125.675,143.55
1954,set,0.3,54,134.18,133.0,123,149,132.0,137.75,127.225,143.0
1955,set,0.3,55,131.68,134.0,0,149,131.0,136.75,125.45,142.775
1956,set,0.3,56,134.42,134.0,124,149,132.0,136.0,126.225,143.0
1957,set,0.3,57,134.22,133.5,125,149,132.0,136.75,127.225,143.0
1958,set,0.3,58,134.26,134.0,125,149,131.25,136.0,125.675,142.775
1959,set,0.3,59,134.08,134.0,125,149,131.0,136.0,126.45,142.55
1960,set,0.3,60,134.1,134.0,125,148,132.0,136.0,127.0,141.775
1961,set,0.3,61,134.22,134.0,123,148,131.25,136.75,126.225,141.775
1962,set,0.3,62,133.78,133.0,123,148,131.0,136.0,125.225,141.0
1963,set,0.3,63,134.32,134.0,125,149,131.25,136.0,126.45,142.0
1964,set,0.3,64,134.38,134.0,124,148,132.0,137.0,127.0,143.0
1965,set,0.3,65,134.18,134.0,124,149,131.25,137.0,125.675,142.0
1966,set,0.3,66,134.2,133.0,125,149,131.25,137.0,125.45,142.55
1967,set,0.3,67,133.98,133.5,124,149,131.0,137.0,125.675,141.775
1968,set,0.3,68,134.28,134.0,122,149,131.0,137.0,126.225,142.775
1969,set,0.3,69,134.18,133.5,125,149,131.0,136.75,125.225,142.775
1970,set,0.3,70,133.94,134.0,124,149,131.0,136.75,125.225,142.775
1971,set,0.3,71,134.04,133.0,122,149,131.0,136.75,126.45,141.775
1972,set,0.3,72,133.86,133.5,125,149,131.0,136.0,126.0,141.0
1973,set,0.3,73,134.36,133.5,125,149,132.0,137.75,125.45,143.775
1974,set,0.3,74,134.0,133.0,123,148,131.0,136.0,126.0,143.775
1975,set,0.3,75,133.96,134.0,125,150,131.0,135.75,128.0,142.775
1976,set,0.3,76,134.0,134.0,125,150,131.0,136.0,125.45,143.0
1977,set,0.3,77,133.9,133.0,125,150,131.0,136.0,128.0,141.0
1978,set,0.3,78,134.02,134.0,126,150,130.0,136.0,128.225,143.775
1979,set,0.3,79,134.06,134.0,126,150,131.0,136.75,126.225,142.775
1980,set,0.3,80,133.96,133.0,126,148,131.0,137.0,127.0,144.0
1981,set,0.3,81,133.9,134.0,126,149,130.25,136.75,126.45,141.775
1982,set,0.3,82,133.66,133.0,126,148,131.0,136.75,126.225,141.775
1983,set,0.3,83,133.72,133.0,126,149,131.0,136.75,127.225,143.325
1984,set,0.3,84,133.56,132.0,126,149,131.0,136.0,127.0,141.0
1985,set,0.3,85,133.82,132.5,125,149,131.0,137.0,126.225,142.0
1986,set,0.3,86,133.96,133.5,125,150,131.0,137.0,126.45,142.0
1987,set,0.3,87,133.86,133.0,125,150,131.0,137.0,126.45,142.775
1988,set,0.3,88,133.84,133.0,125,149,131.0,136.0,126.45,142.775
1989,set,0.3,89,134.04,133.0,125,149,131.0,136.75,126.225,142.55
1990,set,0.3,90,133.82,133.0,126,149,131.0,136.0,127.225,142.0
1991,set,0.3,91,133.9,133.0,126,149,131.0,137.0,126.225,142.0
1992,set,0.3,92,133.94,133.0,126,150,131.0,137.0,128.0,142.775
1993,set,0.3,93,131.32,133.5,2,148,131.0,136.75,127.0,142.55
1994,set,0.3,94,133.98,133.0,126,148,131.0,137.0,126.0,143.0
1995,set,0.3,95,133.74,132.0,126,149,131.0,136.75,127.225,142.55
1996,set,0.3,96,133.86,133.0,127,150,131.0,136.75,127.0,142.0
1997,set,0.3,97,133.94,133.0,125,150,131.0,135.75,127.0,143.775
1998,set,0.3,98,133.86,133.0,125,148,130.25,136.0,127.225,143.55
1999,set,0.3,99,134.1,133.0,125,149,131.0,136.75,128.225,143.775


==> data/chip_8/sl_4_bl_2/gen_csv/cycle-to-cycle-gen-V-0.1.csv <==
,curr_reset_x,curr_reset_cdf,curr_set_x,curr_set_cdf
0,-29.69,0.06,-45.53,0.01
1,-29.38,0.06,-45.06,0.01
2,-29.07,0.06,-44.59,0.02
3,-28.76,0.09,-44.12,0.02
4,-28.45,0.09,-43.65,0.04
5,-28.14,0.09,-43.18,0.04
6,-27.83,0.16,-42.71,0.23
7,-27.52,0.16,-42.24,0.23
8,-27.21,0.16,-41.77,0.52
9,-26.9,0.25,-41.3,0.52
10,-26.59,0.25,-40.83,0.9
11,-26.28,0.25,-40.36,0.9
12,-25.97,0.29,-39.89,0.99
13,-25.66,0.29,-39.42,0.99
14,-25.35,0.29,-38.95,0.99
15,-25.04,0.29,-38.480000000000004,0.99
16,-24.73,0.32999999999999996,-38.01,0.99
17,-24.42,0.32999999999999996,-37.54,0.99
18,-24.11,0.32999999999999996,-37.07,0.99
19,-23.8,0.36,-36.6,0.99
20,-23.490000000000002,0.36,-36.13,0.99
21,-23.18,0.36,-35.66,0.99
22,-22.87,0.38,-35.19,0.99
23,-22.560000000000002,0.38,-34.72,0.99
24,-22.25,0.38,-34.25,0.99
25,-21.939999999999998,0.4,-33.78,0.99
26,-21.630000000000003,0.4,-33.31,0.99
27,-21.32,0.4,-32.84,0.99
28,-21.009999999999998,0.4,-32.370000000000005,0.99
29,-20.7,0.41000000000000003,-31.9,0.99
30,-20.39,0.41000000000000003,-31.43,0.99
31,-20.08,0.41000000000000003,-30.96,0.99
32,-19.77,0.42000000000000004,-30.490000000000002,0.99
33,-19.46,0.42000000000000004,-30.020000000000003,0.99
34,-19.15,0.42000000000000004,-29.55,0.99
35,-18.84,0.42000000000000004,-29.080000000000002,0.99
36,-18.53,0.42000000000000004,-28.61,0.99
37,-18.22,0.42000000000000004,-28.14,0.99
38,-17.91,0.42000000000000004,-27.67,0.99
39,-17.6,0.42000000000000004,-27.200000000000003,0.99
40,-17.29,0.42000000000000004,-26.73,0.99
41,-16.98,0.42000000000000004,-26.26,0.99
42,-16.67,0.42000000000000004,-25.790000000000003,0.99
43,-16.36,0.42000000000000004,-25.32,0.99
44,-16.05,0.42000000000000004,-24.85,0.99
45,-15.74,0.42000000000000004,-24.380000000000003,0.99
46,-15.43,0.42000000000000004,-23.91,0.99
47,-15.120000000000001,0.42000000000000004,-23.44,0.99
48,-14.81,0.42000000000000004,-22.970000000000002,0.99
49,-14.5,0.42000000000000004,-22.5,0.99
50,-14.19,0.42000000000000004,-22.03,0.99
51,-13.879999999999999,0.42000000000000004,-21.560000000000002,0.99
52,-13.57,0.42000000000000004,-21.09,0.99
53,-13.260000000000002,0.42000000000000004,-20.62,0.99
54,-12.95,0.42000000000000004,-20.150000000000002,0.99
55,-12.64,0.42000000000000004,-19.68,0.99
56,-12.330000000000002,0.42000000000000004,-19.21,0.99
57,-12.02,0.42000000000000004,-18.740000000000002,0.99
58,-11.71,0.42000000000000004,-18.270000000000003,0.99
59,-11.399999999999999,0.42000000000000004,-17.8,0.99
60,-11.09,0.42000000000000004,-17.330000000000002,0.99
61,-10.780000000000001,0.42000000000000004,-16.860000000000003,0.99
62,-10.469999999999999,0.42000000000000004,-16.39,0.99
63,-10.16,0.42000000000000004,-15.920000000000002,0.99
64,-9.850000000000001,0.43000000000000005,-15.450000000000003,0.99
65,-9.54,0.43000000000000005,-14.98,0.99
66,-9.23,0.43000000000000005,-14.510000000000002,0.99
67,-8.920000000000002,0.43000000000000005,-14.040000000000003,0.99
68,-8.61,0.43000000000000005,-13.57,0.99
69,-8.3,0.43000000000000005,-13.100000000000001,0.99
70,-7.989999999999998,0.43000000000000005,-12.630000000000003,0.99
71,-7.68,0.43000000000000005,-12.160000000000004,0.99
72,-7.370000000000001,0.43000000000000005,-11.690000000000005,0.99
73,-7.059999999999999,0.43000000000000005,-11.219999999999999,0.99
74,-6.75,0.43000000000000005,-10.75,0.99
75,-6.440000000000001,0.43000000000000005,-10.280000000000001,0.99
76,-6.129999999999999,0.43000000000000005,-9.810000000000002,0.99
77,-5.82,0.43000000000000005,-9.340000000000003,0.99
78,-5.510000000000002,0.43000000000000005,-8.870000000000005,0.99
79,-5.199999999999999,0.43000000000000005,-8.400000000000006,0.99
80,-4.890000000000001,0.43000000000000005,-7.93,0.99
81,-4.580000000000002,0.43000000000000005,-7.460000000000001,0.99
82,-4.27,0.43000000000000005,-6.990000000000002,0.99
83,-3.960000000000001,0.43000000000000005,-6.520000000000003,0.99
84,-3.6499999999999986,0.43000000000000005,-6.050000000000004,0.99
85,-3.34,0.43000000000000005,-5.580000000000005,0.99
86,-3.030000000000001,0.43000000000000005,-5.109999999999999,0.99
87,-2.719999999999999,0.43000000000000005,-4.640000000000001,0.99
88,-2.41,0.43000000000000005,-4.170000000000002,0.99
89,-2.1000000000000014,0.43000000000000005,-3.700000000000003,0.99
90,-1.7899999999999991,0.45000000000000007,-3.230000000000004,0.99
91,-1.4800000000000004,0.45000000000000007,-2.760000000000005,0.99
92,-1.1700000000000017,0.45000000000000007,-2.289999999999999,0.99
93,-0.8599999999999994,0.4600000000000001,-1.8200000000000003,0.99
94,-0.5500000000000007,0.4600000000000001,-1.3500000000000014,0.99
95,-0.240000000000002,0.4600000000000001,-0.8800000000000026,0.99
96,0.07000000000000028,0.9900000000000001,-0.4100000000000037,0.99
97,0.379999999999999,0.9900000000000001,0.05999999999999517,0.99
98,0.6900000000000013,0.9900000000000001,0.529999999999994,0.99
99,1.0,1.0,1.0,1.0


==> data/chip_8/sl_4_bl_2/gen_csv/cycle-to-cycle-gen-V-0.15.csv <==
,curr_reset_x,curr_reset_cdf,curr_set_x,curr_set_cdf
0,-60.39,0.01,-69.9,0.01
1,-59.78,0.01,-69.8,0.01
2,-59.17,0.01,-69.7,0.01
3,-58.56,0.01,-69.6,0.01
4,-57.95,0.01,-69.5,0.01
5,-57.34,0.01,-69.4,0.01
6,-56.730000000000004,0.01,-69.3,0.01
7,-56.12,0.01,-69.2,0.01
8,-55.51,0.01,-69.1,0.01
9,-54.9,0.01,-69.0,0.01
10,-54.29,0.01,-68.9,0.01
11,-53.68,0.01,-68.8,0.01
12,-53.07,0.01,-68.7,0.01
13,-52.46,0.01,-68.6,0.01
14,-51.85,0.01,-68.5,0.01
15,-51.24,0.01,-68.4,0.01
16,-50.63,0.01,-68.3,0.01
17,-50.019999999999996,0.01,-68.2,0.01
18,-49.41,0.01,-68.1,0.01
19,-48.8,0.01,-68.0,0.01
20,-48.19,0.01,-67.9,0.02
21,-47.58,0.02,-67.8,0.02
22,-46.97,0.02,-67.7,0.02
23,-46.36,0.02,-67.6,0.02
24,-45.75,0.02,-67.5,0.02
25,-45.14,0.02,-67.4,0.02
26,-44.53,0.03,-67.3,0.02
27,-43.92,0.05,-67.2,0.02
28,-43.31,0.05,-67.1,0.02
29,-42.7,0.07,-67.0,0.02
30,-42.09,0.07,-66.9,0.03
31,-41.480000000000004,0.12000000000000001,-66.8,0.03
32,-40.870000000000005,0.19,-66.7,0.03
33,-40.260000000000005,0.19,-66.6,0.03
34,-39.650000000000006,0.22,-66.5,0.03
35,-39.04,0.22,-66.4,0.03
36,-38.43,0.28,-66.3,0.03
37,-37.82,0.32,-66.2,0.03
38,-37.21,0.32,-66.1,0.03
39,-36.6,0.35,-66.0,0.03
40,-35.99,0.35,-65.9,0.04
41,-35.379999999999995,0.35,-65.8,0.04
42,-34.769999999999996,0.37,-65.7,0.04
43,-34.16,0.37,-65.6,0.04
44,-33.55,0.38,-65.5,0.04
45,-32.94,0.4,-65.4,0.04
46,-32.33,0.4,-65.3,0.04
47,-31.72,0.41000000000000003,-65.2,0.04
48,-31.11,0.41000000000000003,-65.1,0.04
49,-30.5,0.42000000000000004,-65.0,0.04
50,-29.89,0.42000000000000004,-64.9,0.18000000000000002
51,-29.28,0.42000000000000004,-64.8,0.18000000000000002
52,-28.67,0.42000000000000004,-64.7,0.18000000000000002
53,-28.060000000000002,0.42000000000000004,-64.6,0.18000000000000002
54,-27.450000000000003,0.42000000000000004,-64.5,0.18000000000000002
55,-26.840000000000003,0.42000000000000004,-64.4,0.18000000000000002
56,-26.230000000000004,0.42000000000000004,-64.3,0.18000000000000002
57,-25.619999999999997,0.42000000000000004,-64.2,0.18000000000000002
58,-25.009999999999998,0.42000000000000004,-64.1,0.18000000000000002
59,-24.4,0.42000000000000004,-64.0,0.18000000000000002
60,-23.79,0.42000000000000004,-63.9,0.31000000000000005
61,-23.18,0.42000000000000004,-63.8,0.31000000000000005
62,-22.57,0.42000000000000004,-63.7,0.31000000000000005
63,-21.96,0.42000000000000004,-63.6,0.31000000000000005
64,-21.35,0.42000000000000004,-63.5,0.31000000000000005
65,-20.740000000000002,0.42000000000000004,-63.4,0.31000000000000005
66,-20.130000000000003,0.42000000000000004,-63.3,0.31000000000000005
67,-19.520000000000003,0.43000000000000005,-63.2,0.31000000000000005
68,-18.910000000000004,0.43000000000000005,-63.1,0.31000000000000005
69,-18.300000000000004,0.43000000000000005,-63.0,0.31000000000000005
70,-17.689999999999998,0.43000000000000005,-62.9,0.53
71,-17.08,0.43000000000000005,-62.8,0.53
72,-16.47,0.43000000000000005,-62.7,0.53
73,-15.86,0.43000000000000005,-62.6,0.53
74,-15.25,0.43000000000000005,-62.5,0.53
75,-14.64,0.43000000000000005,-62.4,0.53
76,-14.030000000000001,0.43000000000000005,-62.3,0.53
77,-13.420000000000002,0.43000000000000005,-62.2,0.53
78,-12.810000000000002,0.43000000000000005,-62.1,0.53
79,-12.200000000000003,0.43000000000000005,-62.0,0.53
80,-11.590000000000003,0.43000000000000005,-61.9,0.8500000000000001
81,-10.980000000000004,0.43000000000000005,-61.8,0.8500000000000001
82,-10.370000000000005,0.43000000000000005,-61.7,0.8500000000000001
83,-9.759999999999998,0.43000000000000005,-61.6,0.8500000000000001
84,-9.149999999999999,0.43000000000000005,-61.5,0.8500000000000001
85,-8.54,0.43000000000000005,-61.4,0.8500000000000001
86,-7.93,0.43000000000000005,-61.3,0.8500000000000001
87,-7.32,0.43000000000000005,-61.2,0.8500000000000001
88,-6.710000000000001,0.43000000000000005,-61.1,0.8500000000000001
89,-6.100000000000001,0.43000000000000005,-61.0,0.8500000000000001
90,-5.490000000000002,0.43000000000000005,-60.9,0.9900000000000001
91,-4.880000000000003,0.43000000000000005,-60.8,0.9900000000000001
92,-4.270000000000003,0.43000000000000005,-60.7,0.9900000000000001
93,-3.6600000000000037,0.44000000000000006,-60.6,0.9900000000000001
94,-3.0500000000000043,0.44000000000000006,-60.5,0.9900000000000001
95,-2.4399999999999977,0.44000000000000006,-60.4,0.9900000000000001
96,-1.8299999999999983,0.4600000000000001,-60.3,0.9900000000000001
97,-1.2199999999999989,0.4600000000000001,-60.2,0.9900000000000001
98,-0.6099999999999994,0.5000000000000001,-60.1,0.9900000000000001
99,0.0,1.0,-60.0,1.0


==> data/chip_8/sl_4_bl_2/gen_csv/cycle-to-cycle-gen-V-0.2.csv <==
,curr_reset_x,curr_reset_cdf,curr_set_x,curr_set_cdf
0,-63.36,0.01,-88.91,0.01
1,-62.72,0.01,-88.82,0.01
2,-62.08,0.01,-88.73,0.01
3,-61.44,0.01,-88.64,0.01
4,-60.8,0.03,-88.55,0.01
5,-60.16,0.03,-88.46,0.01
6,-59.519999999999996,0.04,-88.37,0.01
7,-58.88,0.07,-88.28,0.01
8,-58.24,0.07,-88.19,0.01
9,-57.6,0.09000000000000001,-88.1,0.01
10,-56.96,0.11000000000000001,-88.01,0.01
11,-56.32,0.11000000000000001,-87.92,0.060000000000000005
12,-55.68,0.17,-87.83,0.060000000000000005
13,-55.04,0.17,-87.74,0.060000000000000005
14,-54.4,0.18000000000000002,-87.65,0.060000000000000005
15,-53.76,0.24000000000000002,-87.56,0.060000000000000005
16,-53.12,0.24000000000000002,-87.47,0.060000000000000005
17,-52.480000000000004,0.31000000000000005,-87.38,0.060000000000000005
18,-51.84,0.3400000000000001,-87.29,0.060000000000000005
19,-51.2,0.3400000000000001,-87.2,0.060000000000000005
20,-50.56,0.3600000000000001,-87.11,0.060000000000000005
21,-49.92,0.3800000000000001,-87.02,0.060000000000000005
22,-49.28,0.3800000000000001,-86.93,0.12
23,-48.64,0.3800000000000001,-86.84,0.12
24,-48.0,0.3800000000000001,-86.75,0.12
25,-47.36,0.3900000000000001,-86.66,0.12
26,-46.72,0.3900000000000001,-86.57,0.12
27,-46.08,0.3900000000000001,-86.48,0.12
28,-45.44,0.3900000000000001,-86.39,0.12
29,-44.8,0.41000000000000014,-86.3,0.12
30,-44.16,0.41000000000000014,-86.21,0.12
31,-43.519999999999996,0.41000000000000014,-86.12,0.12
32,-42.879999999999995,0.42000000000000015,-86.03,0.12
33,-42.239999999999995,0.42000000000000015,-85.94,0.19
34,-41.599999999999994,0.42000000000000015,-85.85,0.19
35,-40.96,0.43000000000000016,-85.76,0.19
36,-40.32,0.43000000000000016,-85.67,0.19
37,-39.68,0.43000000000000016,-85.58,0.19
38,-39.04,0.43000000000000016,-85.49,0.19
39,-38.4,0.43000000000000016,-85.4,0.19
40,-37.76,0.43000000000000016,-85.31,0.19
41,-37.120000000000005,0.43000000000000016,-85.22,0.19
42,-36.480000000000004,0.43000000000000016,-85.13,0.19
43,-35.84,0.43000000000000016,-85.04,0.19
44,-35.2,0.43000000000000016,-84.95,0.3
45,-34.56,0.43000000000000016,-84.86,0.3
46,-33.92,0.43000000000000016,-84.77,0.3
47,-33.28,0.43000000000000016,-84.68,0.3
48,-32.64,0.43000000000000016,-84.59,0.3
49,-32.0,0.43000000000000016,-84.5,0.3
50,-31.36,0.43000000000000016,-84.41,0.3
51,-30.72,0.43000000000000016,-84.32,0.3
52,-30.08,0.43000000000000016,-84.23,0.3
53,-29.439999999999998,0.43000000000000016,-84.14,0.3
54,-28.799999999999997,0.43000000000000016,-84.05,0.3
55,-28.159999999999997,0.43000000000000016,-83.96,0.49
56,-27.519999999999996,0.43000000000000016,-83.87,0.49
57,-26.880000000000003,0.43000000000000016,-83.78,0.49
58,-26.240000000000002,0.43000000000000016,-83.69,0.49
59,-25.6,0.43000000000000016,-83.6,0.49
60,-24.96,0.43000000000000016,-83.51,0.49
61,-24.32,0.43000000000000016,-83.42,0.49
62,-23.68,0.43000000000000016,-83.33,0.49
63,-23.04,0.43000000000000016,-83.24,0.49
64,-22.4,0.43000000000000016,-83.15,0.49
65,-21.759999999999998,0.43000000000000016,-83.06,0.49
66,-21.119999999999997,0.43000000000000016,-82.97,0.63
67,-20.479999999999997,0.43000000000000016,-82.88,0.63
68,-19.839999999999996,0.43000000000000016,-82.79,0.63
69,-19.199999999999996,0.43000000000000016,-82.7,0.63
70,-18.560000000000002,0.43000000000000016,-82.61,0.63
71,-17.92,0.43000000000000016,-82.52,0.63
72,-17.28,0.43000000000000016,-82.43,0.63
73,-16.64,0.43000000000000016,-82.34,0.63
74,-16.0,0.43000000000000016,-82.25,0.63
75,-15.36,0.43000000000000016,-82.16,0.63
76,-14.719999999999999,0.43000000000000016,-82.07,0.63
77,-14.079999999999998,0.43000000000000016,-81.98,0.91
78,-13.439999999999998,0.43000000000000016,-81.89,0.91
79,-12.799999999999997,0.43000000000000016,-81.8,0.91
80,-12.159999999999997,0.43000000000000016,-81.71,0.91
81,-11.519999999999996,0.44000000000000017,-81.62,0.91
82,-10.879999999999995,0.44000000000000017,-81.53,0.91
83,-10.240000000000002,0.44000000000000017,-81.44,0.91
84,-9.600000000000001,0.44000000000000017,-81.35,0.91
85,-8.96,0.44000000000000017,-81.26,0.91
86,-8.32,0.44000000000000017,-81.17,0.91
87,-7.68,0.44000000000000017,-81.08,0.91
88,-7.039999999999999,0.44000000000000017,-80.99,0.99
89,-6.399999999999999,0.44000000000000017,-80.9,0.99
90,-5.759999999999998,0.44000000000000017,-80.81,0.99
91,-5.119999999999997,0.44000000000000017,-80.72,0.99
92,-4.479999999999997,0.44000000000000017,-80.63,0.99
93,-3.8399999999999963,0.44000000000000017,-80.54,0.99
94,-3.1999999999999957,0.44000000000000017,-80.45,0.99
95,-2.5600000000000023,0.44000000000000017,-80.36,0.99
96,-1.9200000000000017,0.4600000000000002,-80.27,0.99
97,-1.2800000000000011,0.4600000000000002,-80.18,0.99
98,-0.6400000000000006,0.4900000000000002,-80.09,0.99
99,0.0,1.0000000000000002,-80.0,1.0


==> data/chip_8/sl_4_bl_2/gen_csv/cycle-to-cycle-gen-V-0.25.csv <==
,curr_reset_x,curr_reset_cdf,curr_set_x,curr_set_cdf
0,-80.19,0.01,-110.91,0.01
1,-79.38,0.01,-110.82,0.01
2,-78.57,0.01,-110.73,0.01
3,-77.76,0.01,-110.64,0.01
4,-76.95,0.02,-110.55,0.01
5,-76.14,0.02,-110.46,0.01
6,-75.33,0.03,-110.37,0.01
7,-74.52,0.05,-110.28,0.01
8,-73.71,0.05,-110.19,0.01
9,-72.9,0.07,-110.1,0.01
10,-72.09,0.07,-110.01,0.01
11,-71.28,0.1,-109.92,0.05
12,-70.47,0.14,-109.83,0.05
13,-69.66,0.17,-109.74,0.05
14,-68.85,0.23,-109.65,0.05
15,-68.03999999999999,0.23,-109.56,0.05
16,-67.23,0.27,-109.47,0.05
17,-66.42,0.28,-109.38,0.05
18,-65.61,0.31000000000000005,-109.29,0.05
19,-64.8,0.32000000000000006,-109.2,0.05
20,-63.989999999999995,0.36000000000000004,-109.11,0.05
21,-63.18,0.36000000000000004,-109.02,0.05
22,-62.37,0.36000000000000004,-108.93,0.08
23,-61.56,0.38000000000000006,-108.84,0.08
24,-60.75,0.39000000000000007,-108.75,0.08
25,-59.94,0.39000000000000007,-108.66,0.08
26,-59.129999999999995,0.39000000000000007,-108.57,0.08
27,-58.32,0.39000000000000007,-108.48,0.08
28,-57.51,0.39000000000000007,-108.39,0.08
29,-56.7,0.39000000000000007,-108.3,0.08
30,-55.89,0.39000000000000007,-108.21,0.08
31,-55.08,0.39000000000000007,-108.12,0.08
32,-54.269999999999996,0.39000000000000007,-108.03,0.08
33,-53.459999999999994,0.4000000000000001,-107.94,0.15000000000000002
34,-52.65,0.4000000000000001,-107.85,0.15000000000000002
35,-51.839999999999996,0.4000000000000001,-107.76,0.15000000000000002
36,-51.03,0.4000000000000001,-107.67,0.15000000000000002
37,-50.22,0.4000000000000001,-107.58,0.15000000000000002
38,-49.41,0.4100000000000001,-107.49,0.15000000000000002
39,-48.599999999999994,0.4100000000000001,-107.4,0.15000000000000002
40,-47.79,0.4100000000000001,-107.31,0.15000000000000002
41,-46.98,0.4100000000000001,-107.22,0.15000000000000002
42,-46.169999999999995,0.4100000000000001,-107.13,0.15000000000000002
43,-45.36,0.4100000000000001,-107.04,0.15000000000000002
44,-44.55,0.4100000000000001,-106.95,0.19000000000000003
45,-43.739999999999995,0.4100000000000001,-106.86,0.19000000000000003
46,-42.93,0.4100000000000001,-106.77,0.19000000000000003
47,-42.12,0.4100000000000001,-106.68,0.19000000000000003
48,-41.309999999999995,0.4100000000000001,-106.59,0.19000000000000003
49,-40.5,0.4100000000000001,-106.5,0.19000000000000003
50,-39.69,0.4100000000000001,-106.41,0.19000000000000003
51,-38.879999999999995,0.4100000000000001,-106.32,0.19000000000000003
52,-38.07,0.4100000000000001,-106.23,0.19000000000000003
53,-37.26,0.4100000000000001,-106.14,0.19000000000000003
54,-36.449999999999996,0.4100000000000001,-106.05,0.19000000000000003
55,-35.64,0.4100000000000001,-105.96,0.30000000000000004
56,-34.83,0.4100000000000001,-105.87,0.30000000000000004
57,-34.019999999999996,0.4100000000000001,-105.78,0.30000000000000004
58,-33.209999999999994,0.4100000000000001,-105.69,0.30000000000000004
59,-32.4,0.4100000000000001,-105.6,0.30000000000000004
60,-31.589999999999996,0.4100000000000001,-105.51,0.30000000000000004
61,-30.779999999999994,0.4100000000000001,-105.42,0.30000000000000004
62,-29.97,0.4100000000000001,-105.33,0.30000000000000004
63,-29.159999999999997,0.4100000000000001,-105.24,0.30000000000000004
64,-28.349999999999994,0.4100000000000001,-105.15,0.30000000000000004
65,-27.54,0.4100000000000001,-105.06,0.30000000000000004
66,-26.729999999999997,0.4100000000000001,-104.97,0.45000000000000007
67,-25.919999999999995,0.4100000000000001,-104.88,0.45000000000000007
68,-25.11,0.4100000000000001,-104.79,0.45000000000000007
69,-24.299999999999997,0.4100000000000001,-104.7,0.45000000000000007
70,-23.489999999999995,0.4100000000000001,-104.61,0.45000000000000007
71,-22.679999999999993,0.4100000000000001,-104.52,0.45000000000000007
72,-21.869999999999997,0.4100000000000001,-104.43,0.45000000000000007
73,-21.059999999999995,0.4100000000000001,-104.34,0.45000000000000007
74,-20.249999999999993,0.4100000000000001,-104.25,0.45000000000000007
75,-19.439999999999998,0.4100000000000001,-104.16,0.45000000000000007
76,-18.629999999999995,0.4100000000000001,-104.07,0.45000000000000007
77,-17.819999999999993,0.4100000000000001,-103.98,0.7200000000000001
78,-17.009999999999998,0.4100000000000001,-103.89,0.7200000000000001
79,-16.19999999999999,0.4100000000000001,-103.8,0.7200000000000001
80,-15.39,0.4100000000000001,-103.71,0.7200000000000001
81,-14.579999999999998,0.4100000000000001,-103.62,0.7200000000000001
82,-13.769999999999996,0.4100000000000001,-103.53,0.7200000000000001
83,-12.959999999999994,0.4100000000000001,-103.44,0.7200000000000001
84,-12.149999999999991,0.4100000000000001,-103.35,0.7200000000000001
85,-11.33999999999999,0.4100000000000001,-103.26,0.7200000000000001
86,-10.530000000000001,0.4100000000000001,-103.17,0.7200000000000001
87,-9.719999999999999,0.4100000000000001,-103.08,0.7200000000000001
88,-8.909999999999997,0.4100000000000001,-102.99,0.9000000000000001
89,-8.099999999999994,0.4100000000000001,-102.9,0.9000000000000001
90,-7.289999999999992,0.4100000000000001,-102.81,0.9000000000000001
91,-6.47999999999999,0.4100000000000001,-102.72,0.9000000000000001
92,-5.670000000000002,0.4100000000000001,-102.63,0.9000000000000001
93,-4.859999999999999,0.4100000000000001,-102.54,0.9000000000000001
94,-4.049999999999997,0.4100000000000001,-102.45,0.9000000000000001
95,-3.239999999999995,0.4100000000000001,-102.36,0.9000000000000001
96,-2.4299999999999926,0.4100000000000001,-102.27,0.9000000000000001
97,-1.6199999999999903,0.4200000000000001,-102.18,0.9000000000000001
98,-0.8099999999999881,0.5000000000000001,-102.09,0.9000000000000001
99,0.0,1.0,-102.0,1.0000000000000002


==> data/chip_8/sl_4_bl_2/gen_csv/cycle-to-cycle-gen-V-0.3.csv <==
,curr_reset_x,curr_reset_cdf,curr_set_x,curr_set_cdf
0,-132.66,0.01,-133.64,0.02
1,-131.32,0.01,-132.28,0.03
2,-129.98,0.01,-130.92,0.09
3,-128.64,0.01,-129.56,0.15
4,-127.3,0.01,-128.2,0.2
5,-125.96,0.01,-126.84,0.39
6,-124.62,0.01,-125.48,0.5
7,-123.28,0.01,-124.12,0.72
8,-121.94,0.01,-122.76,0.95
9,-120.6,0.01,-121.4,0.99
10,-119.26,0.01,-120.03999999999999,0.99
11,-117.92,0.01,-118.68,0.99
12,-116.58,0.01,-117.32,0.99
13,-115.24,0.01,-115.96,0.99
14,-113.9,0.01,-114.6,0.99
15,-112.56,0.01,-113.24,0.99
16,-111.22,0.01,-111.88,0.99
17,-109.88,0.01,-110.52,0.99
18,-108.53999999999999,0.01,-109.16,0.99
19,-107.2,0.01,-107.8,0.99
20,-105.86,0.01,-106.44,0.99
21,-104.52,0.01,-105.08,0.99
22,-103.18,0.01,-103.72,0.99
23,-101.84,0.01,-102.36,0.99
24,-100.5,0.01,-101.0,0.99
25,-99.16,0.01,-99.64,0.99
26,-97.82,0.01,-98.28,0.99
27,-96.47999999999999,0.01,-96.91999999999999,0.99
28,-95.14,0.01,-95.56,0.99
29,-93.8,0.02,-94.19999999999999,0.99
30,-92.46000000000001,0.02,-92.84,0.99
31,-91.12,0.04,-91.47999999999999,0.99
32,-89.78,0.04,-90.12,0.99
33,-88.44,0.04,-88.75999999999999,0.99
34,-87.1,0.08,-87.4,0.99
35,-85.75999999999999,0.09,-86.03999999999999,0.99
36,-84.41999999999999,0.11,-84.68,0.99
37,-83.08,0.16,-83.32,0.99
38,-81.74,0.25,-81.96,0.99
39,-80.4,0.25,-80.6,0.99
40,-79.06,0.28,-79.24,0.99
41,-77.72,0.30000000000000004,-77.88,0.99
42,-76.38,0.32000000000000006,-76.52,0.99
43,-75.03999999999999,0.32000000000000006,-75.16,0.99
44,-73.69999999999999,0.32000000000000006,-73.8,0.99
45,-72.36,0.33000000000000007,-72.44,0.99
46,-71.02,0.33000000000000007,-71.08,0.99
47,-69.67999999999999,0.33000000000000007,-69.72,0.99
48,-68.33999999999999,0.33000000000000007,-68.36,0.99
49,-67.0,0.33000000000000007,-67.0,0.99
50,-65.66,0.3500000000000001,-65.64,0.99
51,-64.32,0.3500000000000001,-64.28,0.99
52,-62.97999999999999,0.3800000000000001,-62.92,0.99
53,-61.64,0.3900000000000001,-61.55999999999999,0.99
54,-60.3,0.3900000000000001,-60.19999999999999,0.99
55,-58.959999999999994,0.3900000000000001,-58.83999999999999,0.99
56,-57.61999999999999,0.3900000000000001,-57.47999999999999,0.99
57,-56.28,0.3900000000000001,-56.11999999999999,0.99
58,-54.94,0.3900000000000001,-54.75999999999999,0.99
59,-53.599999999999994,0.3900000000000001,-53.39999999999999,0.99
60,-52.25999999999999,0.3900000000000001,-52.03999999999999,0.99
61,-50.92,0.3900000000000001,-50.67999999999999,0.99
62,-49.58,0.3900000000000001,-49.31999999999999,0.99
63,-48.239999999999995,0.3900000000000001,-47.959999999999994,0.99
64,-46.89999999999999,0.40000000000000013,-46.599999999999994,0.99
65,-45.55999999999999,0.40000000000000013,-45.239999999999995,0.99
66,-44.22,0.40000000000000013,-43.879999999999995,0.99
67,-42.879999999999995,0.40000000000000013,-42.519999999999996,0.99
68,-41.53999999999999,0.40000000000000013,-41.16,0.99
69,-40.19999999999999,0.40000000000000013,-39.8,0.99
70,-38.86,0.40000000000000013,-38.44,0.99
71,-37.519999999999996,0.40000000000000013,-37.08,0.99
72,-36.17999999999999,0.40000000000000013,-35.72,0.99
73,-34.83999999999999,0.40000000000000013,-34.36,0.99
74,-33.5,0.41000000000000014,-32.999999999999986,0.99
75,-32.16,0.41000000000000014,-31.639999999999986,0.99
76,-30.819999999999993,0.41000000000000014,-30.279999999999987,0.99
77,-29.47999999999999,0.41000000000000014,-28.919999999999987,0.99
78,-28.14,0.41000000000000014,-27.559999999999988,0.99
79,-26.799999999999997,0.41000000000000014,-26.19999999999999,0.99
80,-25.459999999999994,0.41000000000000014,-24.83999999999999,0.99
81,-24.11999999999999,0.41000000000000014,-23.47999999999999,0.99
82,-22.779999999999987,0.41000000000000014,-22.11999999999999,0.99
83,-21.439999999999998,0.41000000000000014,-20.75999999999999,0.99
84,-20.099999999999994,0.42000000000000015,-19.39999999999999,0.99
85,-18.75999999999999,0.42000000000000015,-18.039999999999992,0.99
86,-17.419999999999987,0.42000000000000015,-16.679999999999993,0.99
87,-16.08,0.42000000000000015,-15.319999999999993,0.99
88,-14.739999999999995,0.42000000000000015,-13.959999999999994,0.99
89,-13.399999999999991,0.42000000000000015,-12.599999999999994,0.99
90,-12.059999999999988,0.42000000000000015,-11.239999999999995,0.99
91,-10.719999999999999,0.42000000000000015,-9.879999999999995,0.99
92,-9.379999999999995,0.42000000000000015,-8.519999999999996,0.99
93,-8.039999999999992,0.42000000000000015,-7.159999999999997,0.99
94,-6.699999999999989,0.42000000000000015,-5.799999999999983,0.99
95,-5.359999999999985,0.42000000000000015,-4.439999999999998,0.99
96,-4.019999999999982,0.42000000000000015,-3.079999999999984,0.99
97,-2.6799999999999784,0.42000000000000015,-1.7199999999999989,0.99
98,-1.3400000000000034,0.43000000000000016,-0.3599999999999852,0.99
99,0.0,1.0,1.0,1.0


==> data/chip_8/sl_4_bl_2/gen_csv/cycle-to-cycle-gen-V0.1.csv <==
,curr_reset_x,curr_reset_cdf,curr_set_x,curr_set_cdf
0,0.39,0.57,38.04,0.1
1,0.78,0.57,38.08,0.1
2,1.17,0.57,38.12,0.1
3,1.56,0.57,38.16,0.1
4,1.9500000000000002,0.57,38.2,0.1
5,2.34,0.57,38.24,0.1
6,2.73,0.57,38.28,0.1
7,3.12,0.58,38.32,0.1
8,3.5100000000000002,0.58,38.36,0.1
9,3.9000000000000004,0.58,38.4,0.1
10,4.29,0.58,38.44,0.1
11,4.68,0.58,38.48,0.1
12,5.07,0.58,38.52,0.1
13,5.46,0.58,38.56,0.1
14,5.8500000000000005,0.58,38.6,0.1
15,6.24,0.58,38.64,0.1
16,6.63,0.58,38.68,0.1
17,7.0200000000000005,0.58,38.72,0.1
18,7.41,0.58,38.76,0.1
19,7.800000000000001,0.58,38.8,0.1
20,8.19,0.58,38.84,0.1
21,8.58,0.58,38.88,0.1
22,8.97,0.58,38.92,0.1
23,9.36,0.58,38.96,0.1
24,9.75,0.58,39.0,0.1
25,10.14,0.58,39.04,0.30000000000000004
26,10.530000000000001,0.58,39.08,0.30000000000000004
27,10.92,0.58,39.12,0.30000000000000004
28,11.31,0.58,39.16,0.30000000000000004
29,11.700000000000001,0.58,39.2,0.30000000000000004
30,12.09,0.58,39.24,0.30000000000000004
31,12.48,0.58,39.28,0.30000000000000004
32,12.870000000000001,0.58,39.32,0.30000000000000004
33,13.26,0.58,39.36,0.30000000000000004
34,13.65,0.58,39.4,0.30000000000000004
35,14.040000000000001,0.58,39.44,0.30000000000000004
36,14.43,0.58,39.48,0.30000000000000004
37,14.82,0.58,39.52,0.30000000000000004
38,15.21,0.58,39.56,0.30000000000000004
39,15.600000000000001,0.58,39.6,0.30000000000000004
40,15.99,0.58,39.64,0.30000000000000004
41,16.38,0.58,39.68,0.30000000000000004
42,16.77,0.58,39.72,0.30000000000000004
43,17.16,0.58,39.76,0.30000000000000004
44,17.55,0.58,39.8,0.30000000000000004
45,17.94,0.58,39.84,0.30000000000000004
46,18.330000000000002,0.58,39.88,0.30000000000000004
47,18.72,0.58,39.92,0.30000000000000004
48,19.11,0.58,39.96,0.30000000000000004
49,19.5,0.58,40.0,0.30000000000000004
50,19.89,0.58,40.04,0.72
51,20.28,0.58,40.08,0.72
52,20.67,0.58,40.12,0.72
53,21.060000000000002,0.58,40.16,0.72
54,21.45,0.58,40.2,0.72
55,21.84,0.58,40.24,0.72
56,22.23,0.58,40.28,0.72
57,22.62,0.58,40.32,0.72
58,23.01,0.58,40.36,0.72
59,23.400000000000002,0.58,40.4,0.72
60,23.79,0.58,40.44,0.72
61,24.18,0.58,40.48,0.72
62,24.57,0.58,40.52,0.72
63,24.96,0.58,40.56,0.72
64,25.35,0.58,40.6,0.72
65,25.740000000000002,0.58,40.64,0.72
66,26.130000000000003,0.58,40.68,0.72
67,26.52,0.58,40.72,0.72
68,26.91,0.58,40.76,0.72
69,27.3,0.58,40.8,0.72
70,27.69,0.58,40.84,0.72
71,28.080000000000002,0.58,40.88,0.72
72,28.470000000000002,0.58,40.92,0.72
73,28.86,0.58,40.96,0.72
74,29.25,0.58,41.0,0.72
75,29.64,0.58,41.04,0.89
76,30.03,0.59,41.08,0.89
77,30.42,0.59,41.12,0.89
78,30.810000000000002,0.59,41.16,0.89
79,31.200000000000003,0.59,41.2,0.89
80,31.59,0.59,41.24,0.89
81,31.98,0.59,41.28,0.89
82,32.370000000000005,0.59,41.32,0.89
83,32.76,0.59,41.36,0.89
84,33.15,0.62,41.4,0.89
85,33.54,0.62,41.44,0.89
86,33.93,0.62,41.48,0.89
87,34.32,0.63,41.52,0.89
88,34.71,0.63,41.56,0.89
89,35.1,0.69,41.6,0.89
90,35.49,0.69,41.64,0.89
91,35.88,0.69,41.68,0.89
92,36.27,0.8699999999999999,41.72,0.89
93,36.660000000000004,0.8699999999999999,41.76,0.89
94,37.050000000000004,0.9299999999999999,41.8,0.89
95,37.44,0.9299999999999999,41.84,0.89
96,37.83,0.9299999999999999,41.88,0.89
97,38.22,0.98,41.92,0.89
98,38.61,0.98,41.96,0.89
99,39.0,1.0,42.0,1.0


==> data/chip_8/sl_4_bl_2/gen_csv/cycle-to-cycle-gen-V0.15.csv <==
,curr_reset_x,curr_reset_cdf,curr_set_x,curr_set_cdf
0,0.65,0.54,59.09,0.02
1,1.3,0.56,59.18,0.02
2,1.9500000000000002,0.56,59.27,0.02
3,2.6,0.56,59.36,0.02
4,3.25,0.5700000000000001,59.45,0.02
5,3.9000000000000004,0.5700000000000001,59.54,0.02
6,4.55,0.5700000000000001,59.63,0.02
7,5.2,0.5700000000000001,59.72,0.02
8,5.8500000000000005,0.5700000000000001,59.81,0.02
9,6.5,0.5700000000000001,59.9,0.02
10,7.15,0.5700000000000001,59.99,0.02
11,7.800000000000001,0.5700000000000001,60.08,0.11
12,8.450000000000001,0.5700000000000001,60.17,0.11
13,9.1,0.5700000000000001,60.26,0.11
14,9.75,0.5700000000000001,60.35,0.11
15,10.4,0.5700000000000001,60.44,0.11
16,11.05,0.5700000000000001,60.53,0.11
17,11.700000000000001,0.5700000000000001,60.62,0.11
18,12.35,0.5700000000000001,60.71,0.11
19,13.0,0.5700000000000001,60.8,0.11
20,13.65,0.5700000000000001,60.89,0.11
21,14.3,0.5700000000000001,60.98,0.11
22,14.950000000000001,0.5700000000000001,61.07,0.43
23,15.600000000000001,0.5700000000000001,61.16,0.43
24,16.25,0.5700000000000001,61.25,0.43
25,16.900000000000002,0.5700000000000001,61.34,0.43
26,17.55,0.5700000000000001,61.43,0.43
27,18.2,0.5700000000000001,61.52,0.43
28,18.85,0.5700000000000001,61.61,0.43
29,19.5,0.5700000000000001,61.7,0.43
30,20.150000000000002,0.5700000000000001,61.79,0.43
31,20.8,0.5700000000000001,61.88,0.43
32,21.45,0.5700000000000001,61.97,0.43
33,22.1,0.5700000000000001,62.06,0.74
34,22.75,0.5700000000000001,62.15,0.74
35,23.400000000000002,0.5700000000000001,62.24,0.74
36,24.05,0.5700000000000001,62.33,0.74
37,24.7,0.5700000000000001,62.42,0.74
38,25.35,0.5700000000000001,62.51,0.74
39,26.0,0.5700000000000001,62.6,0.74
40,26.650000000000002,0.5700000000000001,62.69,0.74
41,27.3,0.5700000000000001,62.78,0.74
42,27.95,0.5700000000000001,62.87,0.74
43,28.6,0.5700000000000001,62.96,0.74
44,29.25,0.5700000000000001,63.05,0.88
45,29.900000000000002,0.5700000000000001,63.14,0.88
46,30.55,0.5700000000000001,63.23,0.88
47,31.200000000000003,0.5700000000000001,63.32,0.88
48,31.85,0.5700000000000001,63.41,0.88
49,32.5,0.5700000000000001,63.5,0.88
50,33.15,0.5700000000000001,63.59,0.88
51,33.800000000000004,0.5700000000000001,63.68,0.88
52,34.45,0.5700000000000001,63.769999999999996,0.88
53,35.1,0.5700000000000001,63.86,0.88
54,35.75,0.5700000000000001,63.95,0.88
55,36.4,0.5700000000000001,64.04,0.92
56,37.050000000000004,0.5700000000000001,64.13,0.92
57,37.7,0.5700000000000001,64.22,0.92
58,38.35,0.5700000000000001,64.31,0.92
59,39.0,0.5700000000000001,64.4,0.92
60,39.65,0.5700000000000001,64.49,0.92
61,40.300000000000004,0.5700000000000001,64.58,0.92
62,40.95,0.5700000000000001,64.67,0.92
63,41.6,0.5700000000000001,64.76,0.92
64,42.25,0.5700000000000001,64.85,0.92
65,42.9,0.5700000000000001,64.94,0.92
66,43.550000000000004,0.5700000000000001,65.03,0.98
67,44.2,0.5800000000000001,65.12,0.98
68,44.85,0.5800000000000001,65.21,0.98
69,45.5,0.5800000000000001,65.3,0.98
70,46.15,0.5800000000000001,65.39,0.98
71,46.800000000000004,0.5800000000000001,65.48,0.98
72,47.45,0.5800000000000001,65.57,0.98
73,48.1,0.5800000000000001,65.66,0.98
74,48.75,0.5800000000000001,65.75,0.98
75,49.4,0.5800000000000001,65.84,0.98
76,50.050000000000004,0.5800000000000001,65.93,0.98
77,50.7,0.5800000000000001,66.02,0.99
78,51.35,0.5800000000000001,66.11,0.99
79,52.0,0.5800000000000001,66.2,0.99
80,52.65,0.5800000000000001,66.29,0.99
81,53.300000000000004,0.5800000000000001,66.38,0.99
82,53.95,0.5800000000000001,66.47,0.99
83,54.6,0.5800000000000001,66.56,0.99
84,55.25,0.5900000000000001,66.65,0.99
85,55.9,0.5900000000000001,66.74,0.99
86,56.550000000000004,0.6400000000000001,66.83,0.99
87,57.2,0.6800000000000002,66.92,0.99
88,57.85,0.6800000000000002,67.01,0.99
89,58.5,0.8300000000000002,67.1,0.99
90,59.15,0.9000000000000001,67.19,0.99
91,59.800000000000004,0.9000000000000001,67.28,0.99
92,60.45,0.9500000000000002,67.37,0.99
93,61.1,0.9700000000000002,67.46,0.99
94,61.75,0.9700000000000002,67.55,0.99
95,62.400000000000006,0.9700000000000002,67.64,0.99
96,63.050000000000004,0.9900000000000002,67.73,0.99
97,63.7,0.9900000000000002,67.82,0.99
98,64.35000000000001,0.9900000000000002,67.91,0.99
99,65.0,1.0000000000000002,68.0,1.0


==> data/chip_8/sl_4_bl_2/gen_csv/cycle-to-cycle-gen-V0.2.csv <==
,curr_reset_x,curr_reset_cdf,curr_set_x,curr_set_cdf
0,0.83,0.51,78.1,0.01
1,1.66,0.54,78.2,0.01
2,2.4899999999999998,0.55,78.3,0.01
3,3.32,0.55,78.4,0.01
4,4.1499999999999995,0.55,78.5,0.01
5,4.9799999999999995,0.55,78.6,0.01
6,5.81,0.55,78.7,0.01
7,6.64,0.55,78.8,0.01
8,7.47,0.55,78.9,0.01
9,8.299999999999999,0.55,79.0,0.01
10,9.129999999999999,0.55,79.1,0.03
11,9.959999999999999,0.55,79.2,0.03
12,10.79,0.56,79.3,0.03
13,11.62,0.56,79.4,0.03
14,12.45,0.56,79.5,0.03
15,13.28,0.56,79.6,0.03
16,14.11,0.56,79.7,0.03
17,14.94,0.56,79.8,0.03
18,15.77,0.56,79.9,0.03
19,16.599999999999998,0.56,80.0,0.03
20,17.43,0.56,80.1,0.12
21,18.259999999999998,0.56,80.2,0.12
22,19.09,0.56,80.3,0.12
23,19.919999999999998,0.56,80.4,0.12
24,20.75,0.56,80.5,0.12
25,21.58,0.56,80.6,0.12
26,22.41,0.56,80.7,0.12
27,23.24,0.56,80.8,0.12
28,24.07,0.56,80.9,0.12
29,24.9,0.56,81.0,0.12
30,25.73,0.56,81.1,0.29000000000000004
31,26.56,0.56,81.2,0.29000000000000004
32,27.389999999999997,0.56,81.3,0.29000000000000004
33,28.22,0.56,81.4,0.29000000000000004
34,29.049999999999997,0.56,81.5,0.29000000000000004
35,29.88,0.56,81.6,0.29000000000000004
36,30.709999999999997,0.56,81.7,0.29000000000000004
37,31.54,0.56,81.8,0.29000000000000004
38,32.37,0.56,81.9,0.29000000000000004
39,33.199999999999996,0.56,82.0,0.29000000000000004
40,34.03,0.56,82.1,0.54
41,34.86,0.56,82.2,0.54
42,35.69,0.56,82.3,0.54
43,36.519999999999996,0.56,82.4,0.54
44,37.35,0.56,82.5,0.54
45,38.18,0.56,82.6,0.54
46,39.01,0.56,82.7,0.54
47,39.839999999999996,0.56,82.8,0.54
48,40.669999999999995,0.56,82.9,0.54
49,41.5,0.56,83.0,0.54
50,42.33,0.56,83.1,0.78
51,43.16,0.56,83.2,0.78
52,43.989999999999995,0.56,83.3,0.78
53,44.82,0.56,83.4,0.78
54,45.65,0.56,83.5,0.78
55,46.48,0.56,83.6,0.78
56,47.309999999999995,0.56,83.7,0.78
57,48.14,0.56,83.8,0.78
58,48.97,0.56,83.9,0.78
59,49.8,0.56,84.0,0.78
60,50.629999999999995,0.56,84.1,0.91
61,51.46,0.56,84.2,0.91
62,52.29,0.56,84.3,0.91
63,53.12,0.56,84.4,0.91
64,53.949999999999996,0.56,84.5,0.91
65,54.779999999999994,0.56,84.6,0.91
66,55.61,0.56,84.7,0.91
67,56.44,0.56,84.8,0.91
68,57.269999999999996,0.56,84.9,0.91
69,58.099999999999994,0.56,85.0,0.91
70,58.93,0.56,85.1,0.9500000000000001
71,59.76,0.56,85.2,0.9500000000000001
72,60.589999999999996,0.56,85.3,0.9500000000000001
73,61.419999999999995,0.56,85.4,0.9500000000000001
74,62.25,0.56,85.5,0.9500000000000001
75,63.08,0.56,85.6,0.9500000000000001
76,63.91,0.56,85.7,0.9500000000000001
77,64.74,0.56,85.8,0.9500000000000001
78,65.57,0.56,85.9,0.9500000000000001
79,66.39999999999999,0.56,86.0,0.9500000000000001
80,67.22999999999999,0.5700000000000001,86.1,0.9800000000000001
81,68.06,0.5700000000000001,86.2,0.9800000000000001
82,68.89,0.5700000000000001,86.3,0.9800000000000001
83,69.72,0.5700000000000001,86.4,0.9800000000000001
84,70.55,0.5700000000000001,86.5,0.9800000000000001
85,71.38,0.5700000000000001,86.6,0.9800000000000001
86,72.21,0.5700000000000001,86.7,0.9800000000000001
87,73.03999999999999,0.5700000000000001,86.8,0.9800000000000001
88,73.86999999999999,0.5700000000000001,86.9,0.9800000000000001
89,74.7,0.5700000000000001,87.0,0.9800000000000001
90,75.53,0.5700000000000001,87.1,0.9900000000000001
91,76.36,0.5800000000000001,87.2,0.9900000000000001
92,77.19,0.6300000000000001,87.3,0.9900000000000001
93,78.02,0.6800000000000002,87.4,0.9900000000000001
94,78.85,0.6800000000000002,87.5,0.9900000000000001
95,79.67999999999999,0.8100000000000002,87.6,0.9900000000000001
96,80.50999999999999,0.9000000000000001,87.7,0.9900000000000001
97,81.33999999999999,0.9700000000000002,87.8,0.9900000000000001
98,82.17,0.9900000000000002,87.9,0.9900000000000001
99,83.0,1.0000000000000002,88.0,1.0


==> data/chip_8/sl_4_bl_2/gen_csv/cycle-to-cycle-gen-V0.25.csv <==
,curr_reset_x,curr_reset_cdf,curr_set_x,curr_set_cdf
0,1.06,0.52,100.11,0.03
1,2.12,0.54,100.22,0.03
2,3.18,0.54,100.33,0.03
3,4.24,0.54,100.44,0.03
4,5.300000000000001,0.54,100.55,0.03
5,6.36,0.54,100.66,0.03
6,7.42,0.54,100.77,0.03
7,8.48,0.55,100.88,0.03
8,9.540000000000001,0.55,100.99,0.03
9,10.600000000000001,0.55,101.1,0.08
10,11.66,0.55,101.21,0.08
11,12.72,0.55,101.32,0.08
12,13.780000000000001,0.55,101.43,0.08
13,14.84,0.55,101.54,0.08
14,15.9,0.55,101.65,0.08
15,16.96,0.55,101.76,0.08
16,18.02,0.55,101.87,0.08
17,19.080000000000002,0.55,101.98,0.08
18,20.14,0.55,102.09,0.24
19,21.200000000000003,0.55,102.2,0.24
20,22.26,0.55,102.31,0.24
21,23.32,0.55,102.42,0.24
22,24.380000000000003,0.55,102.53,0.24
23,25.44,0.55,102.64,0.24
24,26.5,0.55,102.75,0.24
25,27.560000000000002,0.55,102.86,0.24
26,28.62,0.55,102.97,0.24
27,29.68,0.55,103.08,0.38
28,30.740000000000002,0.55,103.19,0.38
29,31.8,0.55,103.3,0.38
30,32.86,0.55,103.41,0.38
31,33.92,0.55,103.52,0.38
32,34.980000000000004,0.55,103.63,0.38
33,36.04,0.55,103.74,0.38
34,37.1,0.55,103.85,0.38
35,38.160000000000004,0.55,103.96,0.38
36,39.22,0.55,104.07,0.5800000000000001
37,40.28,0.55,104.18,0.5800000000000001
38,41.34,0.55,104.29,0.5800000000000001
39,42.400000000000006,0.55,104.4,0.5800000000000001
40,43.46,0.55,104.51,0.5800000000000001
41,44.52,0.55,104.62,0.5800000000000001
42,45.580000000000005,0.55,104.73,0.5800000000000001
43,46.64,0.55,104.84,0.5800000000000001
44,47.7,0.55,104.95,0.5800000000000001
45,48.760000000000005,0.55,105.06,0.79
46,49.82,0.55,105.17,0.79
47,50.88,0.55,105.28,0.79
48,51.940000000000005,0.55,105.39,0.79
49,53.0,0.55,105.5,0.79
50,54.06,0.55,105.61,0.79
51,55.120000000000005,0.55,105.72,0.79
52,56.18,0.55,105.83,0.79
53,57.24,0.55,105.94,0.79
54,58.300000000000004,0.55,106.05,0.9
55,59.36,0.55,106.16,0.9
56,60.42,0.55,106.27,0.9
57,61.480000000000004,0.55,106.38,0.9
58,62.540000000000006,0.55,106.49,0.9
59,63.6,0.55,106.6,0.9
60,64.66,0.55,106.71,0.9
61,65.72,0.55,106.82,0.9
62,66.78,0.55,106.93,0.9
63,67.84,0.55,107.04,0.9400000000000001
64,68.9,0.55,107.15,0.9400000000000001
65,69.96000000000001,0.55,107.26,0.9400000000000001
66,71.02000000000001,0.55,107.37,0.9400000000000001
67,72.08,0.55,107.48,0.9400000000000001
68,73.14,0.55,107.59,0.9400000000000001
69,74.2,0.55,107.7,0.9400000000000001
70,75.26,0.55,107.81,0.9400000000000001
71,76.32000000000001,0.55,107.92,0.9400000000000001
72,77.38000000000001,0.55,108.03,0.9700000000000001
73,78.44,0.55,108.14,0.9700000000000001
74,79.5,0.56,108.25,0.9700000000000001
75,80.56,0.56,108.36,0.9700000000000001
76,81.62,0.56,108.47,0.9700000000000001
77,82.68,0.56,108.58,0.9700000000000001
78,83.74000000000001,0.56,108.69,0.9700000000000001
79,84.80000000000001,0.56,108.8,0.9700000000000001
80,85.86,0.56,108.91,0.9700000000000001
81,86.92,0.56,109.02,0.9900000000000001
82,87.98,0.56,109.13,0.9900000000000001
83,89.04,0.56,109.24,0.9900000000000001
84,90.10000000000001,0.56,109.35,0.9900000000000001
85,91.16000000000001,0.5700000000000001,109.46000000000001,0.9900000000000001
86,92.22,0.5700000000000001,109.57,0.9900000000000001
87,93.28,0.5700000000000001,109.68,0.9900000000000001
88,94.34,0.5800000000000001,109.79,0.9900000000000001
89,95.4,0.5800000000000001,109.9,0.9900000000000001
90,96.46000000000001,0.5800000000000001,110.01,0.9900000000000001
91,97.52000000000001,0.5800000000000001,110.12,0.9900000000000001
92,98.58,0.5900000000000001,110.23,0.9900000000000001
93,99.64,0.6300000000000001,110.34,0.9900000000000001
94,100.7,0.6700000000000002,110.45,0.9900000000000001
95,101.76,0.7500000000000001,110.56,0.9900000000000001
96,102.82000000000001,0.8000000000000002,110.67,0.9900000000000001
97,103.88000000000001,0.9100000000000001,110.78,0.9900000000000001
98,104.94000000000001,0.9600000000000002,110.89,0.9900000000000001
99,106.0,1.0000000000000002,111.0,1.0


==> data/chip_8/sl_4_bl_2/gen_csv/cycle-to-cycle-gen-V0.3.csv <==
,curr_reset_x,curr_reset_cdf,curr_set_x,curr_set_cdf
0,1.27,0.5,4.27,0.01
1,2.54,0.51,5.54,0.01
2,3.81,0.51,6.8100000000000005,0.01
3,5.08,0.52,8.08,0.01
4,6.35,0.52,9.35,0.01
5,7.62,0.52,10.620000000000001,0.01
6,8.89,0.52,11.89,0.01
7,10.16,0.52,13.16,0.01
8,11.43,0.52,14.43,0.01
9,12.7,0.52,15.7,0.01
10,13.97,0.52,16.97,0.01
11,15.24,0.52,18.240000000000002,0.01
12,16.51,0.52,19.51,0.01
13,17.78,0.52,20.78,0.01
14,19.05,0.52,22.05,0.01
15,20.32,0.52,23.32,0.01
16,21.59,0.52,24.59,0.01
17,22.86,0.52,25.86,0.01
18,24.13,0.52,27.13,0.01
19,25.4,0.52,28.4,0.01
20,26.67,0.52,29.67,0.01
21,27.94,0.52,30.94,0.01
22,29.21,0.53,32.21,0.01
23,30.48,0.53,33.480000000000004,0.01
24,31.75,0.53,34.75,0.01
25,33.02,0.53,36.02,0.01
26,34.29,0.53,37.29,0.01
27,35.56,0.53,38.56,0.01
28,36.83,0.53,39.83,0.01
29,38.1,0.53,41.1,0.01
30,39.37,0.53,42.37,0.01
31,40.64,0.53,43.64,0.01
32,41.910000000000004,0.53,44.910000000000004,0.01
33,43.18,0.53,46.18,0.01
34,44.45,0.53,47.45,0.01
35,45.72,0.53,48.72,0.01
36,46.99,0.53,49.99,0.01
37,48.26,0.53,51.26,0.01
38,49.53,0.53,52.53,0.01
39,50.8,0.53,53.8,0.01
40,52.07,0.53,55.07,0.01
41,53.34,0.53,56.34,0.01
42,54.61,0.53,57.61,0.01
43,55.88,0.53,58.88,0.01
44,57.15,0.53,60.15,0.01
45,58.42,0.53,61.42,0.01
46,59.69,0.53,62.69,0.01
47,60.96,0.53,63.96,0.01
48,62.230000000000004,0.53,65.23,0.01
49,63.5,0.53,66.5,0.01
50,64.77,0.53,67.77,0.01
51,66.04,0.53,69.04,0.01
52,67.31,0.53,70.31,0.01
53,68.58,0.54,71.58,0.01
54,69.85,0.54,72.85,0.01
55,71.12,0.54,74.12,0.01
56,72.39,0.54,75.39,0.01
57,73.66,0.54,76.66,0.01
58,74.93,0.54,77.93,0.01
59,76.2,0.54,79.2,0.01
60,77.47,0.54,80.47,0.01
61,78.74,0.54,81.74,0.01
62,80.01,0.54,83.01,0.01
63,81.28,0.54,84.28,0.01
64,82.55,0.54,85.55,0.01
65,83.82000000000001,0.54,86.82000000000001,0.01
66,85.09,0.54,88.09,0.01
67,86.36,0.54,89.36,0.01
68,87.63,0.54,90.63,0.01
69,88.9,0.54,91.9,0.01
70,90.17,0.54,93.17,0.01
71,91.44,0.54,94.44,0.01
72,92.71000000000001,0.54,95.71000000000001,0.01
73,93.98,0.54,96.98,0.01
74,95.25,0.54,98.25,0.01
75,96.52,0.54,99.52,0.01
76,97.79,0.54,100.79,0.01
77,99.06,0.54,102.06,0.01
78,100.33,0.54,103.33,0.01
79,101.6,0.54,104.6,0.01
80,102.87,0.54,105.87,0.01
81,104.14,0.54,107.14,0.01
82,105.41,0.54,108.41,0.01
83,106.68,0.54,109.68,0.01
84,107.95,0.54,110.95,0.01
85,109.22,0.54,112.22,0.01
86,110.49,0.54,113.49,0.01
87,111.76,0.54,114.76,0.01
88,113.03,0.54,116.03,0.01
89,114.3,0.54,117.3,0.01
90,115.57000000000001,0.54,118.57000000000001,0.01
91,116.84,0.54,119.84,0.02
92,118.11,0.54,121.11,0.08
93,119.38,0.5700000000000001,122.38,0.14
94,120.65,0.6000000000000001,123.65,0.27
95,121.92,0.6200000000000001,124.92,0.44000000000000006
96,123.19,0.7400000000000001,126.19,0.76
97,124.46000000000001,0.8200000000000001,127.46000000000001,0.9
98,125.73,0.8800000000000001,128.73000000000002,0.96
99,127.0,1.0,130.0,1.0


==> data/chip_8/sl_4_bl_2/gen_csv/read-stability-gen-neg.csv <==
,x,reset_-0.1_curr,reset_-0.15_curr,reset_-0.2_curr,reset_-0.25_curr,reset_-0.3_curr,set_-0.1_curr,set_-0.15_curr,set_-0.2_curr,set_-0.25_curr,set_-0.3_curr
0,0,-1,0,-81,-3,-3,-40,-61,-82,-105,-123
1,1,-22,0,-81,-64,-65,-40,-61,-82,-106,-122
2,2,-27,-1,-81,-63,-68,-40,-61,-81,-105,-123
3,3,-28,-1,-81,-64,-76,-40,-62,-82,-106,-123
4,4,-27,-1,-81,-63,-75,-41,-61,-82,-106,-123
5,5,-26,-39,-81,-67,-74,-40,-62,-82,-106,-123
6,6,-27,-40,-81,-67,-75,-40,-61,-81,-105,-122
7,7,-28,-42,-81,-70,-76,-40,12,-82,-106,-122
8,8,-28,-40,-82,-70,-76,-40,-62,-82,-106,-122
9,9,-28,-42,-81,-69,-78,-40,-61,-82,-105,-123
10,10,-29,-42,-81,-72,-80,-40,-61,-82,-106,-123
11,11,-28,-41,-81,-70,-81,-40,-61,-82,-106,-123
12,12,-28,-41,-81,-72,-81,-40,-61,-82,-106,-123
13,13,-28,-41,-81,-71,-81,-40,-62,-81,-106,-123
14,14,-27,-41,-81,-71,-81,-40,-61,-82,-106,-122
15,15,-28,-43,-82,-72,-82,-40,-62,-82,-106,-123
16,16,-27,-43,-81,-70,-82,-41,-61,-82,-106,-123
17,17,-28,1,-81,-69,-81,-40,-62,-82,-106,-123
18,18,-27,-43,-81,-71,-83,-40,-61,-82,-106,-123
19,19,-28,-43,-81,-72,-82,-40,-61,-82,-105,-122
20,20,-28,-43,-81,-71,-83,-41,-61,-81,-105,-123
21,21,-27,-43,-81,-73,-82,-41,-62,-82,-105,-123
22,22,-28,-43,-81,-73,-80,-40,-62,-82,-106,-123
23,23,-28,-43,-81,-74,-84,-41,-61,-82,-105,-122
24,24,-28,-42,-81,-74,-85,-40,-62,-81,-106,-123
25,25,-29,-44,-81,-74,-84,-40,-61,-82,-106,-122
26,26,-29,-43,-81,-74,-85,-41,-62,-82,-106,-123
27,27,-29,-43,-81,-74,-84,-40,-61,-82,-106,-123
28,28,-29,-43,-81,-76,-86,-40,-62,-82,-105,-123
29,29,1,-44,-81,-74,-86,-40,-62,-82,-106,-122
30,30,-29,-43,-81,-74,-86,-41,-61,-82,-106,-123
31,31,-29,-43,-81,-74,-85,-40,-62,-82,-106,-122
32,32,-30,-43,-81,-75,-84,-40,-61,-82,-105,-123
33,33,-29,-43,-81,-73,-84,-40,-62,-82,-106,-123
34,34,-30,-41,-81,-74,-84,-40,-61,-82,-106,-122
35,35,-30,-44,-82,-73,-83,-41,-62,-82,-105,-123
36,36,-30,-44,-81,-74,-82,-41,-62,-82,-106,-122
37,37,-29,-44,-82,-74,-83,-40,-61,-82,-106,-123
38,38,-29,-43,-81,-75,-83,-41,-62,-82,-105,-123
39,39,-28,-44,-81,-75,-82,-40,-61,-82,-106,-122
40,40,-29,-43,-81,-75,-83,-40,-62,-82,-105,-123
41,41,-29,-44,-81,-75,-83,-40,-61,-82,-106,-123
42,42,-29,-44,-81,-77,-84,-40,-62,-82,-106,-123
43,43,-29,-44,-81,-77,-86,-40,-61,-82,-105,-122
44,44,-30,-43,-81,-76,-86,-40,-62,-82,-106,-123
45,45,-29,-44,-81,-75,-86,-40,-61,-82,-106,-123
46,46,-31,-44,-82,-75,-87,-40,-61,-82,-105,-122
47,47,-29,-44,-81,-76,-85,-41,-61,-82,-105,-123
48,48,-30,-44,-81,-77,-86,-40,-61,-82,-106,-123
49,49,-30,-45,-81,-77,-86,-41,-61,-82,-105,-122
50,50,-30,-44,-82,-76,-84,-40,-61,-82,-106,-123
51,51,-30,-44,-81,-74,-84,-40,-61,-82,-105,-123
52,52,-30,-43,-82,-77,-85,-40,-61,-82,-106,-122
53,53,-30,-44,-82,-77,-84,-41,-61,-82,-105,-122
54,54,-30,-44,-81,-77,-85,-40,-62,-82,-106,-122
55,55,-30,-43,-82,-77,-84,-41,-61,-82,-106,-122
56,56,-29,-44,-81,-78,-84,-41,-61,-82,-106,-123
57,57,-29,-44,-82,-79,-85,-41,-61,-82,-106,-122
58,58,-31,-44,-81,-78,-86,-40,-62,-82,-106,-122
59,59,-30,-44,-81,-76,-84,-40,-61,-82,-106,-122
60,60,-30,-44,-81,-79,-87,-40,-61,-82,-106,-122
61,61,-31,-45,-81,-79,-86,-40,-61,-82,-106,-122
62,62,-31,-45,-81,-77,-85,-40,-61,-82,-106,-122
63,63,-30,-45,-82,-78,-85,-40,-62,-82,-105,-122
64,64,-30,-45,-81,-77,-86,-40,-61,-82,-106,-122
65,65,-30,-45,-81,-77,-86,-40,-62,-82,-105,-122
66,66,-30,-46,-81,-77,-86,-40,-61,-82,-106,-122
67,67,-30,-46,-81,-77,-88,-40,-61,-82,-105,-122
68,68,-31,-45,-82,-78,-86,-40,-61,-82,-106,-122
69,69,-30,-45,-81,-77,-87,-40,-61,-82,-105,-122
70,70,-31,-45,-82,-78,-88,-40,-61,-82,-105,-122
71,71,-32,-46,-81,-77,-87,-41,-61,-82,-105,-122
72,72,-31,-46,-81,-78,-88,-40,-61,-82,-105,-122
73,73,-31,-46,-81,-79,-87,-40,-61,-82,-106,-122
74,74,-31,-47,-81,-78,-88,-40,-62,-82,-105,-122
75,75,-30,-44,-81,-79,-88,-40,-61,-82,-106,-122
76,76,-31,-46,-81,-78,-88,-40,-61,-83,-106,-122
77,77,-31,-44,-82,-77,-88,-40,-62,-82,-106,-122
78,78,-30,-46,-81,-77,-89,-40,-61,-82,-106,-122
79,79,-30,-46,-81,-77,-88,-40,-61,-82,-106,-122
80,80,-30,-45,-82,-79,-88,-40,-61,-82,-106,-122
81,81,-30,-47,-82,-79,-88,-40,-61,-82,-106,-122
82,82,-29,-46,-82,-78,-87,-40,-61,-82,-106,-122
83,83,-29,-47,-81,-79,-88,-40,-61,-82,-106,-122
84,84,-30,-47,-81,-77,-88,-40,-62,-82,-107,-122
85,85,-30,-46,-81,-79,-88,-40,-61,-82,-106,-122
86,86,-30,-47,-82,-78,-88,-40,-61,-82,-106,-122
87,87,-30,-47,-81,-78,-88,-40,-61,-82,-106,-122
88,88,-30,-48,-82,-79,-87,-40,-61,-82,-106,-122
89,89,-30,-47,-81,-79,-86,-40,-61,-82,-106,-122
90,90,-30,-47,-82,-79,-87,-40,-62,-82,-107,-122
91,91,-29,-47,-81,-78,-86,-41,-61,-82,-106,-122
92,92,-30,-48,-82,-78,-87,-40,-61,-82,-106,-122
93,93,-30,-47,-81,-78,-87,-40,-61,-82,-105,-122
94,94,-29,-46,-82,-79,-87,-41,-61,-82,-106,-122
95,95,-29,-46,-81,-78,-88,-40,-62,-82,-106,-122
96,96,-30,-47,-81,-77,-86,-41,-62,-82,-105,-122
97,97,-30,-46,-81,-79,-88,-41,-61,-82,-106,-121
98,98,-30,-47,-81,-77,-88,-40,-61,-82,-106,-122
99,99,-30,-47,-82,-78,-89,-41,-61,-82,-105,-121
100,100,-30,-47,-82,-77,-87,-41,-61,-82,-105,-122
101,101,-30,-47,-81,-78,-87,-41,-62,-82,-106,-122
102,102,-29,-47,-82,-79,-88,-41,-61,-82,-105,-122
103,103,-29,-47,-81,-79,-88,-41,-61,-82,-105,-122
104,104,-30,-48,-81,-80,-88,-41,-61,-82,-105,-122
105,105,-30,-48,-81,-78,-88,-41,-61,-82,-106,-122
106,106,-30,-48,-81,-79,-88,-40,-61,-82,-106,-121
107,107,-30,-49,-81,-79,-88,-41,-62,-82,-105,-122
108,108,-31,-48,-82,-80,-87,-41,-61,-82,-105,-122
109,109,-30,-49,-81,-79,-87,-40,-61,-82,-106,-122
110,110,-31,-49,-81,-78,-87,-41,-61,-82,-105,-122
111,111,-31,-50,-81,-78,-86,-41,-61,-82,-106,-121
112,112,-31,-49,-81,-77,-88,-40,-61,-82,-105,-121
113,113,-31,-49,-81,-77,-88,-41,-61,-82,-106,-122
114,114,-30,-50,-81,-77,-88,-41,-61,-82,-106,-122
115,115,-31,-50,-81,-76,-88,-41,-61,-82,-106,-122
116,116,-31,-49,-81,-77,-88,-40,-61,-82,-106,-122
117,117,-31,-50,-81,-78,-89,-40,-61,-82,-106,-122
118,118,-30,-50,-81,-77,-89,-40,-61,-82,-105,-122
119,119,-31,-51,-81,-78,-89,-41,-61,-82,-106,-122
120,120,-32,-51,-81,-78,-88,-41,-62,-82,-106,-122
121,121,-31,-49,-81,-78,-87,-41,-61,-82,-105,-122
122,122,-31,-51,-82,-79,-88,-40,-61,-82,-106,-122
123,123,-31,-51,-81,-77,-88,-40,-61,-82,-106,-122
124,124,-31,-50,-81,-79,-89,-40,-61,-82,-106,-122
125,125,-30,-50,-81,-78,-88,-41,-61,-82,-105,-122
126,126,-31,-50,-81,-77,-87,-41,-62,-82,-106,-122
127,127,-31,-49,-81,-77,-88,-41,-61,-82,-105,-122
128,128,-31,-49,-81,-77,-88,-41,-61,-81,-106,-122
129,129,-30,-50,-81,-79,-88,-40,-61,-82,-106,-122
130,130,-30,-49,-82,-78,-88,-40,-62,-81,-106,-122
131,131,-31,-49,-81,-78,-88,-40,-61,-82,-105,-122
132,132,-31,-49,-81,-76,-88,-41,-61,-82,-106,-121
133,133,-31,-48,-82,-78,-88,-40,-61,-81,-105,-122
134,134,-31,-49,-81,-77,-89,-40,-61,-82,-105,-122
135,135,-31,-50,-81,-75,-88,-40,-61,-81,-106,-122
136,136,-31,-50,-81,-78,-87,-40,-61,-82,-105,-122
137,137,-31,-50,-81,-76,-88,-40,-61,-82,-106,-122
138,138,-31,-49,-82,-77,-87,-40,-62,-81,-106,-122
139,139,-31,-50,-81,-78,-88,-40,-61,-82,-105,-122
140,140,-31,-50,-81,-78,-88,-41,-61,-82,-106,-122
141,141,-31,-51,-82,-78,-87,-40,-62,-82,-105,-122
142,142,-31,-50,-81,-80,-87,-40,-61,-82,-106,-122
143,143,-31,-50,-81,-78,-87,-41,-61,-82,-106,-122
144,144,-31,-50,-82,-78,-88,-41,-61,-82,-106,-122
145,145,-31,-51,-81,-79,-88,-41,-61,-82,-106,-122
146,146,-32,-50,-82,-78,-88,-40,-61,-82,-106,-122
147,147,-32,-51,-82,-77,-88,-41,-62,-82,-106,-122
148,148,-32,-50,-81,-79,-88,-41,-61,-82,-105,-122
149,149,-32,-50,-82,-79,-87,-41,-61,-82,-106,-122
150,150,-31,-51,-81,-78,-87,-41,-62,-82,-106,-122
151,151,0,-51,-82,-78,-87,-41,-61,-82,-106,-121
152,152,-32,-49,-81,-77,-88,-41,-61,-82,-106,-122
153,153,-32,-51,-81,-77,-89,-41,-61,-82,-105,-122
154,154,-31,-50,-81,-79,-89,-40,-61,-82,-105,-122
155,155,-31,-51,-81,-80,-89,-41,-62,-82,-106,-122
156,156,-32,-50,-82,-80,-87,-40,-61,-82,-106,-122
157,157,-31,-49,-81,-79,-88,-40,-61,-82,-106,-122
158,158,-32,-50,-81,-77,-88,-41,-61,-82,-105,-122
159,159,-32,-51,-81,-78,-88,-40,-61,-82,-106,-122
160,160,-32,-51,-81,-78,-88,-40,-62,-82,-105,-121
161,161,-32,-51,-81,-80,-89,-40,-62,-82,-106,-121
162,162,-32,-50,-81,-77,-87,-40,-61,-82,-105,-122
163,163,-31,-50,-81,-79,-88,-40,-62,-82,-106,-121
164,164,-31,-50,-82,-80,-88,-41,-61,-82,-105,-121
165,165,-32,-50,-81,-79,-88,-40,-62,-82,-106,-122
166,166,-32,-50,-82,-78,-89,-40,-61,-82,-106,-121
167,167,-31,-50,-81,-78,-88,-41,-61,-82,-106,-122
168,168,-32,-49,-81,-78,-88,-40,-61,-82,-105,-122
169,169,-32,-50,-81,-77,-89,-41,-62,-82,-105,-121
170,170,-31,-50,-82,-78,-88,-41,-61,-82,-105,-122
171,171,-32,-50,-81,-78,-89,-41,-62,-82,-105,-122
172,172,-31,-50,-81,-79,-87,-40,-61,-82,-106,-121
173,173,-32,-51,-81,-77,-87,-40,-61,-82,-105,-122
174,174,-32,-49,-81,-77,-88,-40,-61,-82,-106,-122
175,175,-31,-50,-81,-78,-87,-41,-62,-82,-105,-122
176,176,-31,-50,-81,-78,-87,-40,-61,-82,-106,-122
177,177,-31,-50,-81,-78,-88,-40,-62,-82,-105,-122
178,178,-32,-50,-81,-79,-87,0,-61,-82,-105,-121
179,179,-31,-51,-81,-79,-87,-41,-61,-81,-106,-122
180,180,-32,-51,-82,-80,-89,-40,-62,-81,-105,-122
181,181,-31,-51,-81,-77,-88,-40,-61,-82,-105,-122
182,182,-31,-52,-81,-78,-88,-41,-61,-82,-105,-122
183,183,-32,-51,-82,-79,-88,-40,-62,-82,-106,-122
184,184,-32,-51,-81,-78,-89,-41,-62,-82,-106,-122
185,185,-31,-50,-81,-77,-88,-41,-61,-82,-106,-122
186,186,-31,-52,-81,-79,-88,-41,-61,-82,-106,-122
187,187,-32,-51,-81,-78,-87,-40,-61,-82,-106,-122
188,188,-31,-50,-81,-79,-88,-41,-61,-82,-106,-122
189,189,-31,-50,-81,-80,-88,-41,-62,-82,-106,-123
190,190,-31,-51,-81,-79,-88,-40,-61,-81,-105,-122
191,191,-32,-51,-81,-79,-87,-40,-61,-82,-106,-122
192,192,-32,-51,-81,-79,-89,-41,-61,-81,-106,-122
193,193,-32,-52,-81,-78,-88,-41,-61,-81,-106,-122
194,194,-32,-50,-82,-78,-89,-40,-61,-82,-105,-122
195,195,-32,-51,-81,-77,-89,-41,-61,-82,-106,-122
196,196,-31,-51,-81,-77,-89,-40,-61,-82,-105,-122
197,197,-32,-51,-81,-77,-88,-40,-62,-82,-106,-123
198,198,-31,-50,-81,-78,-89,-41,-61,-82,-106,-122
199,199,-32,-51,-81,-78,-89,-41,-61,-82,-106,-123


==> data/chip_8/sl_4_bl_2/gen_csv/read-stability-gen-pos.csv <==
,x,reset_0.1_curr,reset_0.15_curr,reset_0.2_curr,reset_0.25_curr,reset_0.3_curr,set_0.1_curr,set_0.15_curr,set_0.2_curr,set_0.25_curr,set_0.3_curr
0,0,0,0,1,1,100,40,62,83,107,127
1,1,0,0,1,1,104,40,62,83,107,127
2,2,1,0,1,1,105,40,62,83,107,127
3,3,29,0,1,1,107,40,62,83,107,128
4,4,30,0,1,1,108,41,62,83,108,128
5,5,33,0,1,1,109,41,62,83,107,127
6,6,33,0,1,1,111,40,0,83,107,127
7,7,33,0,66,1,112,40,63,83,108,128
8,8,33,0,69,1,114,41,62,83,107,127
9,9,34,1,69,1,113,41,62,83,107,128
10,10,34,1,70,1,114,41,63,83,107,127
11,11,34,1,72,1,114,41,62,83,107,128
12,12,34,0,72,2,115,41,63,83,107,127
13,13,35,0,72,84,115,40,63,83,107,127
14,14,35,0,72,86,115,40,63,83,108,128
15,15,5,0,75,87,116,40,62,83,107,127
16,16,35,1,73,88,118,40,63,83,107,127
17,17,35,0,74,90,118,41,63,83,107,127
18,18,35,0,74,89,118,40,62,83,107,128
19,19,35,0,74,93,118,41,62,83,107,128
20,20,36,0,74,94,118,40,62,83,108,127
21,21,36,0,74,92,119,41,62,83,108,128
22,22,36,0,75,95,119,41,63,83,107,128
23,23,36,0,75,95,120,40,63,83,107,127
24,24,36,0,75,95,120,40,63,83,108,128
25,25,36,0,74,96,120,41,62,83,107,127
26,26,37,0,75,95,120,41,63,83,107,127
27,27,37,0,76,97,120,41,63,84,108,127
28,28,36,0,75,97,120,41,63,83,107,127
29,29,36,0,75,96,121,41,63,83,107,127
30,30,37,0,75,97,120,41,63,83,108,127
31,31,37,0,76,97,121,41,63,83,107,127
32,32,37,0,76,97,121,41,62,83,108,127
33,33,37,0,77,97,121,41,63,82,107,128
34,34,37,0,76,97,121,41,63,83,108,128
35,35,37,0,76,97,122,41,63,83,108,127
36,36,37,1,76,98,122,41,63,83,108,128
37,37,37,47,76,97,122,41,63,83,107,128
38,38,37,50,77,98,2,41,62,83,108,128
39,39,37,54,77,98,123,41,63,83,108,128
40,40,37,54,77,99,122,41,63,83,107,128
41,41,38,53,77,99,122,41,63,83,108,127
42,42,38,55,76,99,123,41,63,83,108,128
43,43,38,55,77,99,123,41,63,83,108,128
44,44,38,55,77,2,123,41,63,83,108,128
45,45,38,56,77,100,122,41,63,83,108,128
46,46,38,56,77,100,123,41,63,83,108,128
47,47,38,57,78,100,123,41,63,83,108,128
48,48,38,57,78,101,123,41,63,83,108,127
49,49,38,56,77,101,123,41,63,83,107,127
50,50,38,57,78,101,123,41,62,83,108,127
51,51,38,57,78,101,122,41,63,83,108,127
52,52,38,57,78,101,123,41,63,83,108,127
53,53,38,57,78,7,123,41,63,83,108,128
54,54,38,57,79,103,123,41,63,83,108,128
55,55,38,57,78,102,124,41,63,83,108,128
56,56,38,57,78,2,124,41,63,83,108,127
57,57,38,57,79,103,123,41,63,84,108,128
58,58,38,57,79,102,123,41,63,83,108,128
59,59,2,57,78,102,123,41,63,84,108,128
60,60,38,57,78,102,124,41,63,83,108,128
61,61,38,57,79,102,124,41,63,83,108,128
62,62,38,57,78,103,124,41,63,83,108,127
63,63,39,58,79,102,124,41,63,83,108,127
64,64,38,58,79,102,124,41,63,83,108,127
65,65,38,58,79,102,124,41,63,84,108,127
66,66,38,57,79,102,123,41,63,84,108,128
67,67,39,57,79,102,124,41,64,83,108,128
68,68,39,58,79,102,123,41,63,84,108,128
69,69,38,57,78,103,124,41,63,84,108,128
70,70,38,58,79,102,124,41,63,83,108,128
71,71,38,58,79,102,124,41,63,84,108,128
72,72,38,57,78,102,125,41,63,83,108,128
73,73,38,58,79,103,124,41,63,83,108,127
74,74,38,57,79,103,125,41,63,84,109,127
75,75,39,58,78,102,125,41,63,84,108,128
76,76,39,58,79,102,125,41,63,84,108,127
77,77,39,59,79,103,125,41,64,84,108,128
78,78,39,59,79,103,125,41,63,84,108,127
79,79,39,58,79,104,125,41,63,84,108,128
80,80,39,58,79,103,125,41,64,83,108,128
81,81,38,59,79,103,125,41,63,83,108,127
82,82,39,58,80,102,125,41,63,84,108,128
83,83,39,58,80,103,126,41,63,84,108,127
84,84,39,58,80,103,125,41,63,83,108,128
85,85,39,59,81,103,126,41,63,84,108,128
86,86,0,58,80,104,126,41,63,84,108,128
87,87,39,59,80,103,126,41,64,83,108,128
88,88,39,59,81,104,126,41,63,84,108,128
89,89,1,59,80,104,125,41,63,84,108,128
90,90,39,59,80,104,125,41,63,83,109,127
91,91,39,59,80,105,126,41,63,83,109,127
92,92,39,60,80,104,126,41,63,84,109,127
93,93,39,59,80,104,126,41,63,83,108,128
94,94,39,59,80,104,125,41,63,84,109,128
95,95,39,59,81,104,126,41,63,84,109,127
96,96,39,59,80,104,125,41,63,83,108,127
97,97,40,59,81,104,126,41,63,83,109,128
98,98,39,59,81,103,125,41,63,83,108,128
99,99,39,59,81,104,126,41,63,83,108,128
100,100,39,59,81,104,126,41,63,83,108,128
101,101,39,60,81,103,126,41,63,84,108,128
102,102,39,60,81,104,126,41,63,84,108,128
103,103,40,60,82,104,126,41,63,84,109,128
104,104,39,59,82,104,126,41,63,84,108,128
105,105,40,59,82,104,126,41,63,84,108,128
106,106,40,59,83,105,126,41,63,84,108,128
107,107,40,60,82,104,125,41,63,83,109,128
108,108,40,60,81,105,126,41,63,84,108,128
109,109,40,60,82,105,126,41,63,84,109,127
110,110,40,59,83,105,126,41,63,84,108,128
111,111,40,60,82,105,126,41,63,84,108,128
112,112,40,60,81,105,126,41,63,84,108,128
113,113,40,60,83,104,126,41,63,84,109,128
114,114,40,60,82,105,126,41,63,85,109,128
115,115,40,60,82,105,126,41,64,84,109,128
116,116,40,60,82,105,125,41,63,84,108,128
117,117,40,61,82,105,126,41,63,84,108,128
118,118,40,60,82,105,126,41,64,84,109,128
119,119,40,61,82,106,126,41,63,84,109,128
120,120,39,60,2,105,126,41,64,84,108,128
121,121,40,60,82,106,126,41,63,84,109,128
122,122,40,61,82,106,127,41,63,84,108,129
123,123,40,60,82,106,126,41,64,84,109,128
124,124,40,60,82,107,126,41,63,84,108,128
125,125,40,60,82,106,126,41,64,84,109,128
126,126,40,60,83,106,126,41,64,84,109,128
127,127,40,60,82,105,127,41,63,84,109,129
128,128,40,61,82,106,127,41,63,84,109,129
129,129,40,61,83,106,127,41,64,84,109,129
130,130,40,61,82,106,127,41,64,85,108,128
131,131,39,61,83,106,127,41,63,84,108,128
132,132,39,60,82,107,127,41,63,84,108,128
133,133,40,60,83,106,127,41,63,84,108,129
134,134,40,61,82,106,127,41,63,84,2,128
135,135,40,60,83,106,127,41,64,84,109,128
136,136,40,60,82,106,126,41,63,84,109,128
137,137,40,61,83,106,127,41,63,84,109,128
138,138,40,61,82,106,127,41,64,84,109,129
139,139,40,61,83,106,127,41,63,84,109,128
140,140,40,60,82,107,127,41,64,85,109,129
141,141,40,61,82,106,127,41,63,84,109,128
142,142,40,61,82,106,127,41,64,84,109,128
143,143,40,61,82,107,127,41,63,84,109,128
144,144,40,61,83,106,128,41,63,84,109,128
145,145,40,61,82,107,127,41,64,84,109,129
146,146,40,60,82,106,127,41,63,84,109,129
147,147,40,61,82,106,126,41,63,84,109,128
148,148,40,61,83,106,127,41,63,85,109,128
149,149,40,61,82,106,127,41,63,84,109,128
150,150,40,61,83,106,127,41,63,84,108,128
151,151,40,61,83,106,126,41,64,84,109,128
152,152,40,61,82,106,127,41,64,84,108,128
153,153,40,61,82,107,127,41,63,84,108,128
154,154,40,61,83,106,126,41,63,84,108,128
155,155,40,61,82,106,127,41,64,84,109,128
156,156,40,61,83,106,127,41,64,84,108,128
157,157,40,61,82,107,127,41,64,84,108,128
158,158,40,62,83,106,126,41,64,84,109,129
159,159,40,61,83,106,127,41,64,84,108,129
160,160,40,62,83,106,126,41,63,85,109,128
161,161,40,61,83,107,127,41,63,84,109,128
162,162,40,61,83,106,127,41,64,85,108,129
163,163,40,61,83,106,127,41,64,85,108,129
164,164,40,61,82,107,127,41,64,85,108,129
165,165,40,61,83,107,127,41,64,85,109,128
166,166,40,61,83,107,127,41,63,85,109,128
167,167,40,62,82,107,127,41,63,85,109,128
168,168,40,61,83,107,127,40,64,85,109,129
169,169,40,61,83,107,127,41,64,85,109,129
170,170,40,61,83,107,127,41,64,85,109,129
171,171,40,61,83,107,127,41,64,85,109,129
172,172,40,61,83,107,127,41,64,85,109,128
173,173,40,61,83,107,127,41,64,85,109,129
174,174,40,62,82,107,126,41,64,84,108,129
175,175,40,61,83,107,127,41,64,85,109,129
176,176,41,61,83,107,128,41,64,85,109,129
177,177,40,61,83,107,127,41,64,84,108,129
178,178,40,61,83,107,127,41,64,85,109,128
179,179,40,61,83,108,127,41,64,85,109,128
180,180,40,62,83,107,128,1,64,85,109,128
181,181,40,61,83,107,127,40,64,85,109,129
182,182,40,61,83,107,126,41,64,85,109,129
183,183,40,62,83,108,127,41,64,84,109,129
184,184,40,62,83,108,127,41,64,85,109,128
185,185,40,61,84,107,126,40,64,85,109,128
186,186,41,62,83,107,127,41,64,85,109,128
187,187,40,62,83,107,127,41,64,85,109,129
188,188,40,62,83,107,127,41,64,85,109,128
189,189,40,62,83,107,127,41,64,84,109,128
190,190,40,62,83,107,127,41,64,85,108,128
191,191,40,62,83,108,127,41,64,85,109,128
192,192,41,62,83,107,127,41,64,85,109,129
193,193,40,62,83,107,126,42,64,85,109,128
194,194,40,62,83,107,127,41,64,85,109,128
195,195,41,62,84,107,127,41,64,85,109,129
196,196,40,62,83,108,127,41,63,85,109,128
197,197,40,62,84,107,127,1,64,85,109,129
198,198,40,62,83,107,127,41,64,85,109,128
199,199,41,62,83,108,127,41,64,85,109,129


==> data/chip_8/sl_5_bl_3/gen_csv/cycle-to-cycle-gen-V-0.1.csv <==
,curr_reset_x,curr_reset_cdf,curr_set_x,curr_set_cdf
0,-42.58,0.01,-46.92,0.01
1,-42.16,0.01,-46.84,0.01
2,-41.74,0.01,-46.76,0.01
3,-41.32,0.01,-46.68,0.01
4,-40.9,0.02,-46.6,0.01
5,-40.48,0.02,-46.52,0.01
6,-40.06,0.02,-46.44,0.01
7,-39.64,0.02,-46.36,0.01
8,-39.22,0.02,-46.28,0.01
9,-38.8,0.02,-46.2,0.01
10,-38.38,0.02,-46.12,0.01
11,-37.96,0.02,-46.04,0.01
12,-37.54,0.02,-45.96,0.04
13,-37.12,0.02,-45.88,0.04
14,-36.7,0.02,-45.8,0.04
15,-36.28,0.02,-45.72,0.04
16,-35.86,0.02,-45.64,0.04
17,-35.44,0.02,-45.56,0.04
18,-35.02,0.02,-45.48,0.04
19,-34.6,0.02,-45.4,0.04
20,-34.18,0.02,-45.32,0.04
21,-33.76,0.02,-45.24,0.04
22,-33.34,0.02,-45.16,0.04
23,-32.92,0.02,-45.08,0.04
24,-32.5,0.02,-45.0,0.04
25,-32.08,0.02,-44.92,0.1
26,-31.66,0.02,-44.84,0.1
27,-31.240000000000002,0.02,-44.76,0.1
28,-30.82,0.02,-44.68,0.1
29,-30.4,0.02,-44.6,0.1
30,-29.98,0.02,-44.52,0.1
31,-29.560000000000002,0.02,-44.44,0.1
32,-29.14,0.02,-44.36,0.1
33,-28.72,0.02,-44.28,0.1
34,-28.3,0.02,-44.2,0.1
35,-27.880000000000003,0.02,-44.12,0.1
36,-27.46,0.02,-44.04,0.1
37,-27.04,0.02,-43.96,0.17
38,-26.62,0.02,-43.88,0.17
39,-26.2,0.02,-43.8,0.17
40,-25.78,0.02,-43.72,0.17
41,-25.36,0.02,-43.64,0.17
42,-24.94,0.02,-43.56,0.17
43,-24.52,0.02,-43.48,0.17
44,-24.1,0.02,-43.4,0.17
45,-23.68,0.03,-43.32,0.17
46,-23.26,0.03,-43.24,0.17
47,-22.84,0.03,-43.16,0.17
48,-22.42,0.03,-43.08,0.17
49,-22.0,0.03,-43.0,0.17
50,-21.580000000000002,0.03,-42.92,0.35
51,-21.16,0.03,-42.84,0.35
52,-20.740000000000002,0.03,-42.76,0.35
53,-20.32,0.03,-42.68,0.35
54,-19.900000000000002,0.04,-42.6,0.35
55,-19.48,0.04,-42.519999999999996,0.35
56,-19.060000000000002,0.04,-42.44,0.35
57,-18.64,0.04,-42.36,0.35
58,-18.220000000000002,0.04,-42.28,0.35
59,-17.8,0.04,-42.2,0.35
60,-17.380000000000003,0.04,-42.12,0.35
61,-16.96,0.04,-42.04,0.35
62,-16.540000000000003,0.04,-41.96,0.55
63,-16.12,0.04,-41.88,0.55
64,-15.7,0.04,-41.8,0.55
65,-15.280000000000001,0.04,-41.72,0.55
66,-14.86,0.04,-41.64,0.55
67,-14.440000000000001,0.04,-41.56,0.55
68,-14.02,0.04,-41.48,0.55
69,-13.600000000000001,0.04,-41.4,0.55
70,-13.18,0.04,-41.32,0.55
71,-12.760000000000002,0.06,-41.24,0.55
72,-12.34,0.06,-41.16,0.55
73,-11.920000000000002,0.06,-41.08,0.55
74,-11.5,0.06,-41.0,0.55
75,-11.080000000000002,0.06,-40.92,0.8400000000000001
76,-10.660000000000004,0.06,-40.84,0.8400000000000001
77,-10.240000000000002,0.06,-40.76,0.8400000000000001
78,-9.82,0.06,-40.68,0.8400000000000001
79,-9.399999999999999,0.06,-40.6,0.8400000000000001
80,-8.980000000000004,0.06,-40.519999999999996,0.8400000000000001
81,-8.560000000000002,0.06,-40.44,0.8400000000000001
82,-8.14,0.06,-40.36,0.8400000000000001
83,-7.719999999999999,0.06,-40.28,0.8400000000000001
84,-7.300000000000004,0.06,-40.2,0.8400000000000001
85,-6.880000000000003,0.06,-40.12,0.8400000000000001
86,-6.460000000000001,0.06,-40.04,0.8400000000000001
87,-6.039999999999999,0.06,-39.96,0.9900000000000001
88,-5.6200000000000045,0.06,-39.88,0.9900000000000001
89,-5.200000000000003,0.06,-39.8,0.9900000000000001
90,-4.780000000000001,0.06999999999999999,-39.72,0.9900000000000001
91,-4.359999999999999,0.06999999999999999,-39.64,0.9900000000000001
92,-3.940000000000005,0.09999999999999999,-39.56,0.9900000000000001
93,-3.520000000000003,0.09999999999999999,-39.48,0.9900000000000001
94,-3.1000000000000014,0.09999999999999999,-39.4,0.9900000000000001
95,-2.6799999999999997,0.47,-39.32,0.9900000000000001
96,-2.259999999999998,0.47,-39.24,0.9900000000000001
97,-1.8400000000000034,0.97,-39.16,0.9900000000000001
98,-1.4200000000000017,0.97,-39.08,0.9900000000000001
99,-1.0,1.0,-39.0,1.0


==> data/chip_8/sl_5_bl_3/gen_csv/cycle-to-cycle-gen-V-0.15.csv <==
,curr_reset_x,curr_reset_cdf,curr_set_x,curr_set_cdf
0,-67.3,0.01,-69.9,0.01
1,-66.6,0.01,-69.8,0.01
2,-65.9,0.01,-69.7,0.01
3,-65.2,0.01,-69.6,0.01
4,-64.5,0.02,-69.5,0.01
5,-63.8,0.02,-69.4,0.01
6,-63.1,0.02,-69.3,0.01
7,-62.4,0.04,-69.2,0.01
8,-61.7,0.05,-69.1,0.01
9,-61.0,0.05,-69.0,0.01
10,-60.3,0.05,-68.9,0.01
11,-59.6,0.060000000000000005,-68.8,0.01
12,-58.9,0.060000000000000005,-68.7,0.01
13,-58.2,0.060000000000000005,-68.6,0.01
14,-57.5,0.060000000000000005,-68.5,0.01
15,-56.8,0.060000000000000005,-68.4,0.01
16,-56.1,0.060000000000000005,-68.3,0.01
17,-55.4,0.060000000000000005,-68.2,0.01
18,-54.7,0.060000000000000005,-68.1,0.01
19,-54.0,0.060000000000000005,-68.0,0.01
20,-53.3,0.060000000000000005,-67.9,0.05
21,-52.6,0.060000000000000005,-67.8,0.05
22,-51.900000000000006,0.060000000000000005,-67.7,0.05
23,-51.2,0.060000000000000005,-67.6,0.05
24,-50.5,0.060000000000000005,-67.5,0.05
25,-49.8,0.060000000000000005,-67.4,0.05
26,-49.1,0.060000000000000005,-67.3,0.05
27,-48.400000000000006,0.060000000000000005,-67.2,0.05
28,-47.7,0.060000000000000005,-67.1,0.05
29,-47.0,0.060000000000000005,-67.0,0.05
30,-46.3,0.060000000000000005,-66.9,0.13
31,-45.6,0.060000000000000005,-66.8,0.13
32,-44.900000000000006,0.060000000000000005,-66.7,0.13
33,-44.2,0.060000000000000005,-66.6,0.13
34,-43.5,0.060000000000000005,-66.5,0.13
35,-42.8,0.060000000000000005,-66.4,0.13
36,-42.1,0.060000000000000005,-66.3,0.13
37,-41.400000000000006,0.060000000000000005,-66.2,0.13
38,-40.7,0.060000000000000005,-66.1,0.13
39,-40.0,0.060000000000000005,-66.0,0.13
40,-39.3,0.060000000000000005,-65.9,0.23
41,-38.6,0.060000000000000005,-65.8,0.23
42,-37.900000000000006,0.060000000000000005,-65.7,0.23
43,-37.2,0.060000000000000005,-65.6,0.23
44,-36.5,0.060000000000000005,-65.5,0.23
45,-35.800000000000004,0.060000000000000005,-65.4,0.23
46,-35.1,0.060000000000000005,-65.3,0.23
47,-34.400000000000006,0.060000000000000005,-65.2,0.23
48,-33.7,0.060000000000000005,-65.1,0.23
49,-33.0,0.060000000000000005,-65.0,0.23
50,-32.300000000000004,0.060000000000000005,-64.9,0.29000000000000004
51,-31.6,0.060000000000000005,-64.8,0.29000000000000004
52,-30.900000000000006,0.060000000000000005,-64.7,0.29000000000000004
53,-30.200000000000003,0.060000000000000005,-64.6,0.29000000000000004
54,-29.5,0.060000000000000005,-64.5,0.29000000000000004
55,-28.800000000000004,0.060000000000000005,-64.4,0.29000000000000004
56,-28.1,0.060000000000000005,-64.3,0.29000000000000004
57,-27.400000000000006,0.060000000000000005,-64.2,0.29000000000000004
58,-26.700000000000003,0.07,-64.1,0.29000000000000004
59,-26.0,0.07,-64.0,0.29000000000000004
60,-25.300000000000004,0.07,-63.9,0.43000000000000005
61,-24.6,0.07,-63.8,0.43000000000000005
62,-23.900000000000006,0.07,-63.7,0.43000000000000005
63,-23.200000000000003,0.07,-63.6,0.43000000000000005
64,-22.5,0.07,-63.5,0.43000000000000005
65,-21.800000000000004,0.07,-63.4,0.43000000000000005
66,-21.1,0.07,-63.3,0.43000000000000005
67,-20.400000000000006,0.07,-63.2,0.43000000000000005
68,-19.700000000000003,0.07,-63.1,0.43000000000000005
69,-19.0,0.07,-63.0,0.43000000000000005
70,-18.300000000000004,0.08,-62.9,0.6200000000000001
71,-17.6,0.08,-62.8,0.6200000000000001
72,-16.900000000000006,0.08,-62.7,0.6200000000000001
73,-16.200000000000003,0.08,-62.6,0.6200000000000001
74,-15.5,0.08,-62.5,0.6200000000000001
75,-14.800000000000004,0.08,-62.4,0.6200000000000001
76,-14.100000000000001,0.08,-62.3,0.6200000000000001
77,-13.400000000000006,0.08,-62.2,0.6200000000000001
78,-12.700000000000003,0.09,-62.1,0.6200000000000001
79,-12.0,0.09,-62.0,0.6200000000000001
80,-11.300000000000004,0.09,-61.9,0.7900000000000001
81,-10.600000000000001,0.09,-61.8,0.7900000000000001
82,-9.900000000000006,0.09,-61.7,0.7900000000000001
83,-9.200000000000003,0.09,-61.6,0.7900000000000001
84,-8.500000000000007,0.09,-61.5,0.7900000000000001
85,-7.800000000000004,0.09999999999999999,-61.4,0.7900000000000001
86,-7.100000000000001,0.09999999999999999,-61.3,0.7900000000000001
87,-6.400000000000006,0.12,-61.2,0.7900000000000001
88,-5.700000000000003,0.15,-61.1,0.7900000000000001
89,-5.000000000000007,0.15,-61.0,0.7900000000000001
90,-4.300000000000004,0.39,-60.9,0.9300000000000002
91,-3.6000000000000085,0.75,-60.8,0.9300000000000002
92,-2.9000000000000057,0.98,-60.7,0.9300000000000002
93,-2.200000000000003,0.98,-60.6,0.9300000000000002
94,-1.5,0.99,-60.5,0.9300000000000002
95,-0.8000000000000114,0.99,-60.4,0.9300000000000002
96,-0.10000000000000853,0.99,-60.3,0.9300000000000002
97,0.5999999999999943,0.99,-60.2,0.9300000000000002
98,1.2999999999999972,0.99,-60.1,0.9300000000000002
99,2.0,1.0,-60.0,1.0000000000000002


==> data/chip_8/sl_5_bl_3/gen_csv/cycle-to-cycle-gen-V-0.2.csv <==
,curr_reset_x,curr_reset_cdf,curr_set_x,curr_set_cdf
0,-91.11,0.01,-93.85,0.01
1,-90.22,0.01,-93.7,0.01
2,-89.33,0.01,-93.55,0.01
3,-88.44,0.02,-93.4,0.01
4,-87.55,0.02,-93.25,0.01
5,-86.66,0.02,-93.1,0.01
6,-85.77,0.02,-92.95,0.02
7,-84.88,0.02,-92.8,0.02
8,-83.99,0.03,-92.65,0.02
9,-83.1,0.03,-92.5,0.02
10,-82.21,0.04,-92.35,0.02
11,-81.32,0.04,-92.2,0.02
12,-80.43,0.04,-92.05,0.02
13,-79.53999999999999,0.04,-91.9,0.03
14,-78.65,0.04,-91.75,0.03
15,-77.76,0.04,-91.6,0.03
16,-76.87,0.04,-91.45,0.03
17,-75.98,0.04,-91.3,0.03
18,-75.09,0.04,-91.15,0.03
19,-74.2,0.04,-91.0,0.03
20,-73.31,0.04,-90.85,0.06
21,-72.42,0.04,-90.7,0.06
22,-71.53,0.04,-90.55,0.06
23,-70.64,0.04,-90.4,0.06
24,-69.75,0.04,-90.25,0.06
25,-68.86,0.04,-90.1,0.06
26,-67.97,0.04,-89.95,0.08
27,-67.08,0.04,-89.8,0.08
28,-66.19,0.04,-89.65,0.08
29,-65.3,0.04,-89.5,0.08
30,-64.41,0.04,-89.35,0.08
31,-63.519999999999996,0.04,-89.2,0.08
32,-62.629999999999995,0.04,-89.05,0.08
33,-61.739999999999995,0.04,-88.9,0.1
34,-60.849999999999994,0.04,-88.75,0.1
35,-59.96,0.04,-88.6,0.1
36,-59.07,0.04,-88.45,0.1
37,-58.18,0.04,-88.3,0.1
38,-57.29,0.04,-88.15,0.1
39,-56.4,0.04,-88.0,0.1
40,-55.51,0.04,-87.85,0.14
41,-54.62,0.04,-87.7,0.14
42,-53.73,0.04,-87.55,0.14
43,-52.839999999999996,0.04,-87.4,0.14
44,-51.95,0.04,-87.25,0.14
45,-51.06,0.04,-87.1,0.14
46,-50.17,0.04,-86.95,0.22000000000000003
47,-49.28,0.04,-86.8,0.22000000000000003
48,-48.39,0.04,-86.65,0.22000000000000003
49,-47.5,0.04,-86.5,0.22000000000000003
50,-46.61,0.04,-86.35,0.22000000000000003
51,-45.72,0.04,-86.2,0.22000000000000003
52,-44.83,0.04,-86.05,0.22000000000000003
53,-43.94,0.04,-85.9,0.29000000000000004
54,-43.05,0.04,-85.75,0.29000000000000004
55,-42.16,0.04,-85.6,0.29000000000000004
56,-41.269999999999996,0.04,-85.45,0.29000000000000004
57,-40.38,0.04,-85.3,0.29000000000000004
58,-39.49,0.04,-85.15,0.29000000000000004
59,-38.6,0.04,-85.0,0.29000000000000004
60,-37.71,0.04,-84.85,0.45000000000000007
61,-36.82,0.04,-84.7,0.45000000000000007
62,-35.93,0.04,-84.55,0.45000000000000007
63,-35.04,0.04,-84.4,0.45000000000000007
64,-34.15,0.04,-84.25,0.45000000000000007
65,-33.26,0.04,-84.1,0.45000000000000007
66,-32.37,0.04,-83.95,0.5800000000000001
67,-31.479999999999997,0.04,-83.8,0.5800000000000001
68,-30.589999999999996,0.04,-83.65,0.5800000000000001
69,-29.699999999999996,0.04,-83.5,0.5800000000000001
70,-28.810000000000002,0.04,-83.35,0.5800000000000001
71,-27.92,0.04,-83.2,0.5800000000000001
72,-27.03,0.04,-83.05,0.5800000000000001
73,-26.14,0.04,-82.9,0.68
74,-25.25,0.04,-82.75,0.68
75,-24.36,0.04,-82.6,0.68
76,-23.47,0.04,-82.45,0.68
77,-22.58,0.04,-82.3,0.68
78,-21.689999999999998,0.04,-82.15,0.68
79,-20.799999999999997,0.04,-82.0,0.68
80,-19.909999999999997,0.04,-81.85,0.8200000000000001
81,-19.019999999999996,0.04,-81.7,0.8200000000000001
82,-18.129999999999995,0.05,-81.55,0.8200000000000001
83,-17.239999999999995,0.05,-81.4,0.8200000000000001
84,-16.349999999999994,0.05,-81.25,0.8200000000000001
85,-15.459999999999994,0.05,-81.1,0.8200000000000001
86,-14.569999999999993,0.05,-80.95,0.91
87,-13.679999999999993,0.05,-80.8,0.91
88,-12.789999999999992,0.05,-80.65,0.91
89,-11.900000000000006,0.060000000000000005,-80.5,0.91
90,-11.010000000000005,0.060000000000000005,-80.35,0.91
91,-10.120000000000005,0.060000000000000005,-80.2,0.91
92,-9.230000000000004,0.07,-80.05,0.91
93,-8.340000000000003,0.09000000000000001,-79.9,0.98
94,-7.450000000000003,0.11000000000000001,-79.75,0.98
95,-6.560000000000002,0.19,-79.6,0.98
96,-5.670000000000002,0.49,-79.45,0.98
97,-4.780000000000001,0.88,-79.3,0.98
98,-3.8900000000000006,0.99,-79.15,0.98
99,-3.0,1.0,-79.0,1.0


==> data/chip_8/sl_5_bl_3/gen_csv/cycle-to-cycle-gen-V-0.25.csv <==
,curr_reset_x,curr_reset_cdf,curr_set_x,curr_set_cdf
0,-106.96,0.02,-117.83,0.01
1,-105.92,0.02,-117.66,0.01
2,-104.88,0.02,-117.49,0.01
3,-103.84,0.02,-117.32,0.01
4,-102.8,0.02,-117.15,0.01
5,-101.76,0.03,-116.98,0.02
6,-100.72,0.03,-116.81,0.02
7,-99.68,0.03,-116.64,0.02
8,-98.64,0.03,-116.47,0.02
9,-97.6,0.03,-116.3,0.02
10,-96.56,0.03,-116.13,0.02
11,-95.52,0.03,-115.96,0.03
12,-94.48,0.03,-115.79,0.03
13,-93.44,0.03,-115.62,0.03
14,-92.4,0.03,-115.45,0.03
15,-91.36,0.03,-115.28,0.03
16,-90.32,0.03,-115.11,0.03
17,-89.28,0.03,-114.94,0.04
18,-88.24,0.03,-114.77,0.04
19,-87.2,0.03,-114.6,0.04
20,-86.16,0.03,-114.43,0.04
21,-85.12,0.03,-114.26,0.04
22,-84.08,0.03,-114.09,0.04
23,-83.03999999999999,0.03,-113.92,0.06
24,-82.0,0.03,-113.75,0.06
25,-80.96000000000001,0.03,-113.58,0.06
26,-79.92,0.03,-113.41,0.06
27,-78.88,0.03,-113.24,0.06
28,-77.84,0.03,-113.07,0.06
29,-76.8,0.03,-112.9,0.1
30,-75.75999999999999,0.03,-112.73,0.1
31,-74.72,0.03,-112.56,0.1
32,-73.68,0.03,-112.39,0.1
33,-72.64,0.03,-112.22,0.1
34,-71.6,0.03,-112.05,0.1
35,-70.56,0.03,-111.88,0.17
36,-69.52,0.03,-111.71,0.17
37,-68.47999999999999,0.03,-111.53999999999999,0.17
38,-67.44,0.03,-111.37,0.17
39,-66.4,0.03,-111.2,0.17
40,-65.36,0.03,-111.03,0.17
41,-64.32,0.03,-110.86,0.22000000000000003
42,-63.28,0.03,-110.69,0.22000000000000003
43,-62.239999999999995,0.03,-110.52,0.22000000000000003
44,-61.199999999999996,0.03,-110.35,0.22000000000000003
45,-60.16,0.03,-110.18,0.22000000000000003
46,-59.12,0.03,-110.01,0.22000000000000003
47,-58.08,0.03,-109.84,0.34
48,-57.04,0.03,-109.67,0.34
49,-56.0,0.03,-109.5,0.34
50,-54.96,0.04,-109.33,0.34
51,-53.92,0.04,-109.16,0.34
52,-52.879999999999995,0.04,-108.99,0.38
53,-51.839999999999996,0.04,-108.82,0.38
54,-50.8,0.04,-108.65,0.38
55,-49.76,0.04,-108.48,0.38
56,-48.72,0.04,-108.31,0.38
57,-47.68,0.04,-108.14,0.38
58,-46.64,0.04,-107.97,0.44
59,-45.599999999999994,0.04,-107.8,0.44
60,-44.559999999999995,0.04,-107.63,0.44
61,-43.519999999999996,0.04,-107.46,0.44
62,-42.480000000000004,0.04,-107.28999999999999,0.44
63,-41.44,0.04,-107.12,0.44
64,-40.39999999999999,0.04,-106.95,0.49
65,-39.36,0.04,-106.78,0.49
66,-38.31999999999999,0.04,-106.61,0.49
67,-37.28,0.04,-106.44,0.49
68,-36.239999999999995,0.04,-106.27,0.49
69,-35.2,0.04,-106.1,0.49
70,-34.16,0.04,-105.93,0.59
71,-33.120000000000005,0.04,-105.76,0.59
72,-32.08,0.04,-105.59,0.59
73,-31.039999999999992,0.04,-105.42,0.59
74,-30.0,0.04,-105.25,0.59
75,-28.959999999999994,0.04,-105.08,0.59
76,-27.92,0.04,-104.91,0.69
77,-26.879999999999995,0.04,-104.74,0.69
78,-25.840000000000003,0.04,-104.57,0.69
79,-24.799999999999997,0.04,-104.4,0.69
80,-23.75999999999999,0.04,-104.23,0.69
81,-22.72,0.04,-104.06,0.69
82,-21.679999999999993,0.04,-103.89,0.7899999999999999
83,-20.64,0.04,-103.72,0.7899999999999999
84,-19.599999999999994,0.04,-103.55,0.7899999999999999
85,-18.560000000000002,0.04,-103.38,0.7899999999999999
86,-17.519999999999996,0.04,-103.21,0.7899999999999999
87,-16.47999999999999,0.04,-103.03999999999999,0.7899999999999999
88,-15.439999999999998,0.05,-102.87,0.8799999999999999
89,-14.399999999999991,0.05,-102.7,0.8799999999999999
90,-13.36,0.05,-102.53,0.8799999999999999
91,-12.319999999999993,0.05,-102.36,0.8799999999999999
92,-11.280000000000001,0.09,-102.19,0.8799999999999999
93,-10.239999999999995,0.15,-102.02,0.8799999999999999
94,-9.200000000000003,0.21,-101.85,0.9799999999999999
95,-8.159999999999997,0.32,-101.68,0.9799999999999999
96,-7.11999999999999,0.56,-101.50999999999999,0.9799999999999999
97,-6.079999999999998,0.7100000000000001,-101.34,0.9799999999999999
98,-5.039999999999992,0.9600000000000001,-101.17,0.9799999999999999
99,-4.0,1.0,-101.0,0.9999999999999999


==> data/chip_8/sl_5_bl_3/gen_csv/cycle-to-cycle-gen-V-0.3.csv <==
,curr_reset_x,curr_reset_cdf,curr_set_x,curr_set_cdf
0,-137.61,0.01,-143.74,0.01
1,-136.22,0.01,-143.48,0.01
2,-134.83,0.02,-143.22,0.01
3,-133.44,0.02,-142.96,0.01
4,-132.05,0.03,-142.7,0.01
5,-130.66,0.05,-142.44,0.01
6,-129.27,0.05,-142.18,0.01
7,-127.88,0.05,-141.92,0.01
8,-126.49,0.05,-141.66,0.01
9,-125.1,0.05,-141.4,0.01
10,-123.71000000000001,0.05,-141.14,0.01
11,-122.32,0.05,-140.88,0.02
12,-120.93,0.05,-140.62,0.02
13,-119.54,0.05,-140.36,0.02
14,-118.15,0.05,-140.1,0.02
15,-116.76,0.05,-139.84,0.03
16,-115.37,0.05,-139.58,0.03
17,-113.98,0.05,-139.32,0.03
18,-112.59,0.05,-139.06,0.03
19,-111.2,0.05,-138.8,0.03
20,-109.81,0.05,-138.54,0.03
21,-108.42,0.060000000000000005,-138.28,0.03
22,-107.03,0.060000000000000005,-138.02,0.03
23,-105.64,0.060000000000000005,-137.76,0.04
24,-104.25,0.060000000000000005,-137.5,0.04
25,-102.86,0.060000000000000005,-137.24,0.04
26,-101.47,0.060000000000000005,-136.98,0.1
27,-100.08000000000001,0.060000000000000005,-136.72,0.1
28,-98.69,0.060000000000000005,-136.46,0.1
29,-97.30000000000001,0.060000000000000005,-136.2,0.1
30,-95.91,0.060000000000000005,-135.94,0.1
31,-94.52000000000001,0.060000000000000005,-135.68,0.1
32,-93.13,0.060000000000000005,-135.42,0.1
33,-91.74000000000001,0.060000000000000005,-135.16,0.1
34,-90.35,0.060000000000000005,-134.9,0.14
35,-88.96000000000001,0.060000000000000005,-134.64,0.14
36,-87.57,0.060000000000000005,-134.38,0.14
37,-86.18,0.060000000000000005,-134.12,0.14
38,-84.79,0.060000000000000005,-133.86,0.18000000000000002
39,-83.4,0.060000000000000005,-133.6,0.18000000000000002
40,-82.01,0.060000000000000005,-133.34,0.18000000000000002
41,-80.62,0.060000000000000005,-133.08,0.18000000000000002
42,-79.23,0.060000000000000005,-132.82,0.22000000000000003
43,-77.84,0.060000000000000005,-132.56,0.22000000000000003
44,-76.45,0.060000000000000005,-132.3,0.22000000000000003
45,-75.06,0.060000000000000005,-132.04,0.22000000000000003
46,-73.67,0.060000000000000005,-131.78,0.27
47,-72.28,0.060000000000000005,-131.52,0.27
48,-70.89,0.060000000000000005,-131.26,0.27
49,-69.5,0.060000000000000005,-131.0,0.27
50,-68.11,0.060000000000000005,-130.74,0.32
51,-66.72,0.060000000000000005,-130.48,0.32
52,-65.33,0.060000000000000005,-130.22,0.32
53,-63.94000000000001,0.060000000000000005,-129.96,0.4
54,-62.55000000000001,0.060000000000000005,-129.7,0.4
55,-61.16000000000001,0.060000000000000005,-129.44,0.4
56,-59.77000000000001,0.060000000000000005,-129.18,0.4
57,-58.38000000000001,0.060000000000000005,-128.92,0.48000000000000004
58,-56.99000000000001,0.060000000000000005,-128.66,0.48000000000000004
59,-55.60000000000001,0.060000000000000005,-128.4,0.48000000000000004
60,-54.21000000000001,0.060000000000000005,-128.14,0.48000000000000004
61,-52.82000000000001,0.07,-127.88,0.56
62,-51.43000000000001,0.07,-127.62,0.56
63,-50.040000000000006,0.07,-127.36,0.56
64,-48.650000000000006,0.07,-127.1,0.56
65,-47.260000000000005,0.07,-126.84,0.64
66,-45.870000000000005,0.07,-126.58,0.64
67,-44.480000000000004,0.07,-126.32,0.64
68,-43.09,0.07,-126.06,0.64
69,-41.7,0.07,-125.8,0.7
70,-40.31,0.07,-125.53999999999999,0.7
71,-38.92,0.07,-125.28,0.7
72,-37.53,0.07,-125.02,0.7
73,-36.14,0.07,-124.75999999999999,0.8099999999999999
74,-34.750000000000014,0.07,-124.5,0.8099999999999999
75,-33.360000000000014,0.07,-124.24,0.8099999999999999
76,-31.970000000000013,0.07,-123.98,0.8699999999999999
77,-30.580000000000013,0.07,-123.72,0.8699999999999999
78,-29.190000000000012,0.07,-123.46000000000001,0.8699999999999999
79,-27.80000000000001,0.07,-123.2,0.8699999999999999
80,-26.41000000000001,0.07,-122.94,0.94
81,-25.02000000000001,0.07,-122.68,0.94
82,-23.63000000000001,0.07,-122.42,0.94
83,-22.24000000000001,0.07,-122.16,0.94
84,-20.85000000000001,0.09000000000000001,-121.9,0.99
85,-19.460000000000008,0.1,-121.64,0.99
86,-18.070000000000007,0.11,-121.38,0.99
87,-16.680000000000007,0.11,-121.12,0.99
88,-15.290000000000006,0.13,-120.86,0.99
89,-13.900000000000006,0.18,-120.6,0.99
90,-12.510000000000005,0.21,-120.34,0.99
91,-11.120000000000005,0.29,-120.08,0.99
92,-9.730000000000018,0.58,-119.82,0.99
93,-8.340000000000003,0.75,-119.56,0.99
94,-6.950000000000017,0.98,-119.3,0.99
95,-5.560000000000002,0.99,-119.03999999999999,0.99
96,-4.170000000000016,0.99,-118.78,0.99
97,-2.780000000000001,0.99,-118.52,0.99
98,-1.3900000000000148,0.99,-118.25999999999999,0.99
99,0.0,1.0,-118.0,1.0


==> data/chip_8/sl_5_bl_3/gen_csv/cycle-to-cycle-gen-V0.1.csv <==
,curr_reset_x,curr_reset_cdf,curr_set_x,curr_set_cdf
0,1.42,0.08,37.07,0.03
1,1.8399999999999999,0.08,37.14,0.03
2,2.26,0.5,37.21,0.03
3,2.6799999999999997,0.5,37.28,0.03
4,3.1,0.89,37.35,0.03
5,3.52,0.89,37.42,0.03
6,3.94,0.89,37.49,0.03
7,4.359999999999999,0.9400000000000001,37.56,0.03
8,4.779999999999999,0.9400000000000001,37.63,0.03
9,5.2,0.9500000000000001,37.7,0.03
10,5.62,0.9500000000000001,37.77,0.03
11,6.04,0.9600000000000001,37.84,0.03
12,6.46,0.9600000000000001,37.91,0.03
13,6.88,0.9600000000000001,37.98,0.03
14,7.3,0.9700000000000001,38.05,0.16
15,7.72,0.9700000000000001,38.12,0.16
16,8.14,0.9700000000000001,38.19,0.16
17,8.559999999999999,0.9700000000000001,38.26,0.16
18,8.98,0.9700000000000001,38.33,0.16
19,9.4,0.9700000000000001,38.4,0.16
20,9.82,0.9700000000000001,38.47,0.16
21,10.24,0.9700000000000001,38.54,0.16
22,10.66,0.9700000000000001,38.61,0.16
23,11.08,0.9700000000000001,38.68,0.16
24,11.5,0.9700000000000001,38.75,0.16
25,11.92,0.9700000000000001,38.82,0.16
26,12.34,0.9700000000000001,38.89,0.16
27,12.76,0.9700000000000001,38.96,0.16
28,13.18,0.9700000000000001,39.03,0.33
29,13.6,0.9700000000000001,39.1,0.33
30,14.02,0.9700000000000001,39.17,0.33
31,14.44,0.9700000000000001,39.24,0.33
32,14.86,0.9700000000000001,39.31,0.33
33,15.28,0.9700000000000001,39.38,0.33
34,15.7,0.9700000000000001,39.45,0.33
35,16.119999999999997,0.9700000000000001,39.52,0.33
36,16.54,0.9700000000000001,39.59,0.33
37,16.96,0.9700000000000001,39.66,0.33
38,17.38,0.9700000000000001,39.730000000000004,0.33
39,17.8,0.9700000000000001,39.8,0.33
40,18.22,0.9700000000000001,39.87,0.33
41,18.64,0.9700000000000001,39.94,0.33
42,19.06,0.9700000000000001,40.01,0.6799999999999999
43,19.48,0.9700000000000001,40.08,0.6799999999999999
44,19.9,0.9700000000000001,40.15,0.6799999999999999
45,20.32,0.9700000000000001,40.22,0.6799999999999999
46,20.74,0.9700000000000001,40.29,0.6799999999999999
47,21.16,0.9700000000000001,40.36,0.6799999999999999
48,21.58,0.9700000000000001,40.43,0.6799999999999999
49,22.0,0.9700000000000001,40.5,0.6799999999999999
50,22.419999999999998,0.9700000000000001,40.57,0.6799999999999999
51,22.84,0.9700000000000001,40.64,0.6799999999999999
52,23.259999999999998,0.9700000000000001,40.71,0.6799999999999999
53,23.68,0.9700000000000001,40.78,0.6799999999999999
54,24.099999999999998,0.9700000000000001,40.85,0.6799999999999999
55,24.52,0.9700000000000001,40.92,0.6799999999999999
56,24.939999999999998,0.9700000000000001,40.99,0.6799999999999999
57,25.36,0.9700000000000001,41.06,0.8599999999999999
58,25.779999999999998,0.9700000000000001,41.13,0.8599999999999999
59,26.2,0.9700000000000001,41.2,0.8599999999999999
60,26.619999999999997,0.9700000000000001,41.27,0.8599999999999999
61,27.04,0.9800000000000001,41.34,0.8599999999999999
62,27.459999999999997,0.9800000000000001,41.41,0.8599999999999999
63,27.88,0.9800000000000001,41.480000000000004,0.8599999999999999
64,28.3,0.9800000000000001,41.55,0.8599999999999999
65,28.72,0.9800000000000001,41.62,0.8599999999999999
66,29.14,0.9800000000000001,41.69,0.8599999999999999
67,29.56,0.9800000000000001,41.76,0.8599999999999999
68,29.98,0.9800000000000001,41.83,0.8599999999999999
69,30.4,0.9800000000000001,41.9,0.8599999999999999
70,30.82,0.9800000000000001,41.97,0.8599999999999999
71,31.24,0.9800000000000001,42.04,0.9199999999999999
72,31.66,0.9800000000000001,42.11,0.9199999999999999
73,32.08,0.9800000000000001,42.18,0.9199999999999999
74,32.5,0.9800000000000001,42.25,0.9199999999999999
75,32.92,0.9800000000000001,42.32,0.9199999999999999
76,33.339999999999996,0.9800000000000001,42.39,0.9199999999999999
77,33.76,0.9800000000000001,42.46,0.9199999999999999
78,34.18,0.9800000000000001,42.53,0.9199999999999999
79,34.6,0.9800000000000001,42.6,0.9199999999999999
80,35.019999999999996,0.9800000000000001,42.67,0.9199999999999999
81,35.44,0.9800000000000001,42.74,0.9199999999999999
82,35.86,0.9800000000000001,42.81,0.9199999999999999
83,36.28,0.9800000000000001,42.88,0.9199999999999999
84,36.699999999999996,0.9800000000000001,42.95,0.9199999999999999
85,37.12,0.9800000000000001,43.02,0.97
86,37.54,0.9800000000000001,43.09,0.97
87,37.96,0.9800000000000001,43.16,0.97
88,38.379999999999995,0.9800000000000001,43.230000000000004,0.97
89,38.8,0.9800000000000001,43.3,0.97
90,39.22,0.9800000000000001,43.370000000000005,0.97
91,39.64,0.9800000000000001,43.44,0.97
92,40.059999999999995,0.9800000000000001,43.51,0.97
93,40.48,0.9800000000000001,43.58,0.97
94,40.9,0.9800000000000001,43.65,0.97
95,41.32,0.9800000000000001,43.72,0.97
96,41.74,0.9800000000000001,43.79,0.97
97,42.16,0.9900000000000001,43.86,0.97
98,42.58,0.9900000000000001,43.93,0.97
99,43.0,1.0,44.0,1.0


==> data/chip_8/sl_5_bl_3/gen_csv/cycle-to-cycle-gen-V0.15.csv <==
,curr_reset_x,curr_reset_cdf,curr_set_x,curr_set_cdf
0,2.59,0.03,0.69,0.02
1,3.1799999999999997,0.4,1.38,0.02
2,3.77,0.4,2.07,0.02
3,4.359999999999999,0.79,2.76,0.02
4,4.949999999999999,0.79,3.4499999999999997,0.02
5,5.54,0.87,4.14,0.02
6,6.13,0.91,4.83,0.02
7,6.72,0.91,5.52,0.02
8,7.31,0.93,6.209999999999999,0.02
9,7.8999999999999995,0.93,6.8999999999999995,0.02
10,8.489999999999998,0.93,7.59,0.02
11,9.08,0.9500000000000001,8.28,0.02
12,9.67,0.9500000000000001,8.969999999999999,0.02
13,10.26,0.9500000000000001,9.66,0.02
14,10.85,0.9500000000000001,10.35,0.02
15,11.44,0.9500000000000001,11.04,0.02
16,12.03,0.9500000000000001,11.729999999999999,0.02
17,12.62,0.9500000000000001,12.419999999999998,0.02
18,13.209999999999999,0.9500000000000001,13.11,0.02
19,13.799999999999999,0.9500000000000001,13.799999999999999,0.02
20,14.389999999999999,0.9500000000000001,14.489999999999998,0.02
21,14.979999999999999,0.9500000000000001,15.18,0.02
22,15.569999999999999,0.9500000000000001,15.87,0.02
23,16.16,0.9600000000000001,16.56,0.02
24,16.75,0.9600000000000001,17.25,0.02
25,17.34,0.9600000000000001,17.939999999999998,0.02
26,17.93,0.9600000000000001,18.63,0.02
27,18.52,0.9600000000000001,19.32,0.02
28,19.11,0.9600000000000001,20.009999999999998,0.02
29,19.7,0.9600000000000001,20.7,0.02
30,20.29,0.9600000000000001,21.389999999999997,0.02
31,20.88,0.9600000000000001,22.08,0.02
32,21.47,0.9600000000000001,22.77,0.02
33,22.06,0.9700000000000001,23.459999999999997,0.02
34,22.65,0.9700000000000001,24.15,0.02
35,23.24,0.9700000000000001,24.839999999999996,0.02
36,23.83,0.9700000000000001,25.529999999999998,0.02
37,24.419999999999998,0.9700000000000001,26.22,0.02
38,25.009999999999998,0.9700000000000001,26.909999999999997,0.02
39,25.599999999999998,0.9700000000000001,27.599999999999998,0.02
40,26.189999999999998,0.9700000000000001,28.29,0.02
41,26.779999999999998,0.9700000000000001,28.979999999999997,0.02
42,27.369999999999997,0.9700000000000001,29.669999999999998,0.02
43,27.959999999999997,0.9700000000000001,30.36,0.02
44,28.549999999999997,0.9700000000000001,31.049999999999997,0.02
45,29.139999999999997,0.9700000000000001,31.74,0.02
46,29.729999999999997,0.9700000000000001,32.43,0.02
47,30.32,0.9700000000000001,33.12,0.02
48,30.91,0.9700000000000001,33.809999999999995,0.02
49,31.5,0.9700000000000001,34.5,0.02
50,32.09,0.9700000000000001,35.19,0.02
51,32.68,0.9700000000000001,35.879999999999995,0.02
52,33.269999999999996,0.9700000000000001,36.57,0.02
53,33.86,0.9700000000000001,37.26,0.02
54,34.449999999999996,0.9700000000000001,37.949999999999996,0.02
55,35.04,0.9700000000000001,38.64,0.02
56,35.629999999999995,0.9700000000000001,39.33,0.02
57,36.22,0.9700000000000001,40.019999999999996,0.02
58,36.809999999999995,0.9700000000000001,40.709999999999994,0.02
59,37.4,0.9700000000000001,41.4,0.02
60,37.989999999999995,0.9700000000000001,42.089999999999996,0.02
61,38.58,0.9700000000000001,42.779999999999994,0.02
62,39.169999999999995,0.9700000000000001,43.47,0.02
63,39.76,0.9700000000000001,44.16,0.02
64,40.35,0.9700000000000001,44.849999999999994,0.02
65,40.94,0.9700000000000001,45.54,0.02
66,41.53,0.9700000000000001,46.23,0.02
67,42.12,0.9700000000000001,46.919999999999995,0.02
68,42.71,0.9700000000000001,47.61,0.02
69,43.3,0.9800000000000001,48.3,0.02
70,43.89,0.9800000000000001,48.989999999999995,0.02
71,44.48,0.9800000000000001,49.67999999999999,0.02
72,45.07,0.9800000000000001,50.37,0.02
73,45.66,0.9800000000000001,51.059999999999995,0.02
74,46.25,0.9800000000000001,51.74999999999999,0.02
75,46.839999999999996,0.9800000000000001,52.44,0.02
76,47.43,0.9800000000000001,53.129999999999995,0.02
77,48.019999999999996,0.9800000000000001,53.81999999999999,0.02
78,48.61,0.9800000000000001,54.51,0.02
79,49.199999999999996,0.9800000000000001,55.199999999999996,0.02
80,49.79,0.9800000000000001,55.88999999999999,0.02
81,50.379999999999995,0.9800000000000001,56.58,0.02
82,50.97,0.9800000000000001,57.269999999999996,0.02
83,51.559999999999995,0.9800000000000001,57.959999999999994,0.02
84,52.15,0.9800000000000001,58.65,0.02
85,52.739999999999995,0.9800000000000001,59.339999999999996,0.05
86,53.33,0.9800000000000001,60.029999999999994,0.21000000000000002
87,53.919999999999995,0.9800000000000001,60.72,0.21000000000000002
88,54.51,0.9800000000000001,61.41,0.45
89,55.099999999999994,0.9800000000000001,62.099999999999994,0.6
90,55.69,0.9800000000000001,62.78999999999999,0.6
91,56.279999999999994,0.9800000000000001,63.48,0.73
92,56.87,0.9800000000000001,64.17,0.82
93,57.459999999999994,0.9900000000000001,64.86,0.82
94,58.05,0.9900000000000001,65.55,0.9299999999999999
95,58.64,0.9900000000000001,66.24,0.98
96,59.23,0.9900000000000001,66.92999999999999,0.98
97,59.82,0.9900000000000001,67.61999999999999,0.99
98,60.41,0.9900000000000001,68.30999999999999,0.99
99,61.0,1.0,69.0,1.0


==> data/chip_8/sl_5_bl_3/gen_csv/cycle-to-cycle-gen-V0.2.csv <==
,curr_reset_x,curr_reset_cdf,curr_set_x,curr_set_cdf
0,0.82,0.01,76.15,0.02
1,1.64,0.01,76.3,0.02
2,2.46,0.01,76.45,0.02
3,3.28,0.05,76.6,0.02
4,4.1,0.19,76.75,0.02
5,4.92,0.19,76.9,0.02
6,5.739999999999999,0.61,77.05,0.03
7,6.56,0.83,77.2,0.03
8,7.38,0.87,77.35,0.03
9,8.2,0.91,77.5,0.03
10,9.02,0.91,77.65,0.03
11,9.84,0.91,77.8,0.03
12,10.66,0.92,77.95,0.03
13,11.479999999999999,0.9400000000000001,78.1,0.04
14,12.299999999999999,0.9400000000000001,78.25,0.04
15,13.12,0.9400000000000001,78.4,0.04
16,13.94,0.9400000000000001,78.55,0.04
17,14.76,0.9600000000000001,78.7,0.04
18,15.579999999999998,0.9600000000000001,78.85,0.04
19,16.4,0.9600000000000001,79.0,0.04
20,17.22,0.9600000000000001,79.15,0.1
21,18.04,0.9600000000000001,79.3,0.1
22,18.86,0.9600000000000001,79.45,0.1
23,19.68,0.9700000000000001,79.6,0.1
24,20.5,0.9700000000000001,79.75,0.1
25,21.32,0.9700000000000001,79.9,0.1
26,22.139999999999997,0.9700000000000001,80.05,0.23
27,22.959999999999997,0.9700000000000001,80.2,0.23
28,23.779999999999998,0.9700000000000001,80.35,0.23
29,24.599999999999998,0.9700000000000001,80.5,0.23
30,25.419999999999998,0.9700000000000001,80.65,0.23
31,26.24,0.9700000000000001,80.8,0.23
32,27.06,0.9700000000000001,80.95,0.23
33,27.88,0.9700000000000001,81.1,0.46
34,28.7,0.9700000000000001,81.25,0.46
35,29.52,0.9700000000000001,81.4,0.46
36,30.34,0.9700000000000001,81.55,0.46
37,31.159999999999997,0.9700000000000001,81.7,0.46
38,31.979999999999997,0.9700000000000001,81.85,0.46
39,32.8,0.9700000000000001,82.0,0.46
40,33.62,0.9700000000000001,82.15,0.6000000000000001
41,34.44,0.9700000000000001,82.3,0.6000000000000001
42,35.26,0.9700000000000001,82.45,0.6000000000000001
43,36.08,0.9700000000000001,82.6,0.6000000000000001
44,36.9,0.9700000000000001,82.75,0.6000000000000001
45,37.72,0.9700000000000001,82.9,0.6000000000000001
46,38.54,0.9700000000000001,83.05,0.7100000000000001
47,39.36,0.9700000000000001,83.2,0.7100000000000001
48,40.18,0.9700000000000001,83.35,0.7100000000000001
49,41.0,0.9700000000000001,83.5,0.7100000000000001
50,41.82,0.9700000000000001,83.65,0.7100000000000001
51,42.64,0.9700000000000001,83.8,0.7100000000000001
52,43.46,0.9700000000000001,83.95,0.7100000000000001
53,44.279999999999994,0.9700000000000001,84.1,0.8
54,45.099999999999994,0.9700000000000001,84.25,0.8
55,45.919999999999995,0.9700000000000001,84.4,0.8
56,46.739999999999995,0.9700000000000001,84.55,0.8
57,47.559999999999995,0.9700000000000001,84.7,0.8
58,48.379999999999995,0.9700000000000001,84.85,0.8
59,49.199999999999996,0.9700000000000001,85.0,0.8
60,50.019999999999996,0.9700000000000001,85.15,0.8400000000000001
61,50.839999999999996,0.9700000000000001,85.3,0.8400000000000001
62,51.66,0.9700000000000001,85.45,0.8400000000000001
63,52.48,0.9700000000000001,85.6,0.8400000000000001
64,53.3,0.9700000000000001,85.75,0.8400000000000001
65,54.12,0.9700000000000001,85.9,0.8400000000000001
66,54.94,0.9700000000000001,86.05,0.8700000000000001
67,55.76,0.9700000000000001,86.2,0.8700000000000001
68,56.58,0.9700000000000001,86.35,0.8700000000000001
69,57.4,0.9700000000000001,86.5,0.8700000000000001
70,58.22,0.9700000000000001,86.65,0.8700000000000001
71,59.04,0.9700000000000001,86.8,0.8700000000000001
72,59.86,0.9700000000000001,86.95,0.8700000000000001
73,60.68,0.9700000000000001,87.1,0.9300000000000002
74,61.49999999999999,0.9700000000000001,87.25,0.9300000000000002
75,62.31999999999999,0.9700000000000001,87.4,0.9300000000000002
76,63.13999999999999,0.9700000000000001,87.55,0.9300000000000002
77,63.959999999999994,0.9700000000000001,87.7,0.9300000000000002
78,64.78,0.9700000000000001,87.85,0.9300000000000002
79,65.6,0.9700000000000001,88.0,0.9300000000000002
80,66.42,0.9700000000000001,88.15,0.9500000000000002
81,67.24,0.9700000000000001,88.3,0.9500000000000002
82,68.06,0.9700000000000001,88.45,0.9500000000000002
83,68.88,0.9700000000000001,88.6,0.9500000000000002
84,69.7,0.9800000000000001,88.75,0.9500000000000002
85,70.52,0.9800000000000001,88.9,0.9500000000000002
86,71.33999999999999,0.9800000000000001,89.05,0.9700000000000002
87,72.16,0.9800000000000001,89.2,0.9700000000000002
88,72.97999999999999,0.9800000000000001,89.35,0.9700000000000002
89,73.8,0.9800000000000001,89.5,0.9700000000000002
90,74.61999999999999,0.9800000000000001,89.65,0.9700000000000002
91,75.44,0.9800000000000001,89.8,0.9700000000000002
92,76.25999999999999,0.9800000000000001,89.95,0.9700000000000002
93,77.08,0.9800000000000001,90.1,0.9900000000000002
94,77.89999999999999,0.9800000000000001,90.25,0.9900000000000002
95,78.72,0.9800000000000001,90.4,0.9900000000000002
96,79.53999999999999,0.9900000000000001,90.55,0.9900000000000002
97,80.36,0.9900000000000001,90.7,0.9900000000000002
98,81.17999999999999,0.9900000000000001,90.85,0.9900000000000002
99,82.0,1.0,91.0,1.0000000000000002


==> data/chip_8/sl_5_bl_3/gen_csv/cycle-to-cycle-gen-V0.25.csv <==
,curr_reset_x,curr_reset_cdf,curr_set_x,curr_set_cdf
0,4.71,0.01,1.11,0.01
1,5.42,0.14,2.22,0.01
2,6.13,0.30000000000000004,3.33,0.01
3,6.84,0.30000000000000004,4.44,0.01
4,7.55,0.38000000000000006,5.550000000000001,0.01
5,8.26,0.51,6.66,0.01
6,8.969999999999999,0.51,7.7700000000000005,0.01
7,9.68,0.62,8.88,0.01
8,10.39,0.69,9.99,0.01
9,11.1,0.73,11.100000000000001,0.01
10,11.809999999999999,0.73,12.21,0.01
11,12.52,0.8099999999999999,13.32,0.01
12,13.23,0.8099999999999999,14.430000000000001,0.01
13,13.94,0.8099999999999999,15.540000000000001,0.01
14,14.649999999999999,0.83,16.650000000000002,0.01
15,15.36,0.85,17.76,0.01
16,16.07,0.88,18.87,0.01
17,16.78,0.88,19.98,0.01
18,17.49,0.91,21.090000000000003,0.01
19,18.2,0.92,22.200000000000003,0.01
20,18.91,0.92,23.310000000000002,0.01
21,19.619999999999997,0.92,24.42,0.01
22,20.33,0.92,25.53,0.01
23,21.04,0.92,26.64,0.01
24,21.75,0.92,27.750000000000004,0.01
25,22.46,0.92,28.860000000000003,0.01
26,23.169999999999998,0.92,29.970000000000002,0.01
27,23.88,0.92,31.080000000000002,0.01
28,24.59,0.93,32.190000000000005,0.01
29,25.299999999999997,0.9400000000000001,33.300000000000004,0.01
30,26.009999999999998,0.9400000000000001,34.410000000000004,0.01
31,26.72,0.9400000000000001,35.52,0.01
32,27.43,0.9600000000000001,36.63,0.01
33,28.14,0.9700000000000001,37.74,0.01
34,28.849999999999998,0.9700000000000001,38.85,0.01
35,29.56,0.9700000000000001,39.96,0.01
36,30.27,0.9700000000000001,41.07,0.01
37,30.979999999999997,0.9700000000000001,42.18000000000001,0.01
38,31.689999999999998,0.9700000000000001,43.290000000000006,0.01
39,32.4,0.9700000000000001,44.400000000000006,0.01
40,33.11,0.9700000000000001,45.510000000000005,0.01
41,33.82,0.9700000000000001,46.620000000000005,0.01
42,34.53,0.9700000000000001,47.730000000000004,0.01
43,35.239999999999995,0.9700000000000001,48.84,0.01
44,35.95,0.9700000000000001,49.95,0.01
45,36.66,0.9700000000000001,51.06,0.01
46,37.37,0.9800000000000001,52.17,0.01
47,38.08,0.9800000000000001,53.28,0.01
48,38.79,0.9800000000000001,54.39000000000001,0.01
49,39.5,0.9800000000000001,55.50000000000001,0.01
50,40.21,0.9800000000000001,56.61000000000001,0.01
51,40.92,0.9800000000000001,57.720000000000006,0.01
52,41.629999999999995,0.9800000000000001,58.830000000000005,0.01
53,42.339999999999996,0.9800000000000001,59.940000000000005,0.01
54,43.05,0.9800000000000001,61.050000000000004,0.01
55,43.76,0.9800000000000001,62.160000000000004,0.01
56,44.47,0.9800000000000001,63.27,0.01
57,45.18,0.9800000000000001,64.38000000000001,0.01
58,45.89,0.9800000000000001,65.49000000000001,0.01
59,46.599999999999994,0.9800000000000001,66.60000000000001,0.01
60,47.309999999999995,0.9800000000000001,67.71000000000001,0.01
61,48.019999999999996,0.9800000000000001,68.82000000000001,0.01
62,48.73,0.9800000000000001,69.93,0.01
63,49.44,0.9800000000000001,71.04,0.01
64,50.15,0.9800000000000001,72.15,0.01
65,50.86,0.9800000000000001,73.26,0.01
66,51.57,0.9800000000000001,74.37,0.01
67,52.28,0.9900000000000001,75.48,0.01
68,52.989999999999995,0.9900000000000001,76.59,0.01
69,53.699999999999996,0.9900000000000001,77.7,0.01
70,54.41,0.9900000000000001,78.81,0.01
71,55.12,0.9900000000000001,79.92,0.01
72,55.83,0.9900000000000001,81.03,0.01
73,56.54,0.9900000000000001,82.14,0.01
74,57.25,0.9900000000000001,83.25000000000001,0.01
75,57.959999999999994,0.9900000000000001,84.36000000000001,0.01
76,58.669999999999995,0.9900000000000001,85.47000000000001,0.01
77,59.379999999999995,0.9900000000000001,86.58000000000001,0.01
78,60.089999999999996,0.9900000000000001,87.69000000000001,0.01
79,60.8,0.9900000000000001,88.80000000000001,0.01
80,61.51,0.9900000000000001,89.91000000000001,0.01
81,62.22,0.9900000000000001,91.02000000000001,0.01
82,62.93,0.9900000000000001,92.13000000000001,0.01
83,63.64,0.9900000000000001,93.24000000000001,0.01
84,64.35,0.9900000000000001,94.35000000000001,0.01
85,65.06,0.9900000000000001,95.46000000000001,0.02
86,65.77,0.9900000000000001,96.57000000000001,0.02
87,66.47999999999999,0.9900000000000001,97.68,0.02
88,67.19,0.9900000000000001,98.79,0.03
89,67.9,0.9900000000000001,99.9,0.04
90,68.61,0.9900000000000001,101.01,0.19
91,69.32,0.9900000000000001,102.12,0.28
92,70.03,0.9900000000000001,103.23,0.4
93,70.74,0.9900000000000001,104.34,0.5700000000000001
94,71.45,0.9900000000000001,105.45,0.6300000000000001
95,72.16,0.9900000000000001,106.56,0.7200000000000001
96,72.86999999999999,0.9900000000000001,107.67000000000002,0.79
97,73.58,0.9900000000000001,108.78000000000002,0.8500000000000001
98,74.28999999999999,0.9900000000000001,109.89000000000001,0.9200000000000002
99,75.0,1.0,111.0,1.0000000000000002


==> data/chip_8/sl_5_bl_3/gen_csv/cycle-to-cycle-gen-V0.3.csv <==
,curr_reset_x,curr_reset_cdf,curr_set_x,curr_set_cdf
0,6.32,0.04,1.41,0.02
1,7.640000000000001,0.06,2.82,0.02
2,8.96,0.1,4.2299999999999995,0.02
3,10.280000000000001,0.26,5.64,0.02
4,11.600000000000001,0.33,7.05,0.02
5,12.92,0.38,8.459999999999999,0.02
6,14.24,0.54,9.87,0.02
7,15.56,0.6100000000000001,11.28,0.02
8,16.880000000000003,0.6900000000000001,12.69,0.02
9,18.200000000000003,0.76,14.1,0.02
10,19.520000000000003,0.78,15.51,0.02
11,20.84,0.8,16.919999999999998,0.02
12,22.16,0.8400000000000001,18.33,0.02
13,23.48,0.8400000000000001,19.74,0.02
14,24.8,0.8500000000000001,21.15,0.02
15,26.12,0.8600000000000001,22.56,0.02
16,27.44,0.8700000000000001,23.97,0.02
17,28.76,0.8800000000000001,25.38,0.02
18,30.080000000000002,0.8900000000000001,26.79,0.02
19,31.400000000000002,0.8900000000000001,28.2,0.02
20,32.72,0.8900000000000001,29.61,0.02
21,34.040000000000006,0.8900000000000001,31.02,0.02
22,35.36,0.9000000000000001,32.43,0.02
23,36.68,0.9000000000000001,33.839999999999996,0.02
24,38.0,0.9000000000000001,35.25,0.02
25,39.32,0.9300000000000002,36.66,0.02
26,40.64,0.9300000000000002,38.07,0.02
27,41.96,0.9400000000000002,39.48,0.02
28,43.28,0.9400000000000002,40.89,0.02
29,44.6,0.9400000000000002,42.3,0.02
30,45.92,0.9400000000000002,43.71,0.02
31,47.24,0.9400000000000002,45.12,0.02
32,48.56,0.9400000000000002,46.529999999999994,0.02
33,49.88,0.9400000000000002,47.94,0.02
34,51.2,0.9500000000000002,49.349999999999994,0.02
35,52.52,0.9500000000000002,50.76,0.02
36,53.84,0.9500000000000002,52.169999999999995,0.02
37,55.160000000000004,0.9500000000000002,53.58,0.02
38,56.480000000000004,0.9500000000000002,54.989999999999995,0.02
39,57.800000000000004,0.9500000000000002,56.4,0.02
40,59.120000000000005,0.9500000000000002,57.809999999999995,0.02
41,60.440000000000005,0.9500000000000002,59.22,0.02
42,61.760000000000005,0.9500000000000002,60.629999999999995,0.02
43,63.080000000000005,0.9500000000000002,62.04,0.02
44,64.4,0.9500000000000002,63.449999999999996,0.02
45,65.72,0.9500000000000002,64.86,0.02
46,67.04,0.9500000000000002,66.27,0.02
47,68.36,0.9500000000000002,67.67999999999999,0.02
48,69.68,0.9500000000000002,69.08999999999999,0.02
49,71.0,0.9500000000000002,70.5,0.02
50,72.32000000000001,0.9500000000000002,71.91,0.02
51,73.64,0.9500000000000002,73.32,0.02
52,74.96000000000001,0.9500000000000002,74.72999999999999,0.02
53,76.28,0.9500000000000002,76.14,0.02
54,77.60000000000001,0.9600000000000002,77.55,0.02
55,78.92,0.9600000000000002,78.96,0.02
56,80.24000000000001,0.9600000000000002,80.36999999999999,0.02
57,81.56,0.9600000000000002,81.78,0.02
58,82.88000000000001,0.9600000000000002,83.19,0.02
59,84.2,0.9600000000000002,84.6,0.02
60,85.52000000000001,0.9600000000000002,86.00999999999999,0.02
61,86.84,0.9600000000000002,87.42,0.02
62,88.16000000000001,0.9600000000000002,88.83,0.02
63,89.48,0.9600000000000002,90.24,0.02
64,90.8,0.9600000000000002,91.64999999999999,0.02
65,92.12,0.9600000000000002,93.05999999999999,0.02
66,93.44,0.9600000000000002,94.47,0.02
67,94.76,0.9600000000000002,95.88,0.02
68,96.08,0.9600000000000002,97.28999999999999,0.02
69,97.4,0.9600000000000002,98.69999999999999,0.02
70,98.72,0.9600000000000002,100.11,0.02
71,100.04,0.9600000000000002,101.52,0.02
72,101.36,0.9600000000000002,102.92999999999999,0.02
73,102.68,0.9600000000000002,104.33999999999999,0.02
74,104.0,0.9600000000000002,105.75,0.02
75,105.32000000000001,0.9600000000000002,107.16,0.02
76,106.64,0.9600000000000002,108.57,0.02
77,107.96000000000001,0.9600000000000002,109.97999999999999,0.02
78,109.28,0.9600000000000002,111.39,0.02
79,110.60000000000001,0.9600000000000002,112.8,0.02
80,111.92,0.9600000000000002,114.21,0.02
81,113.24000000000001,0.9600000000000002,115.61999999999999,0.03
82,114.56,0.9600000000000002,117.02999999999999,0.03
83,115.88000000000001,0.9600000000000002,118.44,0.06
84,117.2,0.9600000000000002,119.85,0.06
85,118.52000000000001,0.9600000000000002,121.25999999999999,0.2
86,119.84,0.9600000000000002,122.66999999999999,0.32
87,121.16000000000001,0.9600000000000002,124.08,0.45
88,122.48,0.9600000000000002,125.49,0.54
89,123.80000000000001,0.9600000000000002,126.89999999999999,0.66
90,125.12,0.9600000000000002,128.31,0.79
91,126.44000000000001,0.9700000000000002,129.72,0.8600000000000001
92,127.76,0.9800000000000002,131.13,0.9100000000000001
93,129.08,0.9800000000000002,132.54,0.9600000000000002
94,130.4,0.9800000000000002,133.95,0.9700000000000002
95,131.72,0.9800000000000002,135.35999999999999,0.9800000000000002
96,133.04,0.9900000000000002,136.76999999999998,0.9900000000000002
97,134.36,0.9900000000000002,138.17999999999998,0.9900000000000002
98,135.68,0.9900000000000002,139.59,0.9900000000000002
99,137.0,1.0000000000000002,141.0,1.0000000000000002


==> data/mvm/0V1/curr_col_3_0_cdf.csv <==
,current,cdf
0,6.25,1.0
1,6.5,1.0
2,6.75,1.0
3,7.0,1.0
4,7.25,1.0
5,7.5,1.0
6,7.75,1.0
7,8.0,1.0
8,8.25,1.0
9,8.5,1.0
10,8.75,1.0
11,9.0,1.0
12,9.25,2.0
13,9.5,2.0
14,9.75,2.0
15,10.0,2.0
16,10.25,7.000000000000001
17,10.5,7.000000000000001
18,10.75,7.000000000000001
19,11.0,7.000000000000001
20,11.25,13.0
21,11.5,13.0
22,11.75,13.0
23,12.0,13.0
24,12.25,22.0
25,12.5,22.0
26,12.75,22.0
27,13.0,22.0
28,13.25,29.000000000000004
29,13.5,29.000000000000004
30,13.75,29.000000000000004
31,14.0,29.000000000000004
32,14.25,41.0
33,14.5,41.0
34,14.75,41.0
35,15.0,41.0
36,15.25,49.00000000000001
37,15.5,49.00000000000001
38,15.75,49.00000000000001
39,16.0,49.00000000000001
40,16.25,52.0
41,16.5,52.0
42,16.75,52.0
43,17.0,52.0
44,17.25,60.0
45,17.5,60.0
46,17.75,60.0
47,18.0,60.0
48,18.25,63.0
49,18.5,63.0
50,18.75,63.0
51,19.0,63.0
52,19.25,66.0
53,19.5,66.0
54,19.75,66.0
55,20.0,66.0
56,20.25,69.0
57,20.5,69.0
58,20.75,69.0
59,21.0,69.0
60,21.25,73.00000000000001
61,21.5,73.00000000000001
62,21.75,73.00000000000001
63,22.0,73.00000000000001
64,22.25,75.00000000000001
65,22.5,75.00000000000001
66,22.75,75.00000000000001
67,23.0,75.00000000000001
68,23.25,84.00000000000001
69,23.5,84.00000000000001
70,23.75,84.00000000000001
71,24.0,84.00000000000001
72,24.25,85.00000000000001
73,24.5,85.00000000000001
74,24.75,85.00000000000001
75,25.0,85.00000000000001
76,25.25,85.00000000000001
77,25.5,85.00000000000001
78,25.75,85.00000000000001
79,26.0,85.00000000000001
80,26.25,87.00000000000001
81,26.5,87.00000000000001
82,26.75,87.00000000000001
83,27.0,87.00000000000001
84,27.25,90.00000000000001
85,27.5,90.00000000000001
86,27.75,90.00000000000001
87,28.0,90.00000000000001
88,28.25,92.00000000000001
89,28.5,92.00000000000001
90,28.75,92.00000000000001
91,29.0,92.00000000000001
92,29.25,96.00000000000001
93,29.5,96.00000000000001
94,29.75,96.00000000000001
95,30.0,96.00000000000001
96,30.25,99.00000000000003
97,30.5,99.00000000000003
98,30.75,99.00000000000003
99,31.0,100.00000000000003


==> data/mvm/0V1/curr_col_3_1_cdf.csv <==
,current,cdf
0,18.26,4.0
1,18.52,4.0
2,18.78,4.0
3,19.04,7.000000000000001
4,19.3,7.000000000000001
5,19.56,7.000000000000001
6,19.82,7.000000000000001
7,20.08,9.000000000000002
8,20.34,9.000000000000002
9,20.6,9.000000000000002
10,20.86,9.000000000000002
11,21.12,13.0
12,21.38,13.0
13,21.64,13.0
14,21.9,13.0
15,22.16,19.0
16,22.42,19.0
17,22.68,19.0
18,22.94,19.0
19,23.2,29.000000000000004
20,23.46,29.000000000000004
21,23.72,29.000000000000004
22,23.98,29.000000000000004
23,24.240000000000002,41.0
24,24.5,41.0
25,24.759999999999998,41.0
26,25.02,52.0
27,25.28,52.0
28,25.54,52.0
29,25.8,52.0
30,26.060000000000002,59.00000000000001
31,26.32,59.00000000000001
32,26.58,59.00000000000001
33,26.84,59.00000000000001
34,27.1,67.0
35,27.36,67.0
36,27.62,67.0
37,27.880000000000003,67.0
38,28.14,73.0
39,28.4,73.0
40,28.66,73.0
41,28.92,73.0
42,29.18,74.0
43,29.44,74.0
44,29.700000000000003,74.0
45,29.96,74.0
46,30.22,81.0
47,30.48,81.0
48,30.740000000000002,81.0
49,31.0,81.0
50,31.259999999999998,86.00000000000001
51,31.52,86.00000000000001
52,31.78,86.00000000000001
53,32.04,87.00000000000001
54,32.3,87.00000000000001
55,32.56,87.00000000000001
56,32.82,87.00000000000001
57,33.08,91.00000000000001
58,33.34,91.00000000000001
59,33.6,91.00000000000001
60,33.86,91.00000000000001
61,34.120000000000005,96.00000000000001
62,34.379999999999995,96.00000000000001
63,34.64,96.00000000000001
64,34.900000000000006,96.00000000000001
65,35.16,97.00000000000001
66,35.42,97.00000000000001
67,35.68,97.00000000000001
68,35.94,97.00000000000001
69,36.2,98.00000000000001
70,36.46,98.00000000000001
71,36.72,98.00000000000001
72,36.980000000000004,98.00000000000001
73,37.24,98.00000000000001
74,37.5,98.00000000000001
75,37.760000000000005,98.00000000000001
76,38.019999999999996,99.00000000000003
77,38.28,99.00000000000003
78,38.54,99.00000000000003
79,38.8,99.00000000000003
80,39.06,99.00000000000003
81,39.32,99.00000000000003
82,39.58,99.00000000000003
83,39.84,99.00000000000003
84,40.1,99.00000000000003
85,40.36,99.00000000000003
86,40.620000000000005,99.00000000000003
87,40.88,99.00000000000003
88,41.14,99.00000000000003
89,41.400000000000006,99.00000000000003
90,41.66,99.00000000000003
91,41.92,99.00000000000003
92,42.18,99.00000000000003
93,42.44,99.00000000000003
94,42.7,99.00000000000003
95,42.96,99.00000000000003
96,43.22,99.00000000000003
97,43.480000000000004,99.00000000000003
98,43.74,99.00000000000003
99,44.0,100.00000000000003


==> data/mvm/0V1/curr_col_3_2_cdf.csv <==
,current,cdf
0,26.23,1.0
1,26.46,1.0
2,26.69,1.0
3,26.92,1.0
4,27.15,2.0
5,27.38,2.0
6,27.61,2.0
7,27.84,2.0
8,28.07,4.0
9,28.3,4.0
10,28.53,4.0
11,28.76,4.0
12,28.990000000000002,4.0
13,29.22,5.0
14,29.45,5.0
15,29.68,5.0
16,29.91,5.0
17,30.14,9.0
18,30.37,9.0
19,30.6,9.0
20,30.83,9.0
21,31.060000000000002,15.0
22,31.29,15.0
23,31.52,15.0
24,31.75,15.0
25,31.98,15.0
26,32.21,24.0
27,32.44,24.0
28,32.67,24.0
29,32.9,24.0
30,33.13,32.0
31,33.36,32.0
32,33.59,32.0
33,33.82,32.0
34,34.05,37.0
35,34.28,37.0
36,34.51,37.0
37,34.74,37.0
38,34.97,37.0
39,35.2,51.0
40,35.43,51.0
41,35.66,51.0
42,35.89,51.0
43,36.120000000000005,60.0
44,36.35,60.0
45,36.58,60.0
46,36.81,60.0
47,37.04,70.0
48,37.27,70.0
49,37.5,70.0
50,37.730000000000004,70.0
51,37.96,70.0
52,38.19,75.0
53,38.42,75.0
54,38.65,75.0
55,38.88,75.0
56,39.11,80.0
57,39.34,80.0
58,39.57,80.0
59,39.8,80.0
60,40.03,84.00000000000001
61,40.26,84.00000000000001
62,40.49,84.00000000000001
63,40.72,84.00000000000001
64,40.95,84.00000000000001
65,41.18,89.00000000000001
66,41.41,89.00000000000001
67,41.64,89.00000000000001
68,41.870000000000005,89.00000000000001
69,42.1,91.00000000000001
70,42.33,91.00000000000001
71,42.56,91.00000000000001
72,42.79,91.00000000000001
73,43.019999999999996,92.00000000000001
74,43.25,92.00000000000001
75,43.480000000000004,92.00000000000001
76,43.71,92.00000000000001
77,43.94,92.00000000000001
78,44.17,93.00000000000001
79,44.400000000000006,93.00000000000001
80,44.63,93.00000000000001
81,44.86,93.00000000000001
82,45.09,94.00000000000001
83,45.32,94.00000000000001
84,45.55,94.00000000000001
85,45.78,94.00000000000001
86,46.010000000000005,97.00000000000001
87,46.24,97.00000000000001
88,46.47,97.00000000000001
89,46.7,97.00000000000001
90,46.93,97.00000000000001
91,47.16,99.00000000000003
92,47.39,99.00000000000003
93,47.620000000000005,99.00000000000003
94,47.85,99.00000000000003
95,48.08,99.00000000000003
96,48.31,99.00000000000003
97,48.540000000000006,99.00000000000003
98,48.769999999999996,99.00000000000003
99,49.0,100.00000000000003


==> data/mvm/0V1/curr_col_3_3_cdf.csv <==
,current,cdf
0,38.2,2.0
1,38.4,2.0
2,38.6,2.0
3,38.8,2.0
4,39.0,2.0
5,39.2,5.0
6,39.4,5.0
7,39.6,5.0
8,39.8,5.0
9,40.0,5.0
10,40.2,5.0
11,40.4,5.0
12,40.6,5.0
13,40.8,5.0
14,41.0,5.0
15,41.2,6.000000000000001
16,41.4,6.000000000000001
17,41.6,6.000000000000001
18,41.8,6.000000000000001
19,42.0,6.000000000000001
20,42.2,10.0
21,42.4,10.0
22,42.6,10.0
23,42.8,10.0
24,43.0,10.0
25,43.2,14.000000000000002
26,43.4,14.000000000000002
27,43.6,14.000000000000002
28,43.8,14.000000000000002
29,44.0,14.000000000000002
30,44.2,22.000000000000004
31,44.4,22.000000000000004
32,44.6,22.000000000000004
33,44.8,22.000000000000004
34,45.0,22.000000000000004
35,45.2,31.000000000000007
36,45.4,31.000000000000007
37,45.6,31.000000000000007
38,45.8,31.000000000000007
39,46.0,31.000000000000007
40,46.2,46.00000000000001
41,46.4,46.00000000000001
42,46.6,46.00000000000001
43,46.8,46.00000000000001
44,47.0,46.00000000000001
45,47.2,57.00000000000001
46,47.4,57.00000000000001
47,47.6,57.00000000000001
48,47.8,57.00000000000001
49,48.0,57.00000000000001
50,48.2,68.0
51,48.4,68.0
52,48.6,68.0
53,48.8,68.0
54,49.0,68.0
55,49.2,79.0
56,49.4,79.0
57,49.6,79.0
58,49.8,79.0
59,50.0,79.0
60,50.2,86.00000000000001
61,50.4,86.00000000000001
62,50.6,86.00000000000001
63,50.8,86.00000000000001
64,51.0,86.00000000000001
65,51.2,92.00000000000001
66,51.4,92.00000000000001
67,51.6,92.00000000000001
68,51.8,92.00000000000001
69,52.0,92.00000000000001
70,52.2,92.00000000000001
71,52.4,92.00000000000001
72,52.6,92.00000000000001
73,52.8,92.00000000000001
74,53.0,92.00000000000001
75,53.2,92.00000000000001
76,53.4,92.00000000000001
77,53.6,92.00000000000001
78,53.8,92.00000000000001
79,54.0,92.00000000000001
80,54.2,92.00000000000001
81,54.400000000000006,92.00000000000001
82,54.6,92.00000000000001
83,54.8,92.00000000000001
84,55.0,92.00000000000001
85,55.2,96.00000000000001
86,55.400000000000006,96.00000000000001
87,55.6,96.00000000000001
88,55.8,96.00000000000001
89,56.0,96.00000000000001
90,56.2,98.00000000000001
91,56.400000000000006,98.00000000000001
92,56.6,98.00000000000001
93,56.8,98.00000000000001
94,57.0,98.00000000000001
95,57.2,99.00000000000003
96,57.400000000000006,99.00000000000003
97,57.6,99.00000000000003
98,57.8,99.00000000000003
99,58.0,100.00000000000003


==> data/mvm/0V1/curr_col_3_4_cdf.csv <==
,current,cdf
0,52.13,2.0
1,52.26,2.0
2,52.39,2.0
3,52.52,2.0
4,52.65,2.0
5,52.78,2.0
6,52.91,2.0
7,53.04,3.0
8,53.17,3.0
9,53.3,3.0
10,53.43,3.0
11,53.56,3.0
12,53.69,3.0
13,53.82,3.0
14,53.95,3.0
15,54.08,7.000000000000001
16,54.21,7.000000000000001
17,54.34,7.000000000000001
18,54.47,7.000000000000001
19,54.6,7.000000000000001
20,54.73,7.000000000000001
21,54.86,7.000000000000001
22,54.99,7.000000000000001
23,55.12,13.0
24,55.25,13.0
25,55.38,13.0
26,55.51,13.0
27,55.64,13.0
28,55.77,13.0
29,55.9,13.0
30,56.03,20.0
31,56.16,20.0
32,56.29,20.0
33,56.42,20.0
34,56.55,20.0
35,56.68,20.0
36,56.81,20.0
37,56.94,20.0
38,57.07,42.00000000000001
39,57.2,42.00000000000001
40,57.33,42.00000000000001
41,57.46,42.00000000000001
42,57.59,42.00000000000001
43,57.72,42.00000000000001
44,57.85,42.00000000000001
45,57.980000000000004,42.00000000000001
46,58.11,58.00000000000001
47,58.24,58.00000000000001
48,58.37,58.00000000000001
49,58.5,58.00000000000001
50,58.63,58.00000000000001
51,58.76,58.00000000000001
52,58.89,58.00000000000001
53,59.02,72.00000000000001
54,59.15,72.00000000000001
55,59.28,72.00000000000001
56,59.41,72.00000000000001
57,59.54,72.00000000000001
58,59.67,72.00000000000001
59,59.8,72.00000000000001
60,59.93,72.00000000000001
61,60.06,79.0
62,60.19,79.0
63,60.32,79.0
64,60.45,79.0
65,60.58,79.0
66,60.71,79.0
67,60.84,79.0
68,60.97,79.0
69,61.1,86.00000000000001
70,61.230000000000004,86.00000000000001
71,61.36,86.00000000000001
72,61.49,86.00000000000001
73,61.620000000000005,86.00000000000001
74,61.75,86.00000000000001
75,61.88,86.00000000000001
76,62.01,93.00000000000001
77,62.14,93.00000000000001
78,62.269999999999996,93.00000000000001
79,62.4,93.00000000000001
80,62.53,93.00000000000001
81,62.66,93.00000000000001
82,62.79,93.00000000000001
83,62.92,93.00000000000001
84,63.05,98.00000000000001
85,63.18,98.00000000000001
86,63.31,98.00000000000001
87,63.44,98.00000000000001
88,63.57,98.00000000000001
89,63.7,98.00000000000001
90,63.83,98.00000000000001
91,63.96,98.00000000000001
92,64.09,99.00000000000003
93,64.22,99.00000000000003
94,64.35,99.00000000000003
95,64.48,99.00000000000003
96,64.61,99.00000000000003
97,64.74,99.00000000000003
98,64.87,99.00000000000003
99,65.0,100.00000000000003


==> data/mvm/0V1/curr_col_3_boundaries_min_error.csv <==
,current
0,21.915
1,30.502499999999998
2,41.525
3,52.68


==> data/mvm/0V1/curr_col_3_boundaries_weighted.csv <==
,current
0,21.915
1,31.11
2,44.302499999999995
3,56.88


==> data/mvm/0V2/curr_col_3_0_cdf.csv <==
,current,cdf
0,25.732142857142858,1.7857142857142856
1,26.464285714285715,1.7857142857142856
2,27.19642857142857,3.571428571428571
3,27.928571428571427,3.571428571428571
4,28.660714285714285,3.571428571428571
5,29.392857142857142,5.357142857142857
6,30.125,14.285714285714285
7,30.857142857142858,14.285714285714285
8,31.589285714285715,14.285714285714285
9,32.32142857142857,17.857142857142854
10,33.05357142857143,24.999999999999996
11,33.785714285714285,24.999999999999996
12,34.51785714285714,24.999999999999996
13,35.25,30.357142857142854
14,35.982142857142854,30.357142857142854
15,36.714285714285715,32.14285714285714
16,37.44642857142857,39.28571428571428
17,38.17857142857143,48.21428571428571
18,38.910714285714285,48.21428571428571
19,39.64285714285714,53.57142857142857
20,40.375,58.92857142857143
21,41.10714285714286,66.07142857142857
22,41.83928571428571,66.07142857142857
23,42.57142857142857,67.85714285714286
24,43.30357142857143,69.64285714285715
25,44.035714285714285,69.64285714285715
26,44.76785714285714,69.64285714285715
27,45.5,71.42857142857144
28,46.232142857142854,71.42857142857144
29,46.96428571428571,71.42857142857144
30,47.69642857142857,75.00000000000001
31,48.42857142857143,75.00000000000001
32,49.160714285714285,75.00000000000001
33,49.89285714285714,75.00000000000001
34,50.625,76.7857142857143
35,51.357142857142854,80.35714285714288
36,52.08928571428571,83.92857142857144
37,52.82142857142857,83.92857142857144
38,53.55357142857143,83.92857142857144
39,54.285714285714285,83.92857142857144
40,55.01785714285714,83.92857142857144
41,55.75,83.92857142857144
42,56.482142857142854,85.71428571428574
43,57.214285714285715,87.50000000000003
44,57.94642857142857,87.50000000000003
45,58.67857142857142,92.85714285714289
46,59.410714285714285,94.64285714285717
47,60.14285714285714,94.64285714285717
48,60.875,94.64285714285717
49,61.607142857142854,96.42857142857146
50,62.339285714285715,96.42857142857146
51,63.07142857142857,96.42857142857146
52,63.80357142857142,96.42857142857146
53,64.53571428571428,96.42857142857146
54,65.26785714285714,98.21428571428575
55,66.0,100.00000000000004


==> data/mvm/0V2/curr_col_3_1_cdf.csv <==
,current,cdf
0,40.654545454545456,1.8181818181818181
1,41.30909090909091,1.8181818181818181
2,41.96363636363636,1.8181818181818181
3,42.61818181818182,1.8181818181818181
4,43.27272727272727,1.8181818181818181
5,43.92727272727273,1.8181818181818181
6,44.58181818181818,3.6363636363636362
7,45.236363636363635,9.090909090909092
8,45.89090909090909,9.090909090909092
9,46.54545454545455,14.545454545454545
10,47.2,18.181818181818183
11,47.85454545454545,18.181818181818183
12,48.50909090909091,18.181818181818183
13,49.163636363636364,20.0
14,49.81818181818182,20.0
15,50.47272727272727,23.63636363636364
16,51.127272727272725,34.54545454545455
17,51.78181818181818,34.54545454545455
18,52.43636363636364,36.36363636363637
19,53.09090909090909,38.18181818181819
20,53.74545454545455,38.18181818181819
21,54.4,40.0
22,55.054545454545455,45.45454545454546
23,55.70909090909091,45.45454545454546
24,56.36363636363636,49.09090909090909
25,57.018181818181816,60.00000000000001
26,57.67272727272727,60.00000000000001
27,58.32727272727273,65.45454545454547
28,58.981818181818184,65.45454545454547
29,59.63636363636364,69.09090909090911
30,60.29090909090909,72.72727272727273
31,60.945454545454545,72.72727272727273
32,61.6,74.54545454545456
33,62.25454545454545,83.63636363636365
34,62.90909090909091,83.63636363636365
35,63.56363636363636,83.63636363636365
36,64.21818181818182,85.45454545454547
37,64.87272727272727,85.45454545454547
38,65.52727272727273,85.45454545454547
39,66.18181818181819,87.2727272727273
40,66.83636363636364,87.2727272727273
41,67.4909090909091,89.09090909090911
42,68.14545454545454,92.72727272727275
43,68.8,92.72727272727275
44,69.45454545454545,96.36363636363639
45,70.10909090909091,98.1818181818182
46,70.76363636363637,98.1818181818182
47,71.41818181818182,98.1818181818182
48,72.07272727272726,98.1818181818182
49,72.72727272727272,98.1818181818182
50,73.38181818181818,98.1818181818182
51,74.03636363636363,98.1818181818182
52,74.69090909090909,98.1818181818182
53,75.34545454545454,98.1818181818182
54,76.0,100.00000000000003


==> data/mvm/0V2/curr_col_3_2_cdf.csv <==
,current,cdf
0,61.72727272727273,1.8181818181818181
1,62.45454545454545,1.8181818181818181
2,63.18181818181818,1.8181818181818181
3,63.90909090909091,1.8181818181818181
4,64.63636363636364,1.8181818181818181
5,65.36363636363636,1.8181818181818181
6,66.0909090909091,1.8181818181818181
7,66.81818181818181,1.8181818181818181
8,67.54545454545455,1.8181818181818181
9,68.27272727272728,3.6363636363636362
10,69.0,3.6363636363636362
11,69.72727272727272,5.454545454545454
12,70.45454545454545,7.2727272727272725
13,71.18181818181819,12.727272727272727
14,71.9090909090909,12.727272727272727
15,72.63636363636364,14.545454545454545
16,73.36363636363636,16.363636363636363
17,74.0909090909091,27.27272727272727
18,74.81818181818181,27.27272727272727
19,75.54545454545455,32.72727272727273
20,76.27272727272728,41.81818181818182
21,77.0,41.81818181818182
22,77.72727272727272,43.63636363636364
23,78.45454545454545,52.727272727272734
24,79.18181818181819,56.363636363636374
25,79.9090909090909,56.363636363636374
26,80.63636363636364,63.63636363636365
27,81.36363636363636,70.90909090909092
28,82.0909090909091,70.90909090909092
29,82.81818181818181,70.90909090909092
30,83.54545454545455,72.72727272727273
31,84.27272727272728,74.54545454545456
32,85.0,74.54545454545456
33,85.72727272727272,81.81818181818184
34,86.45454545454545,83.63636363636365
35,87.18181818181819,85.45454545454547
36,87.9090909090909,85.45454545454547
37,88.63636363636364,87.2727272727273
38,89.36363636363636,87.2727272727273
39,90.0909090909091,87.2727272727273
40,90.81818181818181,87.2727272727273
41,91.54545454545455,90.90909090909093
42,92.27272727272728,92.72727272727275
43,93.0,92.72727272727275
44,93.72727272727272,92.72727272727275
45,94.45454545454545,92.72727272727275
46,95.18181818181819,96.36363636363639
47,95.9090909090909,96.36363636363639
48,96.63636363636364,96.36363636363639
49,97.36363636363637,98.1818181818182
50,98.0909090909091,98.1818181818182
51,98.81818181818181,98.1818181818182
52,99.54545454545455,98.1818181818182
53,100.27272727272728,98.1818181818182
54,101.0,100.00000000000003


==> data/mvm/0V2/curr_col_3_3_cdf.csv <==
,current,cdf
0,82.54545454545455,1.8181818181818181
1,83.0909090909091,3.6363636363636362
2,83.63636363636364,3.6363636363636362
3,84.18181818181819,3.6363636363636362
4,84.72727272727273,3.6363636363636362
5,85.27272727272727,5.454545454545454
6,85.81818181818181,5.454545454545454
7,86.36363636363636,9.090909090909092
8,86.9090909090909,9.090909090909092
9,87.45454545454545,9.090909090909092
10,88.0,9.090909090909092
11,88.54545454545455,9.090909090909092
12,89.0909090909091,10.90909090909091
13,89.63636363636364,10.90909090909091
14,90.18181818181819,14.545454545454545
15,90.72727272727272,14.545454545454545
16,91.27272727272727,18.181818181818183
17,91.81818181818181,18.181818181818183
18,92.36363636363636,23.636363636363637
19,92.9090909090909,23.636363636363637
20,93.45454545454545,25.454545454545453
21,94.0,25.454545454545453
22,94.54545454545455,27.27272727272727
23,95.0909090909091,30.909090909090907
24,95.63636363636364,30.909090909090907
25,96.18181818181819,38.18181818181819
26,96.72727272727272,38.18181818181819
27,97.27272727272727,47.27272727272728
28,97.81818181818181,47.27272727272728
29,98.36363636363636,52.727272727272734
30,98.9090909090909,52.727272727272734
31,99.45454545454545,56.363636363636374
32,100.0,56.363636363636374
33,100.54545454545455,67.27272727272728
34,101.0909090909091,70.90909090909092
35,101.63636363636363,70.90909090909092
36,102.18181818181819,76.36363636363637
37,102.72727272727272,76.36363636363637
38,103.27272727272727,76.36363636363637
39,103.81818181818181,76.36363636363637
40,104.36363636363636,81.81818181818184
41,104.9090909090909,81.81818181818184
42,105.45454545454545,92.72727272727275
43,106.0,92.72727272727275
44,106.54545454545455,98.1818181818182
45,107.0909090909091,98.1818181818182
46,107.63636363636363,98.1818181818182
47,108.18181818181819,98.1818181818182
48,108.72727272727272,98.1818181818182
49,109.27272727272727,98.1818181818182
50,109.81818181818181,98.1818181818182
51,110.36363636363636,98.1818181818182
52,110.9090909090909,98.1818181818182
53,111.45454545454545,98.1818181818182
54,112.0,100.00000000000003


==> data/mvm/0V2/curr_col_3_4_cdf.csv <==
,current,cdf
0,106.38181818181818,1.8181818181818181
1,106.76363636363637,1.8181818181818181
2,107.14545454545454,3.6363636363636362
3,107.52727272727273,3.6363636363636362
4,107.9090909090909,3.6363636363636362
5,108.2909090909091,3.6363636363636362
6,108.67272727272727,3.6363636363636362
7,109.05454545454546,5.454545454545454
8,109.43636363636364,5.454545454545454
9,109.81818181818181,5.454545454545454
10,110.2,10.909090909090908
11,110.58181818181818,10.909090909090908
12,110.96363636363637,10.909090909090908
13,111.34545454545454,12.727272727272727
14,111.72727272727273,12.727272727272727
15,112.10909090909091,16.363636363636363
16,112.49090909090908,16.363636363636363
17,112.87272727272727,16.363636363636363
18,113.25454545454545,18.181818181818183
19,113.63636363636364,18.181818181818183
20,114.01818181818182,20.0
21,114.4,20.0
22,114.78181818181818,20.0
23,115.16363636363636,21.81818181818182
24,115.54545454545455,21.81818181818182
25,115.92727272727272,21.81818181818182
26,116.30909090909091,29.09090909090909
27,116.69090909090909,29.09090909090909
28,117.07272727272728,34.54545454545455
29,117.45454545454545,34.54545454545455
30,117.83636363636364,34.54545454545455
31,118.21818181818182,45.45454545454545
32,118.6,45.45454545454545
33,118.98181818181818,45.45454545454545
34,119.36363636363636,52.72727272727272
35,119.74545454545455,52.72727272727272
36,120.12727272727273,63.63636363636363
37,120.50909090909092,63.63636363636363
38,120.89090909090909,63.63636363636363
39,121.27272727272728,76.36363636363637
40,121.65454545454546,76.36363636363637
41,122.03636363636363,83.63636363636364
42,122.41818181818182,83.63636363636364
43,122.8,83.63636363636364
44,123.18181818181819,83.63636363636364
45,123.56363636363636,83.63636363636364
46,123.94545454545454,83.63636363636364
47,124.32727272727273,89.0909090909091
48,124.70909090909092,89.0909090909091
49,125.0909090909091,89.0909090909091
50,125.47272727272727,89.0909090909091
51,125.85454545454546,89.0909090909091
52,126.23636363636363,92.72727272727273
53,126.61818181818182,92.72727272727273
54,127.0,100.0


==> data/mvm/0V2/curr_col_3_boundaries_min_error.csv <==
,current
0,48.79529220779221
1,70.73181818181817
2,88.55454545454546
3,106.71363636363637


==> data/mvm/0V2/curr_col_3_boundaries_weighted.csv <==
,current
0,48.79529220779221
1,70.73181818181817
2,95.32499999999999
3,112.58409090909092


==> data/mvm/0V3/curr_col_3_0_cdf.csv <==
,current,cdf
0,43.61,2.0
1,44.22,2.0
2,44.83,2.0
3,45.44,5.0
4,46.05,7.000000000000001
5,46.66,7.000000000000001
6,47.269999999999996,11.000000000000002
7,47.88,11.000000000000002
8,48.49,13.0
9,49.1,15.0
10,49.71,15.0
11,50.32,16.0
12,50.93,16.0
13,51.54,16.0
14,52.15,17.0
15,52.76,17.0
16,53.37,17.0
17,53.980000000000004,17.0
18,54.59,20.0
19,55.2,22.0
20,55.81,22.0
21,56.42,24.0
22,57.03,26.0
23,57.64,26.0
24,58.25,29.000000000000004
25,58.86,29.000000000000004
26,59.47,31.000000000000007
27,60.08,37.00000000000001
28,60.69,37.00000000000001
29,61.3,43.00000000000001
30,61.91,43.00000000000001
31,62.519999999999996,46.00000000000001
32,63.129999999999995,47.00000000000001
33,63.739999999999995,47.00000000000001
34,64.35,49.00000000000001
35,64.96000000000001,49.00000000000001
36,65.57,53.000000000000014
37,66.18,55.000000000000014
38,66.78999999999999,55.000000000000014
39,67.4,58.00000000000002
40,68.00999999999999,61.00000000000002
41,68.62,61.00000000000002
42,69.23,62.00000000000002
43,69.84,62.00000000000002
44,70.45,65.00000000000003
45,71.06,67.00000000000003
46,71.67,67.00000000000003
47,72.28,67.00000000000003
48,72.89,67.00000000000003
49,73.5,67.00000000000003
50,74.11,69.00000000000003
51,74.72,69.00000000000003
52,75.33,71.00000000000003
53,75.94,71.00000000000003
54,76.55,71.00000000000003
55,77.16,72.00000000000003
56,77.77,72.00000000000003
57,78.38,74.00000000000003
58,78.99000000000001,74.00000000000003
59,79.6,77.00000000000003
60,80.21000000000001,79.00000000000004
61,80.82,79.00000000000004
62,81.43,82.00000000000004
63,82.03999999999999,82.00000000000004
64,82.65,82.00000000000004
65,83.25999999999999,83.00000000000004
66,83.87,83.00000000000004
67,84.47999999999999,85.00000000000004
68,85.09,86.00000000000004
69,85.69999999999999,86.00000000000004
70,86.31,88.00000000000004
71,86.92,88.00000000000004
72,87.53,89.00000000000004
73,88.14,89.00000000000004
74,88.75,89.00000000000004
75,89.36,90.00000000000004
76,89.97,90.00000000000004
77,90.58,90.00000000000004
78,91.19,90.00000000000004
79,91.8,90.00000000000004
80,92.41,92.00000000000004
81,93.02,92.00000000000004
82,93.63,92.00000000000004
83,94.24000000000001,92.00000000000004
84,94.85,92.00000000000004
85,95.46000000000001,93.00000000000004
86,96.07,95.00000000000006
87,96.68,95.00000000000006
88,97.28999999999999,96.00000000000006
89,97.9,96.00000000000006
90,98.50999999999999,98.00000000000006
91,99.12,99.00000000000006
92,99.72999999999999,99.00000000000006
93,100.34,99.00000000000006
94,100.94999999999999,99.00000000000006
95,101.56,99.00000000000006
96,102.17,99.00000000000006
97,102.78,99.00000000000006
98,103.39,99.00000000000006
99,104.0,100.00000000000004


==> data/mvm/0V3/curr_col_3_1_cdf.csv <==
,current,cdf
0,72.45,1.0
1,72.9,1.0
2,73.35,2.0
3,73.8,2.0
4,74.25,4.0
5,74.7,4.0
6,75.15,4.0
7,75.6,4.0
8,76.05,7.000000000000001
9,76.5,7.000000000000001
10,76.95,7.000000000000001
11,77.4,12.000000000000002
12,77.85,12.000000000000002
13,78.3,14.000000000000002
14,78.75,14.000000000000002
15,79.2,19.0
16,79.65,19.0
17,80.1,22.0
18,80.55,22.0
19,81.0,22.0
20,81.45,24.0
21,81.9,24.0
22,82.35,27.999999999999996
23,82.8,27.999999999999996
24,83.25,28.999999999999996
25,83.7,28.999999999999996
26,84.15,32.99999999999999
27,84.6,32.99999999999999
28,85.05,40.0
29,85.5,40.0
30,85.95,40.0
31,86.4,46.0
32,86.85,46.0
33,87.3,53.0
34,87.75,53.0
35,88.2,56.00000000000001
36,88.65,56.00000000000001
37,89.1,60.00000000000001
38,89.55,60.00000000000001
39,90.0,60.00000000000001
40,90.45,64.00000000000001
41,90.9,64.00000000000001
42,91.35,67.00000000000001
43,91.8,67.00000000000001
44,92.25,70.00000000000001
45,92.7,70.00000000000001
46,93.15,74.00000000000003
47,93.6,74.00000000000003
48,94.05,76.00000000000003
49,94.5,76.00000000000003
50,94.95,76.00000000000003
51,95.4,77.00000000000003
52,95.85,77.00000000000003
53,96.3,78.00000000000003
54,96.75,78.00000000000003
55,97.2,85.00000000000003
56,97.65,85.00000000000003
57,98.1,85.00000000000003
58,98.55,85.00000000000003
59,99.0,85.00000000000003
60,99.45,86.00000000000003
61,99.9,86.00000000000003
62,100.35,88.00000000000003
63,100.8,88.00000000000003
64,101.25,90.00000000000003
65,101.7,90.00000000000003
66,102.15,91.00000000000004
67,102.6,91.00000000000004
68,103.05,92.00000000000004
69,103.5,92.00000000000004
70,103.95,92.00000000000004
71,104.4,94.00000000000004
72,104.85,94.00000000000004
73,105.30000000000001,94.00000000000004
74,105.75,94.00000000000004
75,106.2,94.00000000000004
76,106.65,94.00000000000004
77,107.1,94.00000000000004
78,107.55000000000001,94.00000000000004
79,108.0,94.00000000000004
80,108.45,95.00000000000004
81,108.9,95.00000000000004
82,109.35,95.00000000000004
83,109.80000000000001,95.00000000000004
84,110.25,96.00000000000004
85,110.7,96.00000000000004
86,111.15,97.00000000000004
87,111.6,97.00000000000004
88,112.05000000000001,97.00000000000004
89,112.5,97.00000000000004
90,112.95,97.00000000000004
91,113.4,98.00000000000004
92,113.85,98.00000000000004
93,114.30000000000001,99.00000000000004
94,114.75,99.00000000000004
95,115.2,99.00000000000004
96,115.65,99.00000000000004
97,116.1,99.00000000000004
98,116.55000000000001,99.00000000000004
99,117.0,100.00000000000004


==> data/mvm/0V3/curr_col_3_2_cdf.csv <==
,current,cdf
0,101.56,1.0
1,102.12,2.0
2,102.68,2.0
3,103.24,2.0
4,103.8,2.0
5,104.36,3.0
6,104.92,3.0
7,105.48,4.0
8,106.04,5.0
9,106.6,5.0
10,107.16,5.0
11,107.72,5.0
12,108.28,6.000000000000001
13,108.84,6.000000000000001
14,109.4,10.0
15,109.96000000000001,10.0
16,110.52,11.0
17,111.08,12.0
18,111.64,12.0
19,112.2,15.0
20,112.76,15.0
21,113.32,16.0
22,113.88,16.0
23,114.44,27.0
24,115.0,27.0
25,115.56,35.0
26,116.12,40.0
27,116.68,40.0
28,117.24000000000001,42.00000000000001
29,117.8,42.00000000000001
30,118.36,47.0
31,118.92,47.0
32,119.48,53.0
33,120.04,57.00000000000001
34,120.6,57.00000000000001
35,121.16,64.00000000000001
36,121.72,64.00000000000001
37,122.28,64.00000000000001
38,122.84,64.00000000000001
39,123.4,67.00000000000001
40,123.96000000000001,67.00000000000001
41,124.52000000000001,72.00000000000001
42,125.08,75.00000000000003
43,125.64,75.00000000000003
44,126.2,78.00000000000003
45,126.76,78.00000000000003
46,127.32000000000001,82.00000000000003
47,127.88,82.00000000000003
48,128.44,90.00000000000003
49,129.0,90.00000000000003
50,129.56,92.00000000000003
51,130.12,93.00000000000003
52,130.68,93.00000000000003
53,131.24,94.00000000000003
54,131.8,94.00000000000003
55,132.36,95.00000000000003
56,132.92000000000002,95.00000000000003
57,133.48000000000002,96.00000000000003
58,134.04000000000002,96.00000000000003
59,134.6,96.00000000000003
60,135.16,96.00000000000003
61,135.72,96.00000000000003
62,136.28,96.00000000000003
63,136.84,96.00000000000003
64,137.4,96.00000000000003
65,137.96,96.00000000000003
66,138.52,96.00000000000003
67,139.08,96.00000000000003
68,139.64,96.00000000000003
69,140.2,96.00000000000003
70,140.76,96.00000000000003
71,141.32,97.00000000000003
72,141.88,97.00000000000003
73,142.44,97.00000000000003
74,143.0,97.00000000000003
75,143.56,97.00000000000003
76,144.12,98.00000000000003
77,144.68,98.00000000000003
78,145.24,98.00000000000003
79,145.8,98.00000000000003
80,146.36,98.00000000000003
81,146.92000000000002,98.00000000000003
82,147.48000000000002,98.00000000000003
83,148.04000000000002,99.00000000000003
84,148.6,99.00000000000003
85,149.16,99.00000000000003
86,149.72,99.00000000000003
87,150.28,99.00000000000003
88,150.84,99.00000000000003
89,151.4,99.00000000000003
90,151.96,99.00000000000003
91,152.52,99.00000000000003
92,153.08,99.00000000000003
93,153.64000000000001,99.00000000000003
94,154.2,99.00000000000003
95,154.76,99.00000000000003
96,155.32,99.00000000000003
97,155.88,99.00000000000003
98,156.44,99.00000000000003
99,157.0,100.00000000000003


==> data/mvm/0V3/curr_col_3_3_cdf.csv <==
,current,cdf
0,114.7,1.0
1,115.4,1.0
2,116.1,1.0
3,116.8,1.0
4,117.5,1.0
5,118.2,1.0
6,118.9,1.0
7,119.6,1.0
8,120.3,1.0
9,121.0,1.0
10,121.7,1.0
11,122.4,1.0
12,123.1,1.0
13,123.8,1.0
14,124.5,1.0
15,125.2,1.0
16,125.9,1.0
17,126.6,1.0
18,127.3,1.0
19,128.0,1.0
20,128.7,2.0
21,129.4,2.0
22,130.1,3.0
23,130.8,3.0
24,131.5,3.0
25,132.2,4.0
26,132.9,4.0
27,133.6,4.0
28,134.3,4.0
29,135.0,4.0
30,135.7,5.0
31,136.4,6.000000000000001
32,137.1,7.000000000000001
33,137.8,7.000000000000001
34,138.5,10.0
35,139.2,11.0
36,139.9,11.0
37,140.6,13.0
38,141.3,17.0
39,142.0,17.0
40,142.7,20.0
41,143.4,21.000000000000004
42,144.1,24.000000000000004
43,144.8,24.000000000000004
44,145.5,28.000000000000004
45,146.2,31.000000000000007
46,146.9,31.000000000000007
47,147.6,35.0
48,148.3,42.00000000000001
49,149.0,42.00000000000001
50,149.7,45.00000000000001
51,150.4,50.000000000000014
52,151.1,58.00000000000001
53,151.8,58.00000000000001
54,152.5,66.0
55,153.2,71.00000000000001
56,153.9,71.00000000000001
57,154.6,74.00000000000001
58,155.3,78.00000000000001
59,156.0,78.00000000000001
60,156.7,80.00000000000001
61,157.4,86.00000000000001
62,158.1,88.00000000000001
63,158.8,88.00000000000001
64,159.5,90.00000000000001
65,160.2,91.00000000000001
66,160.9,91.00000000000001
67,161.6,95.00000000000001
68,162.3,96.00000000000001
69,163.0,96.00000000000001
70,163.7,97.00000000000001
71,164.4,98.00000000000001
72,165.1,98.00000000000001
73,165.8,98.00000000000001
74,166.5,98.00000000000001
75,167.2,98.00000000000001
76,167.9,98.00000000000001
77,168.6,98.00000000000001
78,169.3,98.00000000000001
79,170.0,98.00000000000001
80,170.7,98.00000000000001
81,171.4,98.00000000000001
82,172.1,98.00000000000001
83,172.8,98.00000000000001
84,173.5,99.00000000000003
85,174.2,99.00000000000003
86,174.9,99.00000000000003
87,175.6,99.00000000000003
88,176.3,99.00000000000003
89,177.0,99.00000000000003
90,177.7,99.00000000000003
91,178.39999999999998,99.00000000000003
92,179.1,99.00000000000003
93,179.8,99.00000000000003
94,180.5,99.00000000000003
95,181.2,99.00000000000003
96,181.89999999999998,99.00000000000003
97,182.6,99.00000000000003
98,183.3,99.00000000000003
99,184.0,100.00000000000003


==> data/mvm/0V3/curr_col_3_4_cdf.csv <==
,current,cdf
0,166.26,1.0
1,166.52,1.0
2,166.78,1.0
3,167.04,1.0
4,167.3,1.0
5,167.56,1.0
6,167.82,1.0
7,168.08,2.0
8,168.34,2.0
9,168.6,2.0
10,168.86,2.0
11,169.12,4.0
12,169.38,4.0
13,169.64,4.0
14,169.9,4.0
15,170.16,6.0
16,170.42,6.0
17,170.68,6.0
18,170.94,6.0
19,171.2,6.0
20,171.46,6.0
21,171.72,6.0
22,171.98,6.0
23,172.24,10.0
24,172.5,10.0
25,172.76,10.0
26,173.02,13.0
27,173.28,13.0
28,173.54,13.0
29,173.8,13.0
30,174.06,20.0
31,174.32,20.0
32,174.58,20.0
33,174.84,20.0
34,175.1,26.0
35,175.36,26.0
36,175.62,26.0
37,175.88,26.0
38,176.14,35.0
39,176.4,35.0
40,176.66,35.0
41,176.92,35.0
42,177.18,44.99999999999999
43,177.44,44.99999999999999
44,177.7,44.99999999999999
45,177.96,44.99999999999999
46,178.22,54.99999999999999
47,178.48,54.99999999999999
48,178.74,54.99999999999999
49,179.0,54.99999999999999
50,179.26,60.999999999999986
51,179.52,60.999999999999986
52,179.78,60.999999999999986
53,180.04,68.0
54,180.3,68.0
55,180.56,68.0
56,180.82,68.0
57,181.08,74.0
58,181.34,74.0
59,181.6,74.0
60,181.86,74.0
61,182.12,75.0
62,182.38,75.0
63,182.64,75.0
64,182.9,75.0
65,183.16,84.0
66,183.42000000000002,84.0
67,183.68,84.0
68,183.94,84.0
69,184.2,89.99999999999999
70,184.46,89.99999999999999
71,184.72,89.99999999999999
72,184.98,89.99999999999999
73,185.24,90.99999999999999
74,185.5,90.99999999999999
75,185.76,90.99999999999999
76,186.02,95.0
77,186.28,95.0
78,186.54,95.0
79,186.8,95.0
80,187.06,97.0
81,187.32,97.0
82,187.58,97.0
83,187.84,97.0
84,188.1,97.0
85,188.36,97.0
86,188.62,97.0
87,188.88,97.0
88,189.14,99.0
89,189.4,99.0
90,189.66,99.0
91,189.92000000000002,99.0
92,190.18,99.0
93,190.44,99.0
94,190.7,99.0
95,190.96,99.0
96,191.22,99.0
97,191.48,99.0
98,191.74,99.0
99,192.0,100.0


==> data/mvm/0V3/curr_col_3_boundaries_min_error.csv <==
,current
0,78.00999999999999
1,104.35499999999999
2,134.785
3,164.025


==> data/mvm/0V3/curr_col_3_boundaries_weighted.csv <==
,current
0,78.00999999999999
1,104.35499999999999
2,134.785
3,164.025


==> data/mvm/0V4/curr_col_3_0_cdf.csv <==
,current,cdf
0,73.92,1.0
1,74.84,2.0
2,75.76,2.0
3,76.68,3.0
4,77.6,3.0
5,78.52,3.0
6,79.44,3.0
7,80.36,4.0
8,81.28,4.0
9,82.2,4.0
10,83.12,4.0
11,84.04,4.0
12,84.96000000000001,4.0
13,85.88,5.0
14,86.8,6.000000000000001
15,87.72,9.0
16,88.64,9.0
17,89.56,10.0
18,90.48,10.0
19,91.4,10.0
20,92.32,10.0
21,93.24000000000001,10.0
22,94.16,10.999999999999998
23,95.08,11.999999999999998
24,96.0,11.999999999999998
25,96.92,12.999999999999998
26,97.84,14.999999999999996
27,98.76,16.999999999999996
28,99.68,18.999999999999993
29,100.6,19.999999999999996
30,101.52,21.999999999999993
31,102.44,23.999999999999993
32,103.36,24.999999999999993
33,104.28,28.999999999999993
34,105.2,31.999999999999996
35,106.12,31.999999999999996
36,107.03999999999999,31.999999999999996
37,107.96000000000001,31.999999999999996
38,108.88,34.0
39,109.80000000000001,35.0
40,110.72,36.0
41,111.64,36.0
42,112.56,36.0
43,113.48,36.0
44,114.4,36.0
45,115.32,36.0
46,116.24000000000001,37.0
47,117.16,37.0
48,118.08000000000001,37.0
49,119.0,37.0
50,119.92,37.0
51,120.84,37.0
52,121.76,37.0
53,122.68,39.0
54,123.6,40.0
55,124.52000000000001,41.0
56,125.44,41.0
57,126.36,41.0
58,127.28,41.0
59,128.2,42.00000000000001
60,129.12,44.00000000000001
61,130.04,44.00000000000001
62,130.96,44.00000000000001
63,131.88,44.00000000000001
64,132.8,44.00000000000001
65,133.72,44.00000000000001
66,134.64,46.00000000000001
67,135.56,47.00000000000001
68,136.48000000000002,47.00000000000001
69,137.4,50.000000000000014
70,138.32,51.000000000000014
71,139.24,53.000000000000014
72,140.16,56.000000000000014
73,141.07999999999998,59.00000000000002
74,142.0,59.00000000000002
75,142.92000000000002,62.00000000000002
76,143.84,64.00000000000003
77,144.76,65.00000000000003
78,145.68,66.00000000000003
79,146.60000000000002,67.00000000000003
80,147.52,67.00000000000003
81,148.44,69.00000000000003
82,149.36,71.00000000000003
83,150.28,77.00000000000003
84,151.2,79.00000000000003
85,152.12,81.00000000000003
86,153.04000000000002,86.00000000000003
87,153.96,86.00000000000003
88,154.88,87.00000000000003
89,155.8,90.00000000000003
90,156.72,91.00000000000004
91,157.64,92.00000000000004
92,158.56,93.00000000000004
93,159.48000000000002,94.00000000000004
94,160.4,95.00000000000004
95,161.32,97.00000000000004
96,162.24,98.00000000000004
97,163.16000000000003,99.00000000000004
98,164.07999999999998,99.00000000000004
99,165.0,100.00000000000004


==> data/mvm/0V4/curr_col_3_1_cdf.csv <==
,current,cdf
0,84.03,1.0
1,85.06,1.0
2,86.09,1.0
3,87.12,1.0
4,88.15,1.0
5,89.18,1.0
6,90.21,1.0
7,91.24,1.0
8,92.27,1.0
9,93.3,2.0
10,94.33,2.0
11,95.36,2.0
12,96.39,2.0
13,97.42,2.0
14,98.45,2.0
15,99.48,2.0
16,100.51,2.0
17,101.53999999999999,3.0
18,102.57,5.0
19,103.6,5.0
20,104.63,6.000000000000001
21,105.66,6.000000000000001
22,106.69,6.000000000000001
23,107.72,7.000000000000001
24,108.75,7.000000000000001
25,109.78,7.000000000000001
26,110.81,8.0
27,111.84,10.0
28,112.87,13.0
29,113.9,15.0
30,114.93,15.0
31,115.96000000000001,16.0
32,116.99000000000001,19.0
33,118.02000000000001,24.0
34,119.05000000000001,24.0
35,120.08,27.0
36,121.11,29.000000000000004
37,122.14,30.000000000000004
38,123.17,31.000000000000007
39,124.2,31.000000000000007
40,125.23,33.00000000000001
41,126.25999999999999,33.00000000000001
42,127.28999999999999,34.00000000000001
43,128.32,36.00000000000001
44,129.35,38.000000000000014
45,130.38,38.000000000000014
46,131.41,40.000000000000014
47,132.44,43.000000000000014
48,133.47,44.000000000000014
49,134.5,45.000000000000014
50,135.53,45.000000000000014
51,136.56,45.000000000000014
52,137.59,45.000000000000014
53,138.62,46.00000000000002
54,139.65,49.00000000000002
55,140.68,49.00000000000002
56,141.71,54.00000000000003
57,142.74,54.00000000000003
58,143.77,55.00000000000003
59,144.8,57.00000000000003
60,145.82999999999998,58.00000000000003
61,146.86,58.00000000000003
62,147.89,58.00000000000003
63,148.92000000000002,58.00000000000003
64,149.95,58.00000000000003
65,150.98000000000002,59.00000000000003
66,152.01,63.000000000000036
67,153.04000000000002,63.000000000000036
68,154.07,63.000000000000036
69,155.10000000000002,65.00000000000003
70,156.13,67.00000000000004
71,157.16,67.00000000000004
72,158.19,70.00000000000004
73,159.22,72.00000000000004
74,160.25,73.00000000000004
75,161.28,74.00000000000004
76,162.31,74.00000000000004
77,163.34,75.00000000000004
78,164.37,75.00000000000004
79,165.4,77.00000000000004
80,166.43,77.00000000000004
81,167.46,79.00000000000004
82,168.49,82.00000000000006
83,169.51999999999998,84.00000000000006
84,170.55,86.00000000000006
85,171.57999999999998,87.00000000000006
86,172.61,88.00000000000006
87,173.64,89.00000000000006
88,174.67000000000002,92.00000000000006
89,175.7,93.00000000000006
90,176.73000000000002,93.00000000000006
91,177.76,94.00000000000006
92,178.79000000000002,96.00000000000006
93,179.82,97.00000000000006
94,180.85000000000002,97.00000000000006
95,181.88,97.00000000000006
96,182.91,97.00000000000006
97,183.94,98.00000000000007
98,184.97,98.00000000000007
99,186.0,100.00000000000007


==> data/mvm/0V4/curr_col_3_2_cdf.csv <==
,current,cdf
0,121.9,1.0
1,122.8,1.0
2,123.7,1.0
3,124.6,1.0
4,125.5,1.0
5,126.4,1.0
6,127.3,2.0
7,128.2,2.0
8,129.1,2.0
9,130.0,2.0
10,130.9,3.0
11,131.8,3.0
12,132.7,5.0
13,133.6,5.0
14,134.5,5.0
15,135.4,7.000000000000001
16,136.3,7.000000000000001
17,137.2,7.000000000000001
18,138.1,9.000000000000002
19,139.0,9.000000000000002
20,139.9,9.000000000000002
21,140.8,9.000000000000002
22,141.7,9.000000000000002
23,142.6,10.0
24,143.5,13.0
25,144.4,13.0
26,145.3,14.000000000000002
27,146.2,17.0
28,147.1,18.000000000000004
29,148.0,18.000000000000004
30,148.9,19.000000000000004
31,149.8,21.000000000000004
32,150.7,21.000000000000004
33,151.6,24.000000000000004
34,152.5,26.0
35,153.4,27.0
36,154.3,27.0
37,155.2,28.000000000000004
38,156.1,31.000000000000007
39,157.0,31.000000000000007
40,157.9,31.000000000000007
41,158.8,32.00000000000001
42,159.7,35.00000000000001
43,160.6,36.00000000000001
44,161.5,38.000000000000014
45,162.4,39.000000000000014
46,163.3,40.000000000000014
47,164.2,41.000000000000014
48,165.1,44.000000000000014
49,166.0,44.000000000000014
50,166.9,45.000000000000014
51,167.8,46.00000000000002
52,168.7,46.00000000000002
53,169.6,46.00000000000002
54,170.5,49.00000000000002
55,171.4,49.00000000000002
56,172.3,53.00000000000003
57,173.2,59.00000000000003
58,174.1,59.00000000000003
59,175.0,59.00000000000003
60,175.9,59.00000000000003
61,176.8,61.00000000000003
62,177.7,64.00000000000003
63,178.6,66.00000000000004
64,179.5,68.00000000000004
65,180.4,68.00000000000004
66,181.3,69.00000000000004
67,182.2,69.00000000000004
68,183.1,70.00000000000004
69,184.0,70.00000000000004
70,184.9,71.00000000000004
71,185.8,72.00000000000004
72,186.7,74.00000000000004
73,187.60000000000002,75.00000000000004
74,188.5,77.00000000000004
75,189.4,77.00000000000004
76,190.3,77.00000000000004
77,191.2,79.00000000000004
78,192.10000000000002,81.00000000000006
79,193.0,81.00000000000006
80,193.9,81.00000000000006
81,194.8,83.00000000000006
82,195.7,84.00000000000006
83,196.60000000000002,84.00000000000006
84,197.5,84.00000000000006
85,198.4,85.00000000000006
86,199.3,87.00000000000006
87,200.2,87.00000000000006
88,201.10000000000002,87.00000000000006
89,202.0,87.00000000000006
90,202.9,88.00000000000006
91,203.8,90.00000000000006
92,204.7,91.00000000000006
93,205.60000000000002,92.00000000000006
94,206.5,96.00000000000006
95,207.4,97.00000000000006
96,208.3,97.00000000000006
97,209.2,98.00000000000007
98,210.10000000000002,99.00000000000007
99,211.0,100.00000000000007


==> data/mvm/0V4/curr_col_3_3_cdf.csv <==
,current,cdf
0,143.95,1.0
1,144.9,1.0
2,145.85,1.0
3,146.8,1.0
4,147.75,1.0
5,148.7,2.0
6,149.65,2.0
7,150.6,2.0
8,151.55,4.0
9,152.5,4.0
10,153.45,5.0
11,154.4,5.0
12,155.35,5.0
13,156.3,5.0
14,157.25,5.0
15,158.2,5.0
16,159.15,5.0
17,160.1,5.0
18,161.05,5.0
19,162.0,5.0
20,162.95,6.000000000000001
21,163.9,6.000000000000001
22,164.85,6.000000000000001
23,165.8,6.000000000000001
24,166.75,6.000000000000001
25,167.7,6.000000000000001
26,168.65,7.000000000000001
27,169.6,8.0
28,170.55,8.0
29,171.5,10.0
30,172.45,12.000000000000002
31,173.4,12.000000000000002
32,174.35,13.0
33,175.3,14.000000000000002
34,176.25,17.0
35,177.2,19.0
36,178.15,21.0
37,179.1,21.0
38,180.05,21.0
39,181.0,21.0
40,181.95,21.0
41,182.9,23.0
42,183.85,26.0
43,184.8,26.0
44,185.75,26.0
45,186.7,28.000000000000004
46,187.65,28.000000000000004
47,188.6,28.000000000000004
48,189.55,29.000000000000004
49,190.5,30.000000000000004
50,191.45,32.00000000000001
51,192.4,33.00000000000001
52,193.35,35.00000000000001
53,194.3,37.000000000000014
54,195.25,39.000000000000014
55,196.2,40.000000000000014
56,197.15,45.000000000000014
57,198.1,47.000000000000014
58,199.05,51.000000000000014
59,200.0,51.000000000000014
60,200.95,53.000000000000014
61,201.9,56.000000000000014
62,202.85,58.00000000000002
63,203.8,59.00000000000002
64,204.75,60.00000000000002
65,205.7,63.00000000000002
66,206.65,65.00000000000003
67,207.6,69.00000000000003
68,208.55,73.00000000000003
69,209.5,74.00000000000003
70,210.45,75.00000000000003
71,211.39999999999998,77.00000000000003
72,212.35,78.00000000000004
73,213.3,81.00000000000004
74,214.25,83.00000000000004
75,215.2,84.00000000000004
76,216.14999999999998,86.00000000000004
77,217.1,86.00000000000004
78,218.05,86.00000000000004
79,219.0,86.00000000000004
80,219.95,87.00000000000004
81,220.89999999999998,88.00000000000004
82,221.85,88.00000000000004
83,222.8,89.00000000000004
84,223.75,89.00000000000004
85,224.7,89.00000000000004
86,225.64999999999998,90.00000000000004
87,226.6,92.00000000000004
88,227.55,93.00000000000004
89,228.5,94.00000000000006
90,229.45,96.00000000000006
91,230.39999999999998,96.00000000000006
92,231.35,97.00000000000006
93,232.3,97.00000000000006
94,233.25,99.00000000000006
95,234.2,99.00000000000006
96,235.14999999999998,99.00000000000006
97,236.1,99.00000000000006
98,237.05,99.00000000000006
99,238.0,100.00000000000004


==> data/mvm/0V4/curr_col_3_4_cdf.csv <==
,current,cdf
0,177.66,1.0
1,178.32,1.0
2,178.98,1.0
3,179.64,1.0
4,180.3,1.0
5,180.96,1.0
6,181.62,1.0
7,182.28,1.0
8,182.94,1.0
9,183.6,1.0
10,184.26,1.0
11,184.92,1.0
12,185.58,1.0
13,186.24,2.0
14,186.9,2.0
15,187.56,2.0
16,188.22,2.0
17,188.88,2.0
18,189.54,2.0
19,190.2,2.0
20,190.86,2.0
21,191.52,3.0
22,192.18,4.0
23,192.84,4.0
24,193.5,4.0
25,194.16,4.0
26,194.82,4.0
27,195.48,4.0
28,196.14,4.0
29,196.8,4.0
30,197.46,4.0
31,198.12,4.0
32,198.78,4.0
33,199.44,5.0
34,200.1,5.0
35,200.76,5.0
36,201.42000000000002,5.0
37,202.08,5.0
38,202.74,5.0
39,203.4,5.0
40,204.06,6.000000000000001
41,204.72,6.000000000000001
42,205.38,6.000000000000001
43,206.04,6.000000000000001
44,206.7,6.000000000000001
45,207.36,7.000000000000001
46,208.02,7.000000000000001
47,208.68,7.000000000000001
48,209.34,7.000000000000001
49,210.0,7.000000000000001
50,210.66,8.0
51,211.32,9.0
52,211.98000000000002,9.0
53,212.64,11.0
54,213.3,11.0
55,213.96,11.0
56,214.62,12.0
57,215.28,16.0
58,215.94,16.0
59,216.6,18.0
60,217.26,19.0
61,217.92000000000002,19.0
62,218.58,22.0
63,219.24,24.0
64,219.9,24.0
65,220.56,25.0
66,221.22,28.000000000000004
67,221.88,28.000000000000004
68,222.54,31.000000000000007
69,223.2,34.00000000000001
70,223.86,34.00000000000001
71,224.52,39.00000000000001
72,225.18,45.00000000000001
73,225.84,45.00000000000001
74,226.5,45.00000000000001
75,227.16,52.0
76,227.82,52.0
77,228.48000000000002,56.00000000000001
78,229.14,62.000000000000014
79,229.8,62.000000000000014
80,230.46,67.00000000000001
81,231.12,71.00000000000001
82,231.78,71.00000000000001
83,232.44,77.00000000000003
84,233.1,79.00000000000003
85,233.76,79.00000000000003
86,234.42000000000002,83.00000000000003
87,235.08,84.00000000000003
88,235.74,84.00000000000003
89,236.4,87.00000000000003
90,237.06,90.00000000000003
91,237.72,90.00000000000003
92,238.38,92.00000000000004
93,239.04000000000002,94.00000000000004
94,239.7,94.00000000000004
95,240.36,97.00000000000004
96,241.01999999999998,99.00000000000004
97,241.68,99.00000000000004
98,242.34,99.00000000000004
99,243.0,100.00000000000004


==> data/mvm/0V4/curr_col_3_boundaries_min_error.csv <==
,current
0,137.79000000000002
1,158.43406249999998
2,190.66750000000002
3,214.67625


==> data/mvm/0V4/curr_col_3_boundaries_weighted.csv <==
,current
0,140.31
1,165.71156249999999
2,195.76937500000003
3,223.27937500000002


==> data/mvm/col_3_sp_errors_per_v_min_error.csv <==
Voltages,0,1,2,3,4
0.1,27.0,32.0,20.0,14.0,2.0
0.2,25.0,20.0,20.0,10.909090909090908,1.8181818181818181
0.3,26.0,20.0,7.0,6.0,0.0
0.4,50.0,75.0,55.0,47.0,12.0


==> data/mvm/col_3_sp_errors_per_v_weighted.csv <==
Voltages,0,1,2,3,4
0.1,27.0,27.0,22.0,24.0,20.0
0.2,25.0,20.0,10.909090909090908,30.90909090909091,16.363636363636363
0.3,26.0,20.0,7.0,6.0,0.0
0.4,44.0,72.0,60.0,50.0,34.0


==> data/readstability/read_stability_chip_8_sl_1_bl_4_readstability.csv <==
,x,reset_0.1_curr,set_0.1_curr,reset_0.15_curr,set_0.15_curr,reset_0.2_curr,set_0.2_curr,reset_0.25_curr,set_0.25_curr,reset_0.3_curr,set_0.3_curr
0,0,1,55,38,67,0,86,3,109,1,140
1,1,1,56,40,70,0,84,86,104,1,141
2,2,1,55,52,70,1,84,89,103,2,143
3,3,1,55,55,69,1,83,85,106,1,142
4,4,50,57,56,73,0,86,99,104,2,142
5,5,48,56,52,74,0,82,90,104,2,142
6,6,49,55,57,72,0,85,94,106,2,144
7,7,46,54,55,72,1,79,95,106,5,142
8,8,48,57,55,76,1,82,94,107,81,143
9,9,52,56,52,73,1,83,97,104,76,142
10,10,54,58,58,75,1,82,107,107,96,143
11,11,54,58,58,73,1,88,102,99,108,144
12,12,50,58,60,76,1,88,102,99,116,142
13,13,51,58,61,73,1,84,103,100,111,142
14,14,51,57,64,69,1,82,111,97,118,145
15,15,52,58,65,72,1,84,112,103,116,143
16,16,50,59,60,74,1,89,113,105,115,143
17,17,50,58,64,75,1,88,108,102,117,142
18,18,55,57,62,74,0,88,112,107,122,143
19,19,53,58,61,75,0,88,110,110,121,139
20,20,55,56,57,73,1,84,113,108,127,142
21,21,54,58,65,76,1,84,114,106,117,144
22,22,55,58,63,70,1,82,116,108,124,143
23,23,54,57,64,68,1,83,111,108,123,142
24,24,57,58,67,66,1,87,110,107,127,143
25,25,55,57,66,71,1,83,106,111,126,140
26,26,50,57,69,71,1,82,111,108,128,138
27,27,49,56,62,65,1,79,112,105,125,138
28,28,53,53,70,63,0,75,112,110,128,144
29,29,53,56,70,73,1,81,100,110,127,143
30,30,54,56,71,72,1,81,97,111,130,144
31,31,52,55,67,65,1,89,90,112,125,142
32,32,54,57,68,62,1,86,93,114,136,142
33,33,55,56,65,57,1,88,103,116,134,142
34,34,56,53,64,64,0,86,105,116,135,140
35,35,55,57,60,56,1,82,106,115,133,144
36,36,53,54,67,61,1,85,109,116,133,143
37,37,52,56,65,65,1,83,111,115,132,142
38,38,56,57,68,69,1,83,110,114,129,142
39,39,53,54,63,61,1,86,100,113,138,141
40,40,53,56,70,68,1,80,100,121,135,143
41,41,53,57,67,61,1,84,92,117,137,141
42,42,51,57,68,67,1,87,87,118,137,143
43,43,51,56,68,67,1,89,95,115,138,143
44,44,54,55,63,65,1,88,99,115,138,143
45,45,58,55,64,66,1,91,102,112,133,144
46,46,58,53,65,66,1,89,104,113,132,142
47,47,57,56,62,65,1,84,108,116,138,143
48,48,56,55,58,65,1,87,111,120,136,141
49,49,57,55,62,63,1,84,109,116,140,144
50,50,57,54,56,58,1,90,106,120,138,144
51,51,55,56,65,67,1,92,95,113,133,144
52,52,56,54,67,66,1,88,104,117,134,142
53,53,55,52,60,60,1,86,105,114,137,143
54,54,58,54,55,65,1,85,105,113,138,139
55,55,58,56,60,61,1,89,102,117,132,140
56,56,55,53,61,61,1,87,103,116,139,142
57,57,56,55,64,64,1,86,104,116,136,143
58,58,57,50,61,57,1,89,97,115,136,140
59,59,56,53,57,63,1,86,104,115,137,141
60,60,56,52,63,64,1,85,105,111,137,140
61,61,56,56,59,65,0,91,105,117,138,138
62,62,56,54,69,66,0,91,111,117,140,141
63,63,54,57,68,70,1,87,112,114,137,139
64,64,56,55,67,67,1,90,108,109,138,142
65,65,57,54,64,71,1,90,113,107,140,143
66,66,55,54,58,70,1,85,110,113,141,143
67,67,55,54,56,72,0,87,112,108,138,140
68,68,54,55,58,71,1,90,111,112,143,143
69,69,55,55,62,69,1,88,112,106,145,140
70,70,55,57,65,71,1,82,115,108,142,142
71,71,53,56,60,69,1,84,113,111,142,137
72,72,54,56,64,71,0,82,111,112,142,141
73,73,53,51,61,72,1,84,107,111,141,137
74,74,53,53,60,69,1,81,110,114,142,137
75,75,56,55,61,68,1,87,112,114,143,139
76,76,56,57,64,72,1,83,105,111,141,137
77,77,55,53,63,70,0,84,112,111,145,136
78,78,56,53,62,69,1,84,108,110,146,137
79,79,52,56,60,68,1,86,116,114,145,136
80,80,55,57,57,67,1,87,110,113,147,139
81,81,53,56,64,71,1,89,114,113,146,140
82,82,56,58,61,68,1,89,111,114,144,138
83,83,55,57,50,67,1,89,112,118,144,139
84,84,55,57,49,71,1,88,110,113,146,138
85,85,57,56,62,70,1,87,108,112,145,138
86,86,57,56,59,64,1,88,107,117,144,134
87,87,52,56,72,70,1,85,111,114,144,135
88,88,56,57,60,66,1,87,109,116,140,136
89,89,57,57,64,71,1,88,106,112,142,137
90,90,56,53,67,75,0,86,101,115,141,140
91,91,55,54,68,77,1,92,109,113,139,141
92,92,57,55,62,71,1,86,107,111,141,139
93,93,55,54,63,73,1,89,97,114,141,142
94,94,55,56,72,74,1,88,103,111,144,143
95,95,55,58,66,77,1,86,111,117,144,142
96,96,55,58,68,75,1,87,106,111,142,141
97,97,54,56,62,79,1,89,106,115,141,141
98,98,55,56,69,73,1,86,113,117,144,141
99,99,55,55,66,77,1,90,105,116,141,140


==> data/readstability/read_stability_chip_8_sl_1_bl_5_readstability.csv <==
,x,reset_0.1_curr,set_0.1_curr,reset_0.15_curr,set_0.15_curr,reset_0.2_curr,set_0.2_curr,reset_0.25_curr,set_0.25_curr,reset_0.3_curr,set_0.3_curr
0,0,2,39,4,62,6,80,11,100,9,124
1,1,2,40,4,62,6,80,10,101,9,124
2,2,2,39,4,62,5,78,12,101,9,124
3,3,2,39,4,62,6,79,15,101,9,123
4,4,2,40,4,62,6,80,16,100,10,124
5,5,2,40,4,62,6,79,19,101,9,125
6,6,2,40,4,62,6,0,16,101,11,123
7,7,2,40,4,62,5,81,24,101,11,124
8,8,2,40,4,62,6,81,15,100,10,123
9,9,2,40,4,61,6,80,14,103,10,123
10,10,2,40,4,62,7,81,15,102,12,123
11,11,3,40,4,62,6,81,23,101,13,123
12,12,2,40,4,61,6,80,15,101,15,120
13,13,2,40,4,63,5,79,22,102,15,122
14,14,3,40,4,61,6,81,18,101,20,123
15,15,3,40,4,61,6,83,23,101,19,123
16,16,3,40,4,62,6,81,18,103,19,123
17,17,2,40,5,61,6,80,23,102,19,123
18,18,2,40,3,62,6,78,20,102,20,121
19,19,3,40,5,63,6,79,20,102,17,123
20,20,3,40,6,62,6,78,20,102,17,123
21,21,2,40,7,62,6,79,19,102,20,124
22,22,2,40,6,62,6,79,26,103,18,121
23,23,2,40,4,63,5,79,22,102,19,125
24,24,3,40,4,62,6,80,23,102,18,128
25,25,3,40,5,62,6,80,18,101,17,127
26,26,3,40,4,62,5,78,26,102,19,126
27,27,2,39,4,61,6,79,19,102,17,125
28,28,3,40,4,61,5,79,18,102,19,125
29,29,3,39,4,62,5,80,17,102,19,125
30,30,3,40,4,62,6,79,19,102,17,125
31,31,3,39,4,63,6,78,18,102,16,126
32,32,3,40,4,62,5,79,18,101,26,125
33,33,3,40,3,62,6,79,26,101,24,126
34,34,3,4,4,61,6,79,22,101,21,124
35,35,3,40,4,62,6,80,22,101,26,125
36,36,3,40,4,61,6,81,23,101,25,125
37,37,3,40,4,62,5,81,25,101,22,127
38,38,3,40,4,61,6,81,25,102,21,127
39,39,2,40,4,62,5,80,24,103,26,124
40,40,3,39,4,62,5,80,23,103,32,125
41,41,3,40,4,60,5,80,25,102,28,125
42,42,3,40,4,64,5,80,23,102,28,125
43,43,2,40,4,62,6,79,23,101,28,124
44,44,3,41,5,63,6,80,23,102,22,124
45,45,3,40,4,62,5,79,26,101,25,124
46,46,3,40,4,61,6,78,22,101,24,124
47,47,3,40,4,61,6,79,22,103,30,125
48,48,3,41,4,62,5,78,22,102,23,126
49,49,3,40,4,62,6,79,24,103,29,128
50,50,2,40,4,61,6,79,22,102,26,125
51,51,2,0,4,61,5,78,23,102,23,127
52,52,3,40,4,62,5,79,28,101,32,125
53,53,3,40,4,62,6,78,27,102,32,124
54,54,3,40,4,62,5,80,27,102,31,125
55,55,3,40,4,62,5,78,24,103,28,127
56,56,3,40,4,62,5,80,23,102,31,127
57,57,2,40,4,60,6,80,23,102,32,126
58,58,2,40,4,61,5,81,25,102,34,124
59,59,2,40,4,61,5,80,25,102,33,127
60,60,3,40,4,61,6,79,21,102,32,127
61,61,3,40,4,62,5,78,25,102,30,126
62,62,3,40,4,62,5,79,24,104,33,127
63,63,2,40,4,61,6,79,19,103,31,127
64,64,3,40,4,62,7,80,25,103,32,127
65,65,3,40,4,63,5,78,30,103,30,127
66,66,3,40,4,61,5,79,27,102,32,127
67,67,2,40,5,62,6,79,29,102,30,126
68,68,3,40,4,62,5,80,25,103,29,126
69,69,3,40,4,62,5,79,27,101,31,125
70,70,3,39,4,63,5,80,18,101,32,124
71,71,3,40,4,62,6,78,22,102,31,124
72,72,3,40,4,61,6,79,19,101,33,125
73,73,3,39,4,63,5,79,16,101,32,125
74,74,3,0,5,64,5,80,20,101,28,125
75,75,3,39,4,63,5,79,23,100,29,125
76,76,3,40,5,63,5,81,33,100,28,125
77,77,3,40,4,63,5,78,28,100,31,125
78,78,3,40,4,63,5,78,29,101,30,125
79,79,3,40,4,63,5,79,29,100,28,125
80,80,3,40,4,64,5,80,23,100,29,125
81,81,3,40,5,64,5,79,24,101,27,126
82,82,3,40,5,64,6,79,25,103,32,126
83,83,3,39,4,63,7,80,25,101,30,126
84,84,3,40,4,63,7,79,23,100,29,124
85,85,3,40,5,62,7,80,17,101,31,123
86,86,3,40,5,63,8,77,15,101,35,124
87,87,3,40,5,62,7,79,25,101,35,126
88,88,3,40,5,61,8,77,26,101,29,127
89,89,3,40,4,62,7,76,25,100,33,125
90,90,3,40,4,62,7,78,29,100,30,125
91,91,3,40,5,61,5,76,23,101,32,125
92,92,3,40,5,63,6,77,22,101,32,126
93,93,3,39,5,62,6,76,27,101,26,126
94,94,3,39,4,62,6,78,24,101,35,126
95,95,3,39,5,62,6,78,29,101,33,124
96,96,3,39,5,62,6,78,34,103,39,126
97,97,3,40,5,63,6,78,35,103,35,127
98,98,3,40,5,63,6,79,22,103,34,125
99,99,3,40,4,63,5,81,31,100,36,125


==> data/readstability/read_stability_chip_8_sl_1_bl_6_readstability.csv <==
,x,reset_0.1_curr,set_0.1_curr,reset_0.15_curr,set_0.15_curr,reset_0.2_curr,set_0.2_curr,reset_0.25_curr,set_0.25_curr,reset_0.3_curr,set_0.3_curr
0,0,2,40,4,59,6,87,6,112,18,127
1,1,3,39,4,59,5,87,6,112,28,125
2,2,3,39,5,57,5,87,6,112,35,123
3,3,3,39,4,59,5,86,5,112,36,126
4,4,3,38,5,58,5,87,9,110,51,127
5,5,3,39,5,58,6,87,10,110,52,127
6,6,3,39,5,57,5,86,8,111,40,126
7,7,3,39,5,57,7,87,8,110,51,126
8,8,4,38,5,56,5,88,6,112,52,127
9,9,3,39,5,56,5,87,6,111,55,127
10,10,4,38,5,57,5,87,5,111,56,129
11,11,3,38,6,58,5,87,8,112,68,124
12,12,3,37,5,57,5,87,9,111,61,125
13,13,4,37,5,58,5,87,8,112,62,126
14,14,3,37,5,56,5,88,10,112,65,126
15,15,4,38,5,56,5,88,10,112,61,124
16,16,4,38,5,57,5,87,11,111,60,126
17,17,4,39,5,58,5,87,14,112,78,127
18,18,3,39,5,58,5,86,13,112,70,128
19,19,3,39,5,59,5,87,16,112,75,127
20,20,4,39,5,57,5,87,14,113,73,125
21,21,4,38,5,58,6,88,15,113,76,128
22,22,4,38,5,58,5,87,16,114,77,128
23,23,3,38,5,57,6,87,16,113,79,129
24,24,3,38,5,59,6,87,19,112,79,129
25,25,3,39,5,57,5,86,17,111,75,128
26,26,4,38,4,58,5,86,26,112,81,127
27,27,3,39,5,57,5,87,19,112,79,126
28,28,3,39,5,57,5,87,22,111,79,126
29,29,3,39,5,58,5,87,17,112,83,125
30,30,3,38,5,59,5,87,32,111,78,129
31,31,4,39,5,59,5,86,30,111,72,131
32,32,4,38,5,58,5,85,30,110,76,127
33,33,5,39,5,56,5,86,31,111,79,127
34,34,5,39,5,57,5,87,30,111,78,128
35,35,4,40,5,58,5,85,37,111,84,128
36,36,4,38,5,58,5,88,25,112,87,129
37,37,4,39,5,58,5,88,29,112,84,128
38,38,4,40,5,55,5,87,28,111,88,130
39,39,4,39,5,57,5,88,28,112,84,129
40,40,4,40,5,58,5,88,34,111,87,128
41,41,4,40,5,58,5,88,27,111,88,128
42,42,4,38,5,57,5,87,33,111,88,127
43,43,4,40,5,58,5,87,38,110,88,130
44,44,4,39,5,58,5,88,44,110,95,130
45,45,4,40,5,58,5,88,38,111,94,130
46,46,4,39,5,57,5,88,38,113,89,130
47,47,4,39,5,57,5,87,38,111,95,129
48,48,4,41,9,58,5,86,41,111,98,131
49,49,3,40,5,58,5,87,39,111,96,129
50,50,4,39,5,57,5,86,48,112,94,129
51,51,4,40,6,56,5,86,46,111,94,130
52,52,3,39,5,58,5,86,43,110,94,128
53,53,3,40,5,59,5,87,44,110,100,128
54,54,3,39,5,57,5,87,46,111,98,125
55,55,4,38,6,57,5,86,51,110,94,126
56,56,4,39,10,57,5,87,46,111,94,127
57,57,4,39,9,59,5,87,56,112,101,128
58,58,4,39,9,57,6,87,58,112,99,127
59,59,4,39,10,59,5,87,56,112,100,129
60,60,4,38,11,59,5,86,52,112,98,130
61,61,4,39,11,58,5,86,63,112,102,130
62,62,4,39,11,58,5,86,66,111,98,131
63,63,4,39,10,57,5,87,60,112,99,132
64,64,4,39,10,59,5,87,61,111,102,131
65,65,3,39,6,59,5,87,62,112,102,130
66,66,4,40,6,60,5,86,60,112,101,130
67,67,5,39,6,59,5,85,64,112,100,129
68,68,4,39,5,61,5,85,69,112,97,129
69,69,4,39,5,60,5,85,65,113,96,127
70,70,4,39,5,60,5,85,69,111,92,128
71,71,4,40,5,60,5,84,69,111,100,128
72,72,4,38,5,60,5,85,69,112,92,128
73,73,4,40,5,59,5,84,66,112,94,130
74,74,4,40,5,59,5,85,67,113,97,130
75,75,4,40,5,58,5,85,68,112,93,131
76,76,4,39,6,59,5,85,69,113,101,132
77,77,4,39,5,60,5,86,72,113,100,131
78,78,4,39,5,59,5,86,67,113,100,132
79,79,4,39,5,58,5,87,72,112,101,132
80,80,4,39,5,60,5,86,70,113,98,131
81,81,4,39,5,60,5,87,64,113,101,132
82,82,4,39,5,60,5,86,66,113,104,131
83,83,4,39,5,60,5,85,66,113,101,133
84,84,5,39,5,59,5,86,68,112,95,133
85,85,5,40,5,59,5,84,65,113,96,132
86,86,5,39,5,58,5,85,61,111,98,130
87,87,5,39,5,59,5,86,67,111,95,132
88,88,5,39,5,60,5,86,66,113,96,131
89,89,5,39,5,59,5,87,62,111,99,129
90,90,5,39,5,61,5,85,71,113,101,130
91,91,6,39,5,59,5,86,67,112,103,132
92,92,4,38,5,60,5,85,68,112,100,129
93,93,5,39,6,59,5,85,67,112,99,133
94,94,5,39,5,60,5,86,71,111,103,132
95,95,5,39,5,59,5,87,69,112,102,131
96,96,5,38,5,60,5,87,67,112,102,130
97,97,5,38,5,60,5,86,74,112,105,130
98,98,5,39,6,60,5,87,71,112,105,128
99,99,5,39,6,60,5,86,72,112,100,129


==> svg-inkscape/measurementsarrow_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'measurementsarrow_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1507.59397121bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.73308692)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{measurementsarrow_svg-tex.pdf}}%
    \put(0.52387466,0.67712267){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}?    \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{measurementsarrow_svg-tex.pdf}}%
    \put(0.86274408,0.67115289){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}?    \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{measurementsarrow_svg-tex.pdf}}%
    \put(0.78241575,0.67115289){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}?    \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{measurementsarrow_svg-tex.pdf}}%
    \put(0.44354136,0.67712267){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}?    \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{measurementsarrow_svg-tex.pdf}}%
    \put(0.37038671,0.09307947){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}?    \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{measurementsarrow_svg-tex.pdf}}%
    \put(0.68647149,0.09307947){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}?    \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{measurementsarrow_svg-tex.pdf}}%
    \put(0.60613819,0.09307947){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}?    \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{measurementsarrow_svg-tex.pdf}}%
    \put(0.29005341,0.09307947){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}?    \end{tabular}}}}%
  \end{picture}%
\endgroup%


==> tikz/boxplot_neg.tikz <==
\newcommand{\bpfromtable}[3]{%
    \pgfplotstablegetrowsof{#1}
    \pgfmathtruncatemacro\TotalRows{\pgfplotsretval-1}
    \pgfplotsinvokeforeach{0,...,\TotalRows} {
        \addplot+[
            boxplot prepared from table={
                    table=#1,
                    row=##1,
                    lower whisker=curr_q025,
                    upper whisker=curr_q975,
                    lower quartile=curr_q25,
                    upper quartile=curr_q75,
                    median=curr_median,
                    average=curr_mean,
                    draw position=iteration,
            },
            boxplot prepared,
            draw=#2,
            solid,
            fill=#2!20,
            thin,
            mark size=1pt,
            forget plot,
        ]
        coordinates {};
    }
    \if\showlegend1
        \addlegendimage{only marks, mark=square*, color=#2, mark size=5pt}
        \addlegendentry{#3}
    \fi
}

\begin{tikzpicture}
    \begin{axis}[
            General,
            height=3.5cm,
            xmin=-2,
            xmax=102,
            boxplot/draw direction=y,
            xlabel={Read Cycle},
            ylabel={Current (\si{\micro\ampere})},
            legend style={at={([yshift=+1pt]0.5,1.0)}, anchor=south, legend columns=5, inner sep=1pt, draw=black},
        ]
        \bpfromtable{\bpa}{c0}{\SI{-0.10}{\volt}}
        \bpfromtable{\bpb}{c1}{\SI{-0.15}{\volt}}
        \bpfromtable{\bpc}{c2}{\SI{-0.20}{\volt}}
        \bpfromtable{\bpd}{c3}{\SI{-0.25}{\volt}}
        \bpfromtable{\bpe}{c4}{\SI{-0.30}{\volt}}
    \end{axis}
\end{tikzpicture}


==> tikz/boxplot_pos.tikz <==
\newcommand{\bpfromtable}[3]{%
    \pgfplotstablegetrowsof{#1}
    \pgfmathtruncatemacro\TotalRows{\pgfplotsretval-1}
    \pgfplotsinvokeforeach{0,...,\TotalRows} {
        \addplot+[
            boxplot prepared from table={
                    table=#1,
                    row=##1,
                    lower whisker=curr_q025,
                    upper whisker=curr_q975,
                    lower quartile=curr_q25,
                    upper quartile=curr_q75,
                    median=curr_median,
                    average=curr_mean,
                    draw position=iteration,
            },
            boxplot prepared,
            draw=#2,
            solid,
            fill=#2!20,
            thin,
            mark size=1pt,
            forget plot,
        ]
        coordinates {};
    }
    \if\showlegend1
        \addlegendimage{only marks, mark=square*, color=#2, mark size=5pt}
        \addlegendentry{#3}
    \fi
}

\begin{tikzpicture}
    \begin{axis}[
            General,
            height=3.5cm,
            xmin=-2,
            xmax=102,
            boxplot/draw direction=y,
            xlabel={Read Cycle},
            ylabel={Current (\si{\micro\ampere})},
            legend style={at={([yshift=+1pt]0.5,1.0)}, anchor=south, legend columns=5, inner sep=1pt, draw=black},
        ]
        \bpfromtable{\bpa}{c0}{\SI{0.10}{\volt}}
        \bpfromtable{\bpb}{c1}{\SI{0.15}{\volt}}
        \bpfromtable{\bpc}{c2}{\SI{0.20}{\volt}}
        \bpfromtable{\bpd}{c3}{\SI{0.25}{\volt}}
        \bpfromtable{\bpe}{c4}{\SI{0.30}{\volt}}
    \end{axis}
\end{tikzpicture}

